A Fast Randomized Algorithm for Multi-Objective Query Optimization

Query plans are compared according to multiple cost metrics in multi-objective query optimization. The goal is to find the set of Pareto plans realizing optimal cost tradeoffs for a given query. So far, only algorithms with exponential complexity in the number of query tables have been proposed for multi-objective query optimization. In this work, we present the first algorithm with polynomial complexity in the query size. Our algorithm is randomized and iterative. It improves query plans via a multi-objective version of hill climbing that applies multiple transformations in each climbing step for maximal efficiency. Based on a locally optimal plan, we approximate the Pareto plan set within the restricted space of plans with similar join orders. We maintain a cache of Pareto-optimal plans for each potentially useful intermediate result to share partial plans that were discovered in different iterations. We show that each iteration of our algorithm performs in expected polynomial time based on an analysis of the expected path length between a random plan and local optima reached by hill climbing. We experimentally show that our algorithm can optimize queries with hundreds of tables and outperforms other randomized algorithms such as the NSGA-II genetic algorithm over a wide range of scenarios.

==> plotsdata/exactRuns/2M4TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	149.50000	1.06139	0.05314	0.00000	0.05097	27.33699	0.00000	0.00000	0.00000	
1	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
2	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
3	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
4	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
5	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
6	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
7	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
8	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
9	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
10	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
11	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
12	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
13	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
14	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
15	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
16	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
17	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
18	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
19	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
20	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
21	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
22	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
23	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
24	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
25	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
26	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
27	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
28	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	
29	149.50000	1.06139	0.05314	0.00000	0.00000	27.33699	0.00000	0.00000	0.00000	


==> plotsdata/exactRuns/2M4TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
1	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
2	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
3	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
4	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
5	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
6	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
7	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
8	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
9	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
10	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
11	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
12	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
13	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
14	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
15	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
16	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
17	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
18	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
19	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
20	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
21	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
22	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
23	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
24	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
25	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
26	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
27	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
28	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	
29	586.61572	1.41522	0.00143	0.00000	0.00000	1.39562	0.00000	0.00000	0.00000	


==> plotsdata/exactRuns/2M4TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	6695.59227	2.10812	0.05543	0.00000	0.02023	14.10207	0.00000	0.00000	0.00000	
1	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
2	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
3	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
4	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
5	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
6	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
7	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
8	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
9	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
10	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
11	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
12	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
13	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
14	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
15	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
16	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
17	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
18	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
19	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
20	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
21	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
22	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
23	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
24	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
25	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
26	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
27	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
28	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	
29	6695.59227	2.10812	0.05543	0.00000	0.00000	14.10207	0.00000	0.00000	0.00000	


==> plotsdata/exactRuns/2M5TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	522.29965	1.98515	0.07709	1.17735	2.75835	154.89650	0.68141	0.00301	0.00000	
1	522.29965	1.98515	0.07709	0.72936	1.04904	154.89650	0.68141	0.00301	0.00000	
2	522.29965	1.98515	0.07709	0.72936	1.04904	154.89650	0.68141	0.00000	0.00000	
3	522.29965	1.98515	0.07709	0.72936	0.89247	154.89650	0.68141	0.00000	0.00000	
4	522.29965	1.98515	0.07709	0.72936	0.35142	154.89650	0.68141	0.00000	0.00000	
5	522.29965	1.98515	0.07709	0.72936	0.21875	154.89650	0.68141	0.00000	0.00000	
6	522.29965	1.98515	0.07709	0.72936	0.21875	154.89650	0.68141	0.00000	0.00000	
7	522.29965	1.98515	0.07709	0.72936	0.21875	154.89650	0.68141	0.00000	0.00000	
8	522.29965	1.98515	0.07709	0.72936	0.21875	154.89650	0.68141	0.00000	0.00000	
9	522.29965	1.98515	0.07709	0.72936	0.21875	154.89650	0.68141	0.00000	0.00000	
10	522.29965	1.98515	0.07709	0.72936	0.21875	154.89650	0.68141	0.00000	0.00000	
11	522.29965	1.98515	0.07709	0.72936	0.21875	154.89650	0.68141	0.00000	0.00000	
12	522.29965	1.98515	0.07709	0.72936	0.21875	154.89650	0.68141	0.00000	0.00000	
13	522.29965	1.98515	0.07709	0.72936	0.21875	154.89650	0.46758	0.00000	0.00000	
14	522.29965	1.98515	0.07709	0.72936	0.21875	154.89650	0.46758	0.00000	0.00000	
15	522.29965	1.98515	0.07709	0.70089	0.21875	154.89650	0.46758	0.00000	0.00000	
16	522.29965	1.98515	0.07709	0.70089	0.21875	154.89650	0.46758	0.00000	0.00000	
17	522.29965	1.98515	0.07709	0.69397	0.21875	154.89650	0.46758	0.00000	0.00000	
18	522.29965	1.98515	0.07709	0.69397	0.21875	154.89650	0.46758	0.00000	0.00000	
19	522.29965	1.98515	0.07709	0.69397	0.18144	154.89650	0.46758	0.00000	0.00000	
20	522.29965	1.98515	0.07709	0.69397	0.18144	154.89650	0.46758	0.00000	0.00000	
21	522.29965	1.98515	0.07709	0.69397	0.18144	154.89650	0.46758	0.00000	0.00000	
22	522.29965	1.98515	0.07709	0.69397	0.18144	154.89650	0.46758	0.00000	0.00000	
23	522.29965	1.98515	0.07709	0.69397	0.18144	154.89650	0.46758	0.00000	0.00000	
24	522.29965	1.98515	0.07709	0.63845	0.02297	154.89650	0.46758	0.00000	0.00000	
25	522.29965	1.98515	0.07709	0.63845	0.02297	154.89650	0.46758	0.00000	0.00000	
26	522.29965	1.98515	0.07709	0.63845	0.02297	154.89650	0.46758	0.00000	0.00000	
27	522.29965	1.98515	0.07709	0.63845	0.02297	154.89650	0.46758	0.00000	0.00000	
28	522.29965	1.98515	0.07709	0.63845	0.02297	154.89650	0.46758	0.00000	0.00000	
29	522.29965	1.98515	0.07709	0.63845	0.02297	154.89650	0.46758	0.00000	0.00000	


==> plotsdata/exactRuns/2M5TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	1059.50000	1.02577	0.03422	0.43487	0.31272	11.00000	0.01945	0.00000	0.00000	
1	1059.50000	1.02577	0.03422	0.10913	0.31272	11.00000	0.01945	0.00000	0.00000	
2	1059.50000	1.02577	0.03422	0.10913	0.29509	11.00000	0.00741	0.00000	0.00000	
3	1059.50000	1.02577	0.03422	0.10913	0.14626	11.00000	0.00741	0.00000	0.00000	
4	1059.50000	1.02577	0.03422	0.10913	0.11395	11.00000	0.00741	0.00000	0.00000	
5	1059.50000	1.02577	0.03422	0.10913	0.11395	11.00000	0.00741	0.00000	0.00000	
6	1059.50000	1.02577	0.03422	0.10913	0.03689	11.00000	0.00741	0.00000	0.00000	
7	1059.50000	1.02577	0.03422	0.02348	0.03689	11.00000	0.00741	0.00000	0.00000	
8	1059.50000	1.02577	0.03422	0.02348	0.03689	11.00000	0.00741	0.00000	0.00000	
9	1059.50000	1.02577	0.03422	0.01204	0.03689	11.00000	0.00741	0.00000	0.00000	
10	1059.50000	1.02577	0.03422	0.01204	0.03689	11.00000	0.00741	0.00000	0.00000	
11	1059.50000	1.02577	0.03422	0.01204	0.03689	11.00000	0.00741	0.00000	0.00000	
12	1059.50000	1.02577	0.03422	0.01204	0.03689	11.00000	0.00741	0.00000	0.00000	
13	1059.50000	1.02577	0.03422	0.01204	0.03689	11.00000	0.00000	0.00000	0.00000	
14	1059.50000	1.02577	0.03422	0.01204	0.03689	11.00000	0.00000	0.00000	0.00000	
15	1059.50000	1.02577	0.03422	0.00741	0.02535	11.00000	0.00000	0.00000	0.00000	
16	1059.50000	1.02577	0.03422	0.00000	0.02535	11.00000	0.00000	0.00000	0.00000	
17	1059.50000	1.02577	0.03422	0.00000	0.02535	11.00000	0.00000	0.00000	0.00000	
18	1059.50000	1.02577	0.03422	0.00000	0.02535	11.00000	0.00000	0.00000	0.00000	
19	1059.50000	1.02577	0.03422	0.00000	0.02535	11.00000	0.00000	0.00000	0.00000	
20	1059.50000	1.02577	0.03422	0.00000	0.02535	11.00000	0.00000	0.00000	0.00000	
21	1059.50000	1.02577	0.03422	0.00000	0.02535	11.00000	0.00000	0.00000	0.00000	
22	1059.50000	1.02577	0.03422	0.00000	0.02535	11.00000	0.00000	0.00000	0.00000	
23	1059.50000	1.02577	0.03422	0.00000	0.00715	11.00000	0.00000	0.00000	0.00000	
24	1059.50000	1.02577	0.03422	0.00000	0.00715	11.00000	0.00000	0.00000	0.00000	
25	1059.50000	1.02577	0.03422	0.00000	0.00715	11.00000	0.00000	0.00000	0.00000	
26	1059.50000	1.02577	0.03422	0.00000	0.00715	11.00000	0.00000	0.00000	0.00000	
27	1059.50000	1.02577	0.03422	0.00000	0.00715	11.00000	0.00000	0.00000	0.00000	
28	1059.50000	1.02577	0.03422	0.00000	0.00715	11.00000	0.00000	0.00000	0.00000	
29	1059.50000	1.02577	0.03422	0.00000	0.00715	11.00000	0.00000	0.00000	0.00000	


==> plotsdata/exactRuns/2M5TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	847384.20790	1.29736	0.00523	0.21316	0.50000	15.67152	0.00251	0.00000	0.00000	
1	847384.20790	1.29736	0.00523	0.16667	0.36892	15.67152	0.00251	0.00000	0.00000	
2	847384.20790	1.29736	0.00523	0.04074	0.36892	15.67152	0.00251	0.00000	0.00000	
3	847384.20790	1.29736	0.00523	0.04074	0.14262	15.67152	0.00251	0.00000	0.00000	
4	847384.20790	1.29736	0.00523	0.04074	0.01314	15.67152	0.00251	0.00000	0.00000	
5	847384.20790	1.29736	0.00523	0.04074	0.01314	15.67152	0.00251	0.00000	0.00000	
6	847384.20790	1.29736	0.00523	0.04074	0.01314	15.67152	0.00251	0.00000	0.00000	
7	847384.20790	1.29736	0.00523	0.03338	0.01314	15.67152	0.00251	0.00000	0.00000	
8	847384.20790	1.29736	0.00523	0.01314	0.01314	15.67152	0.00251	0.00000	0.00000	
9	847384.20790	1.29736	0.00523	0.01314	0.01314	15.67152	0.00251	0.00000	0.00000	
10	847384.20790	1.29736	0.00523	0.01314	0.01314	15.67152	0.00251	0.00000	0.00000	
11	847384.20790	1.29736	0.00523	0.01314	0.01314	15.67152	0.00251	0.00000	0.00000	
12	847384.20790	1.29736	0.00523	0.01314	0.01314	15.67152	0.00251	0.00000	0.00000	
13	847384.20790	1.29736	0.00523	0.01314	0.01314	15.67152	0.00251	0.00000	0.00000	
14	847384.20790	1.29736	0.00523	0.01314	0.01314	15.67152	0.00251	0.00000	0.00000	
15	847384.20790	1.29736	0.00523	0.01314	0.01314	15.67152	0.00251	0.00000	0.00000	
16	847384.20790	1.29736	0.00523	0.01314	0.01314	15.67152	0.00251	0.00000	0.00000	
17	847384.20790	1.29736	0.00523	0.00000	0.01314	15.67152	0.00251	0.00000	0.00000	
18	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
19	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
20	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
21	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
22	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
23	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
24	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
25	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
26	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
27	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
28	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	
29	847384.20790	1.29736	0.00523	0.00000	0.01143	15.67152	0.00251	0.00000	0.00000	


==> plotsdata/exactRuns/2M6TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	1596.56160	2.24076	0.03359	1.50000	6.44645	110.69434	0.87500	0.00000	0.00001	
1	1596.56160	2.24076	0.03359	1.50000	2.66012	110.69434	0.87500	0.00000	0.00000	
2	1596.56160	2.24076	0.03359	1.00000	2.66012	110.69434	0.87500	0.00000	0.00000	
3	1596.56160	2.24076	0.03359	1.00000	2.66012	110.69434	0.87500	0.00000	0.00000	
4	1596.56160	2.24076	0.03359	1.00000	1.71367	110.69434	0.87500	0.00000	0.00000	
5	1596.56160	2.24076	0.03359	1.00000	1.71367	110.69434	0.87500	0.00000	0.00000	
6	1596.56160	2.24076	0.03359	1.00000	1.00000	110.69434	0.87500	0.00000	0.00000	
7	1596.56160	2.24076	0.03359	1.00000	1.00000	110.69434	0.87500	0.00000	0.00000	
8	1596.56160	2.24076	0.03359	1.00000	1.00000	110.69434	0.87500	0.00000	0.00000	
9	1596.56160	2.24076	0.03359	0.51403	0.53660	110.69434	0.87500	0.00000	0.00000	
10	1596.56160	2.24076	0.03359	0.51403	0.51855	110.69434	0.87500	0.00000	0.00000	
11	1596.56160	2.24076	0.03359	0.51403	0.49745	110.69434	0.87500	0.00000	0.00000	
12	1596.56160	2.24076	0.03359	0.51403	0.48653	110.69434	0.87500	0.00000	0.00000	
13	1596.56160	2.24076	0.03359	0.51403	0.48653	110.69434	0.87500	0.00000	0.00000	
14	1596.56160	2.24076	0.03359	0.51403	0.48653	110.69434	0.87500	0.00000	0.00000	
15	1596.56160	2.24076	0.03359	0.51403	0.48653	110.69434	0.87500	0.00000	0.00000	
16	1596.56160	2.24076	0.03359	0.51403	0.48653	110.69434	0.87500	0.00000	0.00000	
17	1596.56160	2.24076	0.03359	0.51403	0.48653	110.69434	0.87500	0.00000	0.00000	
18	1596.56160	2.24076	0.03359	0.50213	0.48653	110.69434	0.87500	0.00000	0.00000	
19	1596.56160	2.24076	0.03359	0.50213	0.48653	110.69434	0.87500	0.00000	0.00000	
20	1596.56160	2.24076	0.03359	0.50213	0.48653	110.69434	0.87500	0.00000	0.00000	
21	1596.56160	2.24076	0.03359	0.50213	0.48653	110.69434	0.87500	0.00000	0.00000	
22	1596.56160	2.24076	0.03359	0.50213	0.48653	110.69434	0.87500	0.00000	0.00000	
23	1596.56160	2.24076	0.03359	0.50213	0.48653	110.69434	0.87500	0.00000	0.00000	
24	1596.56160	2.24076	0.03359	0.50213	0.48653	110.69434	0.87500	0.00000	0.00000	
25	1596.56160	2.24076	0.03359	0.12127	0.48653	110.69434	0.87500	0.00000	0.00000	
26	1596.56160	2.24076	0.03359	0.12127	0.48653	110.69434	0.87500	0.00000	0.00000	
27	1596.56160	2.24076	0.03359	0.12127	0.48653	110.69434	0.87500	0.00000	0.00000	
28	1596.56160	2.24076	0.03359	0.12127	0.48653	110.69434	0.87500	0.00000	0.00000	
29	1596.56160	2.24076	0.03359	0.12127	0.48653	110.69434	0.87500	0.00000	0.00000	


==> plotsdata/exactRuns/2M6TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	6099.50000	1.84800	0.03002	0.50691	1.00000	2.51315	0.65051	0.00170	0.00000	
1	6099.50000	1.84800	0.03002	0.01445	0.58162	2.51315	0.65051	0.00000	0.00000	
2	6099.50000	1.84800	0.03002	0.01445	0.50840	2.51315	0.65051	0.00000	0.00000	
3	6099.50000	1.84800	0.03002	0.01186	0.50840	2.51315	0.65051	0.00000	0.00000	
4	6099.50000	1.84800	0.03002	0.00927	0.17918	2.51315	0.65051	0.00000	0.00000	
5	6099.50000	1.84800	0.03002	0.00927	0.17918	2.51315	0.65051	0.00000	0.00000	
6	6099.50000	1.84800	0.03002	0.00087	0.01517	2.51315	0.65051	0.00000	0.00000	
7	6099.50000	1.84800	0.03002	0.00087	0.01171	2.51315	0.65051	0.00000	0.00000	
8	6099.50000	1.84800	0.03002	0.00087	0.01171	2.51315	0.65051	0.00000	0.00000	
9	6099.50000	1.84800	0.03002	0.00087	0.01171	2.51315	0.65051	0.00000	0.00000	
10	6099.50000	1.84800	0.03002	0.00087	0.01171	2.51315	0.65051	0.00000	0.00000	
11	6099.50000	1.84800	0.03002	0.00087	0.01171	2.51315	0.65051	0.00000	0.00000	
12	6099.50000	1.84800	0.03002	0.00087	0.01171	2.51315	0.65051	0.00000	0.00000	
13	6099.50000	1.84800	0.03002	0.00087	0.01171	2.51315	0.65051	0.00000	0.00000	
14	6099.50000	1.84800	0.03002	0.00000	0.01171	2.51315	0.65051	0.00000	0.00000	
15	6099.50000	1.84800	0.03002	0.00000	0.00826	2.51315	0.65051	0.00000	0.00000	
16	6099.50000	1.84800	0.03002	0.00000	0.00826	2.51315	0.65051	0.00000	0.00000	
17	6099.50000	1.84800	0.03002	0.00000	0.00826	2.51315	0.65051	0.00000	0.00000	
18	6099.50000	1.84800	0.03002	0.00000	0.00206	2.51315	0.65051	0.00000	0.00000	
19	6099.50000	1.84800	0.03002	0.00000	0.00206	2.51315	0.65051	0.00000	0.00000	
20	6099.50000	1.84800	0.03002	0.00000	0.00206	2.51315	0.65051	0.00000	0.00000	
21	6099.50000	1.84800	0.03002	0.00000	0.00206	2.51315	0.65051	0.00000	0.00000	
22	6099.50000	1.84800	0.03002	0.00000	0.00206	2.51315	0.65051	0.00000	0.00000	
23	6099.50000	1.84800	0.03002	0.00000	0.00206	2.51315	0.65051	0.00000	0.00000	
24	6099.50000	1.84800	0.03002	0.00000	0.00206	2.51315	0.65051	0.00000	0.00000	
25	6099.50000	1.84800	0.03002	0.00000	0.00206	2.51315	0.65051	0.00000	0.00000	
26	6099.50000	1.84800	0.03002	0.00000	0.00000	2.51315	0.65051	0.00000	0.00000	
27	6099.50000	1.84800	0.03002	0.00000	0.00000	2.51315	0.65051	0.00000	0.00000	
28	6099.50000	1.84800	0.03002	0.00000	0.00000	2.51315	0.65051	0.00000	0.00000	
29	6099.50000	1.84800	0.03002	0.00000	0.00000	2.51315	0.65051	0.00000	0.00000	


==> plotsdata/exactRuns/2M6TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	2611614425.60328	2.72357	0.09521	1.94099	3.94021	23.04976	1.00000	0.02843	0.02271	
1	2611614425.60328	2.72357	0.09521	1.00000	3.28608	23.04976	1.00000	0.01578	0.00000	
2	2611614425.60328	2.72357	0.09521	0.86384	2.18052	23.04976	1.00000	0.00000	0.00000	
3	2611614425.60328	2.72357	0.09521	0.86384	1.03894	23.04976	1.00000	0.00000	0.00000	
4	2611614425.60328	2.72357	0.09521	0.86384	1.00000	23.04976	1.00000	0.00000	0.00000	
5	2611614425.60328	2.72357	0.09521	0.64606	1.00000	23.04976	1.00000	0.00000	0.00000	
6	2611614425.60328	2.72357	0.09521	0.64606	1.00000	23.04976	1.00000	0.00000	0.00000	
7	2611614425.60328	2.72357	0.09521	0.64606	1.00000	23.04976	1.00000	0.00000	0.00000	
8	2611614425.60328	2.72357	0.09521	0.33881	1.00000	23.04976	1.00000	0.00000	0.00000	
9	2611614425.60328	2.72357	0.09521	0.33881	1.00000	23.04976	1.00000	0.00000	0.00000	
10	2611614425.60328	2.72357	0.09521	0.13483	0.67485	23.04976	1.00000	0.00000	0.00000	
11	2611614425.60328	2.72357	0.09521	0.13483	0.32230	23.04976	1.00000	0.00000	0.00000	
12	2611614425.60328	2.72357	0.09521	0.13483	0.17636	23.04976	1.00000	0.00000	0.00000	
13	2611614425.60328	2.72357	0.09521	0.13483	0.16981	23.04976	1.00000	0.00000	0.00000	
14	2611614425.60328	2.72357	0.09521	0.13483	0.16981	23.04976	1.00000	0.00000	0.00000	
15	2611614425.60328	2.72357	0.09521	0.13483	0.16981	23.04976	1.00000	0.00000	0.00000	
16	2611614425.60328	2.72357	0.09521	0.13483	0.16981	23.04976	1.00000	0.00000	0.00000	
17	2611614425.60328	2.72357	0.09521	0.13483	0.16981	23.04976	1.00000	0.00000	0.00000	
18	2611614425.60328	2.72357	0.09521	0.13483	0.16981	23.04976	1.00000	0.00000	0.00000	
19	2611614425.60328	2.72357	0.09521	0.13483	0.16981	23.04976	1.00000	0.00000	0.00000	
20	2611614425.60328	2.72357	0.09521	0.13483	0.16981	23.04976	1.00000	0.00000	0.00000	
21	2611614425.60328	2.72357	0.09521	0.13483	0.15142	23.04976	1.00000	0.00000	0.00000	
22	2611614425.60328	2.72357	0.09521	0.13483	0.15142	23.04976	1.00000	0.00000	0.00000	
23	2611614425.60328	2.72357	0.09521	0.13483	0.15142	23.04976	1.00000	0.00000	0.00000	
24	2611614425.60328	2.72357	0.09521	0.13483	0.08792	23.04976	1.00000	0.00000	0.00000	
25	2611614425.60328	2.72357	0.09521	0.13483	0.08792	23.04976	1.00000	0.00000	0.00000	
26	2611614425.60328	2.72357	0.09521	0.13483	0.08792	23.04976	1.00000	0.00000	0.00000	
27	2611614425.60328	2.72357	0.09521	0.13483	0.08792	23.04976	1.00000	0.00000	0.00000	
28	2611614425.60328	2.72357	0.09521	0.13483	0.08792	23.04976	1.00000	0.00000	0.00000	
29	2611614425.60328	2.72357	0.09521	0.13483	0.08792	23.04976	1.00000	0.00000	0.00000	


==> plotsdata/exactRuns/2M7TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	4076.13027	1.00000	0.02277	5.00000	12.25000	1168.45574	1.35620	0.02694	0.35585	
1	4076.13027	1.00000	0.02277	2.00000	9.25000	1168.45574	1.35620	0.02268	0.00000	
2	4076.13027	1.00000	0.02277	2.00000	9.00000	1168.45574	1.35620	0.01027	0.00000	
3	4076.13027	1.00000	0.02277	1.50000	9.00000	1168.45574	1.35620	0.01027	0.00000	
4	4076.13027	1.00000	0.02277	1.50000	9.00000	1168.45574	1.35620	0.01027	0.00000	
5	4076.13027	1.00000	0.02277	1.50000	5.50000	1168.45574	1.35620	0.00058	0.00000	
6	4076.13027	1.00000	0.02277	1.50000	5.50000	1168.45574	1.35620	0.00058	0.00000	
7	4076.13027	1.00000	0.02277	1.09662	2.00000	1168.45574	1.35620	0.00058	0.00000	
8	4076.13027	1.00000	0.02277	1.09662	2.00000	1168.45574	1.35620	0.00058	0.00000	
9	4076.13027	1.00000	0.02277	1.09662	2.00000	1168.45574	1.00000	0.00058	0.00000	
10	4076.13027	1.00000	0.02277	1.01876	2.00000	1168.45574	1.00000	0.00023	0.00000	
11	4076.13027	1.00000	0.02277	1.01876	2.00000	1168.45574	1.00000	0.00023	0.00000	
12	4076.13027	1.00000	0.02277	1.01876	2.00000	1168.45574	1.00000	0.00000	0.00000	
13	4076.13027	1.00000	0.02277	1.01876	1.97655	1168.45574	1.00000	0.00000	0.00000	
14	4076.13027	1.00000	0.02277	1.01876	1.11255	1168.45574	1.00000	0.00000	0.00000	
15	4076.13027	1.00000	0.02277	1.01876	1.07692	1168.45574	1.00000	0.00000	0.00000	
16	4076.13027	1.00000	0.02277	1.01876	1.03377	1168.45574	1.00000	0.00000	0.00000	
17	4076.13027	1.00000	0.02277	1.01876	1.03377	1168.45574	1.00000	0.00000	0.00000	
18	4076.13027	1.00000	0.02277	0.56365	1.03377	1168.45574	1.00000	0.00000	0.00000	
19	4076.13027	1.00000	0.02277	0.56365	1.03377	1168.45574	1.00000	0.00000	0.00000	
20	4076.13027	1.00000	0.02277	0.56365	1.03377	1168.45574	1.00000	0.00000	0.00000	
21	4076.13027	1.00000	0.02277	0.56365	1.03377	1168.45574	1.00000	0.00000	0.00000	
22	4076.13027	1.00000	0.02277	0.56365	1.03377	1168.45574	1.00000	0.00000	0.00000	
23	4076.13027	1.00000	0.02277	0.56365	1.03377	1168.45574	1.00000	0.00000	0.00000	
24	4076.13027	1.00000	0.02277	0.56365	1.03377	1168.45574	1.00000	0.00000	0.00000	
25	4076.13027	1.00000	0.02277	0.56365	1.03377	1168.45574	1.00000	0.00000	0.00000	
26	4076.13027	1.00000	0.02277	0.56365	1.03377	1168.45574	1.00000	0.00000	0.00000	
27	4076.13027	1.00000	0.02277	0.56365	1.03377	1168.45574	1.00000	0.00000	0.00000	
28	4076.13027	1.00000	0.02277	0.56365	1.00396	1168.45574	1.00000	0.00000	0.00000	
29	4076.13027	1.00000	0.02277	0.54489	1.00396	1168.45574	1.00000	0.00000	0.00000	


==> plotsdata/exactRuns/2M7TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	10004.00000	1.00000	0.01590	9.50000	9.00000	9.50000	1.27548	0.51768	0.64791	
1	10004.00000	1.00000	0.01590	3.00000	9.00000	9.50000	1.27548	0.19409	0.00000	
2	10004.00000	1.00000	0.01590	3.00000	6.72720	9.50000	1.27548	0.05774	0.00000	
3	10004.00000	1.00000	0.01590	1.75000	5.50000	9.50000	1.27548	0.05683	0.00000	
4	10004.00000	1.00000	0.01590	1.75000	5.50000	9.50000	1.27548	0.05683	0.00000	
5	10004.00000	1.00000	0.01590	1.25000	3.38049	9.50000	1.27548	0.05298	0.00000	
6	10004.00000	1.00000	0.01590	1.25000	3.25000	9.50000	1.00000	0.05292	0.00000	
7	10004.00000	1.00000	0.01590	1.25000	2.50000	9.50000	1.00000	0.05292	0.00000	
8	10004.00000	1.00000	0.01590	1.25000	2.50000	9.50000	1.00000	0.05292	0.00000	
9	10004.00000	1.00000	0.01590	1.25000	2.50000	9.50000	1.00000	0.03269	0.00000	
10	10004.00000	1.00000	0.01590	1.25000	2.50000	9.50000	1.00000	0.02219	0.00000	
11	10004.00000	1.00000	0.01590	1.25000	2.50000	9.50000	1.00000	0.02196	0.00000	
12	10004.00000	1.00000	0.01590	1.25000	2.50000	9.50000	1.00000	0.01726	0.00000	
13	10004.00000	1.00000	0.01590	1.25000	2.50000	9.50000	1.00000	0.01726	0.00000	
14	10004.00000	1.00000	0.01590	1.00000	2.50000	9.50000	1.00000	0.01726	0.00000	
15	10004.00000	1.00000	0.01590	1.00000	2.50000	9.50000	1.00000	0.01726	0.00000	
16	10004.00000	1.00000	0.01590	1.00000	2.50000	9.50000	1.00000	0.01726	0.00000	
17	10004.00000	1.00000	0.01590	1.00000	2.50000	9.50000	1.00000	0.01310	0.00000	
18	10004.00000	1.00000	0.01590	1.00000	2.50000	9.50000	1.00000	0.01310	0.00000	
19	10004.00000	1.00000	0.01590	1.00000	2.50000	9.50000	1.00000	0.01310	0.00000	
20	10004.00000	1.00000	0.01590	1.00000	2.50000	9.50000	1.00000	0.01310	0.00000	
21	10004.00000	1.00000	0.01590	1.00000	2.50000	9.50000	1.00000	0.01310	0.00000	
22	10004.00000	1.00000	0.01590	1.00000	2.00000	9.50000	1.00000	0.01310	0.00000	
23	10004.00000	1.00000	0.01590	0.66545	2.00000	9.50000	1.00000	0.01310	0.00000	
24	10004.00000	1.00000	0.01590	0.66545	0.56270	9.50000	1.00000	0.01310	0.00000	
25	10004.00000	1.00000	0.01590	0.66545	0.56270	9.50000	1.00000	0.00769	0.00000	
26	10004.00000	1.00000	0.01590	0.66545	0.56270	9.50000	1.00000	0.00671	0.00000	
27	10004.00000	1.00000	0.01590	0.66545	0.56270	9.50000	1.00000	0.00671	0.00000	
28	10004.00000	1.00000	0.01590	0.66545	0.56270	9.50000	1.00000	0.00671	0.00000	
29	10004.00000	1.00000	0.01590	0.61173	0.56270	9.50000	1.00000	0.00671	0.00000	


==> plotsdata/exactRuns/2M7TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	49372364576804.97000	0.91830	0.00000	1.40168	3.99435	197.17931	0.00000	0.00000	0.00000	
1	49372364576804.97000	0.91830	0.00000	0.00000	1.30502	197.17931	0.00000	0.00000	0.00000	
2	49372364576804.97000	0.91830	0.00000	0.00000	0.56902	197.17931	0.00000	0.00000	0.00000	
3	49372364576804.97000	0.91830	0.00000	0.00000	0.03301	197.17931	0.00000	0.00000	0.00000	
4	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
5	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
6	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
7	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
8	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
9	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
10	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
11	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
12	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
13	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
14	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
15	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
16	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
17	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
18	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
19	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
20	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
21	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
22	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
23	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
24	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
25	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
26	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
27	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
28	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	
29	49372364576804.97000	0.91830	0.00000	0.00000	0.00000	197.17931	0.00000	0.00000	0.00000	


==> plotsdata/exactRuns/2M8TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	9779.51830	0.72427	0.04918	3.50000	51.63708	323.61143	1.52664	0.92307	0.48507	
1	9779.51830	0.72427	0.04918	2.50000	10.00000	323.61143	1.48573	0.21649	0.00000	
2	9779.51830	0.72427	0.04918	1.00000	10.00000	323.61143	1.48573	0.05439	0.00000	
3	9779.51830	0.72427	0.04918	1.00000	9.50000	323.61143	1.48573	0.03137	0.00000	
4	9779.51830	0.72427	0.04918	1.00000	9.50000	323.61143	1.48573	0.03137	0.00000	
5	9779.51830	0.72427	0.04918	1.00000	9.50000	323.61143	1.48573	0.01774	0.00000	
6	9779.51830	0.72427	0.04918	1.00000	5.00000	323.61143	1.48573	0.01774	0.00000	
7	9779.51830	0.72427	0.04918	1.00000	5.00000	323.61143	1.48573	0.01774	0.00000	
8	9779.51830	0.72427	0.04918	0.60719	5.00000	323.61143	1.48573	0.01774	0.00000	
9	9779.51830	0.72427	0.04918	0.60719	5.00000	323.61143	1.48573	0.01774	0.00000	
10	9779.51830	0.72427	0.04918	0.60719	5.00000	323.61143	1.48573	0.01774	0.00000	
11	9779.51830	0.72427	0.04918	0.60719	5.00000	323.61143	1.48573	0.01774	0.00000	
12	9779.51830	0.72427	0.04918	0.60719	5.00000	323.61143	1.48573	0.01774	0.00000	
13	9779.51830	0.72427	0.04918	0.60719	3.00000	323.61143	1.48573	0.01774	0.00000	
14	9779.51830	0.72427	0.04918	0.60719	2.50000	323.61143	1.48573	0.01774	0.00000	
15	9779.51830	0.72427	0.04918	0.60719	2.50000	323.61143	1.48573	0.01774	0.00000	
16	9779.51830	0.72427	0.04918	0.50108	2.00000	323.61143	1.48573	0.01774	0.00000	
17	9779.51830	0.72427	0.04918	0.50108	2.00000	323.61143	1.48573	0.01774	0.00000	
18	9779.51830	0.72427	0.04918	0.50108	2.00000	323.61143	1.48573	0.01774	0.00000	
19	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.01774	0.00000	
20	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.01774	0.00000	
21	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.01774	0.00000	
22	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.01774	0.00000	
23	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.01774	0.00000	
24	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.01774	0.00000	
25	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.00633	0.00000	
26	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.00633	0.00000	
27	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.00633	0.00000	
28	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.00633	0.00000	
29	9779.51830	0.72427	0.04918	0.50108	1.50000	323.61143	1.48573	0.00491	0.00000	


==> plotsdata/exactRuns/2M8TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	15509.50000	0.99418	0.03463	37.62256	71.51228	290.17213	0.73679	0.87757	0.78905	
1	15509.50000	0.99418	0.03463	6.00000	45.25000	290.17213	0.73122	0.82741	0.00000	
2	15509.50000	0.99418	0.03463	3.75000	24.13699	290.17213	0.73122	0.39249	0.00000	
3	15509.50000	0.99418	0.03463	3.25000	19.07013	290.17213	0.73122	0.39249	0.00000	
4	15509.50000	0.99418	0.03463	3.00000	19.07013	290.17213	0.73122	0.39249	0.00000	
5	15509.50000	0.99418	0.03463	3.00000	19.07013	290.17213	0.73122	0.29309	0.00000	
6	15509.50000	0.99418	0.03463	3.00000	16.46256	290.17213	0.73122	0.29309	0.00000	
7	15509.50000	0.99418	0.03463	3.00000	12.73594	290.17213	0.73122	0.12294	0.00000	
8	15509.50000	0.99418	0.03463	3.00000	12.73594	290.17213	0.73122	0.12294	0.00000	
9	15509.50000	0.99418	0.03463	3.00000	9.75000	290.17213	0.73122	0.10882	0.00000	
10	15509.50000	0.99418	0.03463	2.50000	9.25000	290.17213	0.73122	0.10882	0.00000	
11	15509.50000	0.99418	0.03463	2.50000	9.00000	290.17213	0.73122	0.10882	0.00000	
12	15509.50000	0.99418	0.03463	2.50000	7.50000	290.17213	0.73122	0.10882	0.00000	
13	15509.50000	0.99418	0.03463	2.50000	7.50000	290.17213	0.73122	0.10882	0.00000	
14	15509.50000	0.99418	0.03463	2.50000	4.78907	290.17213	0.73122	0.10882	0.00000	
15	15509.50000	0.99418	0.03463	2.50000	4.50000	290.17213	0.73122	0.10882	0.00000	
16	15509.50000	0.99418	0.03463	2.00000	4.50000	290.17213	0.73122	0.10882	0.00000	
17	15509.50000	0.99418	0.03463	2.00000	4.00000	290.17213	0.73122	0.10882	0.00000	
18	15509.50000	0.99418	0.03463	2.00000	4.00000	290.17213	0.73122	0.10882	0.00000	
19	15509.50000	0.99418	0.03463	2.00000	4.00000	290.17213	0.73122	0.08586	0.00000	
20	15509.50000	0.99418	0.03463	2.00000	4.00000	290.17213	0.73122	0.08586	0.00000	
21	15509.50000	0.99418	0.03463	2.00000	2.50000	290.17213	0.73122	0.08586	0.00000	
22	15509.50000	0.99418	0.03463	2.00000	2.50000	290.17213	0.73122	0.08586	0.00000	
23	15509.50000	0.99418	0.03463	2.00000	2.50000	290.17213	0.73122	0.08106	0.00000	
24	15509.50000	0.99418	0.03463	2.00000	2.50000	290.17213	0.73122	0.08106	0.00000	
25	15509.50000	0.99418	0.03463	2.00000	2.50000	290.17213	0.73122	0.08106	0.00000	
26	15509.50000	0.99418	0.03463	2.00000	2.50000	290.17213	0.73122	0.08106	0.00000	
27	15509.50000	0.99418	0.03463	2.00000	2.50000	290.17213	0.73122	0.05472	0.00000	
28	15509.50000	0.99418	0.03463	2.00000	2.50000	290.17213	0.73122	0.05472	0.00000	
29	15509.50000	0.99418	0.03463	2.00000	2.50000	290.17213	0.73122	0.05472	0.00000	


==> plotsdata/exactRuns/2M8TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	7512084827643823100.00000	1.00000	0.03541	9.00000	25.00000	139.71699	1.49990	0.70213	1.00000	
1	7512084827643823100.00000	1.00000	0.03541	9.00000	20.50000	139.71699	1.49990	0.39824	0.00010	
2	7512084827643823100.00000	1.00000	0.03541	3.50000	14.00000	139.71699	1.49990	0.25593	0.00000	
3	7512084827643823100.00000	1.00000	0.03541	2.50000	14.00000	139.71699	1.49990	0.25593	0.00000	
4	7512084827643823100.00000	1.00000	0.03541	2.50000	10.22202	139.71699	1.49990	0.21939	0.00000	
5	7512084827643823100.00000	1.00000	0.03541	2.50000	9.00000	139.71699	1.49990	0.21939	0.00000	
6	7512084827643823100.00000	1.00000	0.03541	2.50000	9.00000	139.71699	1.49990	0.05343	0.00000	
7	7512084827643823100.00000	1.00000	0.03541	2.50000	9.00000	139.71699	1.49990	0.05343	0.00000	
8	7512084827643823100.00000	1.00000	0.03541	2.50000	8.38645	139.71699	1.49990	0.05343	0.00000	
9	7512084827643823100.00000	1.00000	0.03541	2.50000	8.38645	139.71699	1.49990	0.05343	0.00000	
10	7512084827643823100.00000	1.00000	0.03541	2.00073	8.38645	139.71699	1.49990	0.05343	0.00000	
11	7512084827643823100.00000	1.00000	0.03541	2.00073	5.33191	139.71699	1.49990	0.05343	0.00000	
12	7512084827643823100.00000	1.00000	0.03541	2.00073	5.33191	139.71699	1.49990	0.05343	0.00000	
13	7512084827643823100.00000	1.00000	0.03541	2.00073	5.33191	139.71699	1.49990	0.05343	0.00000	
14	7512084827643823100.00000	1.00000	0.03541	2.00073	5.33191	139.71699	1.49990	0.05343	0.00000	
15	7512084827643823100.00000	1.00000	0.03541	2.00073	4.99365	139.71699	1.49990	0.05343	0.00000	
16	7512084827643823100.00000	1.00000	0.03541	2.00073	2.99365	139.71699	1.49990	0.05343	0.00000	
17	7512084827643823100.00000	1.00000	0.03541	2.00073	2.49365	139.71699	1.49990	0.05343	0.00000	
18	7512084827643823100.00000	1.00000	0.03541	2.00073	2.49365	139.71699	1.49990	0.05343	0.00000	
19	7512084827643823100.00000	1.00000	0.03541	2.00073	1.50000	139.71699	1.49990	0.05343	0.00000	
20	7512084827643823100.00000	1.00000	0.03541	2.00010	1.50000	139.71699	1.49990	0.05343	0.00000	
21	7512084827643823100.00000	1.00000	0.03541	2.00010	1.50000	139.71699	1.49990	0.05343	0.00000	
22	7512084827643823100.00000	1.00000	0.03541	2.00010	1.00000	139.71699	1.49990	0.05343	0.00000	
23	7512084827643823100.00000	1.00000	0.03541	2.00010	1.00000	139.71699	1.49990	0.05343	0.00000	
24	7512084827643823100.00000	1.00000	0.03541	2.00010	1.00000	139.71699	1.49990	0.05343	0.00000	
25	7512084827643823100.00000	1.00000	0.03541	1.50000	1.00000	139.71699	1.49990	0.05343	0.00000	
26	7512084827643823100.00000	1.00000	0.03541	1.50000	1.00000	139.71699	1.49990	0.05343	0.00000	
27	7512084827643823100.00000	1.00000	0.03541	1.50000	1.00000	139.71699	1.49990	0.05343	0.00000	
28	7512084827643823100.00000	1.00000	0.03541	1.50000	1.00000	139.71699	1.49990	0.05343	0.00000	
29	7512084827643823100.00000	1.00000	0.03541	1.50000	1.00000	139.71699	1.49990	0.05343	0.00000	


==> plotsdata/exactRuns/2M9TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	22334.34049	0.95475	0.02296	99.00000	128.57790	1362.23746	1.50000	1.00000	1.50000	
1	22334.34049	0.95475	0.02296	20.00000	61.31747	1362.23746	1.50000	1.00000	0.03527	
2	22334.34049	0.95475	0.02296	6.50000	56.31747	1362.23746	1.50000	0.75000	0.00114	
3	22334.34049	0.95475	0.02296	4.00000	15.00000	1362.23746	1.50000	0.75000	0.00000	
4	22334.34049	0.95475	0.02296	4.00000	15.00000	1362.23746	1.50000	0.75000	0.00000	
5	22334.34049	0.95475	0.02296	4.00000	15.00000	1362.23746	1.50000	0.75000	0.00000	
6	22334.34049	0.95475	0.02296	4.00000	9.77265	1362.23746	1.50000	0.75000	0.00000	
7	22334.34049	0.95475	0.02296	3.50000	9.77265	1362.23746	1.50000	0.75000	0.00000	
8	22334.34049	0.95475	0.02296	3.50000	9.77265	1362.23746	1.50000	0.75000	0.00000	
9	22334.34049	0.95475	0.02296	3.50000	9.77265	1362.23746	1.50000	0.75000	0.00000	
10	22334.34049	0.95475	0.02296	3.50000	6.00000	1362.23746	1.50000	0.75000	0.00000	
11	22334.34049	0.95475	0.02296	3.50000	6.00000	1362.23746	1.50000	0.75000	0.00000	
12	22334.34049	0.95475	0.02296	3.50000	6.00000	1362.23746	1.50000	0.75000	0.00000	
13	22334.34049	0.95475	0.02296	3.50000	6.00000	1362.23746	1.50000	0.75000	0.00000	
14	22334.34049	0.95475	0.02296	3.50000	6.00000	1362.23746	1.50000	0.75000	0.00000	
15	22334.34049	0.95475	0.02296	3.50000	5.50000	1362.23746	1.50000	0.75000	0.00000	
16	22334.34049	0.95475	0.02296	3.50000	5.50000	1362.23746	1.50000	0.75000	0.00000	
17	22334.34049	0.95475	0.02296	3.50000	5.50000	1362.23746	1.50000	0.75000	0.00000	
18	22334.34049	0.95475	0.02296	3.50000	5.50000	1362.23746	1.50000	0.75000	0.00000	
19	22334.34049	0.95475	0.02296	3.50000	5.50000	1362.23746	1.50000	0.75000	0.00000	
20	22334.34049	0.95475	0.02296	3.50000	5.50000	1362.23746	1.50000	0.75000	0.00000	
21	22334.34049	0.95475	0.02296	3.50000	5.50000	1362.23746	1.50000	0.75000	0.00000	
22	22334.34049	0.95475	0.02296	3.50000	5.50000	1362.23746	1.50000	0.75000	0.00000	
23	22334.34049	0.95475	0.02296	3.50000	2.00000	1362.23746	1.50000	0.75000	0.00000	
24	22334.34049	0.95475	0.02296	3.50000	2.00000	1362.23746	1.50000	0.75000	0.00000	
25	22334.34049	0.95475	0.02296	2.50000	2.00000	1362.23746	1.50000	0.75000	0.00000	
26	22334.34049	0.95475	0.02296	2.50000	2.00000	1362.23746	1.50000	0.75000	0.00000	
27	22334.34049	0.95475	0.02296	2.50000	2.00000	1362.23746	1.50000	0.75000	0.00000	
28	22334.34049	0.95475	0.02296	2.50000	2.00000	1362.23746	1.50000	0.75000	0.00000	
29	22334.34049	0.95475	0.02296	2.50000	2.00000	1362.23746	1.50000	0.75000	0.00000	


==> plotsdata/exactRuns/2M9TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	235516.83591	1.66667	0.04421	223.31948	529.87500	130888.25113	3.00000	1.00000	1.02557	
1	235516.83591	1.03021	0.04421	48.66667	286.45809	130888.25113	3.00000	1.00000	0.17632	
2	235516.83591	1.03021	0.04421	25.47841	282.33309	130888.25113	3.00000	1.00000	0.00000	
3	235516.83591	1.03021	0.04421	9.50000	226.87500	130888.25113	3.00000	1.00000	0.00000	
4	235516.83591	1.03021	0.04421	6.00000	149.00000	130888.25113	3.00000	1.00000	0.00000	
5	235516.83591	1.03021	0.04421	6.00000	149.00000	130888.25113	3.00000	1.00000	0.00000	
6	235516.83591	1.03021	0.04421	6.00000	149.00000	130888.25113	3.00000	1.00000	0.00000	
7	235516.83591	1.03021	0.04421	6.00000	100.00000	130888.25113	3.00000	1.00000	0.00000	
8	235516.83591	1.03021	0.04421	6.00000	100.00000	130888.25113	3.00000	1.00000	0.00000	
9	235516.83591	1.03021	0.04421	6.00000	67.66667	130888.25113	3.00000	1.00000	0.00000	
10	235516.83591	1.03021	0.04421	6.00000	49.44102	130888.25113	3.00000	1.00000	0.00000	
11	235516.83591	1.03021	0.04421	5.50000	43.62940	130888.25113	3.00000	1.00000	0.00000	
12	235516.83591	1.03021	0.04421	5.50000	35.79374	130888.25113	3.00000	1.00000	0.00000	
13	235516.83591	1.03021	0.04421	5.50000	35.79374	130888.25113	3.00000	1.00000	0.00000	
14	235516.83591	1.03021	0.04421	5.50000	35.79374	130888.25113	3.00000	0.88647	0.00000	
15	235516.83591	1.03021	0.04421	5.50000	19.97377	130888.25113	3.00000	0.88647	0.00000	
16	235516.83591	1.03021	0.04421	5.50000	12.22265	130888.25113	3.00000	0.88647	0.00000	
17	235516.83591	1.03021	0.04421	5.50000	10.94059	130888.25113	3.00000	0.88647	0.00000	
18	235516.83591	1.03021	0.04421	5.50000	10.19091	130888.25113	2.92852	0.88647	0.00000	
19	235516.83591	1.03021	0.04421	5.50000	10.00000	130888.25113	2.92852	0.88647	0.00000	
20	235516.83591	1.03021	0.04421	5.50000	10.00000	130888.25113	2.92852	0.88647	0.00000	
21	235516.83591	1.03021	0.04421	5.50000	9.50000	130888.25113	2.92852	0.88647	0.00000	
22	235516.83591	1.03021	0.04421	5.50000	9.50000	130888.25113	2.92852	0.88647	0.00000	
23	235516.83591	1.03021	0.04421	5.50000	9.50000	130888.25113	2.92852	0.88647	0.00000	
24	235516.83591	1.03021	0.04421	5.50000	9.50000	130888.25113	2.92852	0.88647	0.00000	
25	235516.83591	1.03021	0.04421	5.50000	9.50000	130888.25113	2.92852	0.88647	0.00000	
26	235516.83591	1.03021	0.04421	5.50000	9.50000	130888.25113	2.92852	0.88647	0.00000	
27	235516.83591	1.03021	0.04421	5.50000	9.50000	130888.25113	2.92852	0.88647	0.00000	
28	235516.83591	1.03021	0.04421	5.50000	9.50000	130888.25113	2.92852	0.69434	0.00000	
29	235516.83591	1.03021	0.04421	5.50000	9.50000	130888.25113	2.92852	0.69434	0.00000	


==> plotsdata/exactRuns/2M9TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	112634557870856200000.00000	1.19716	Infinity	78.18750	74.25000	19640.67016	2.50000	4.31777	1.84398	
1	112634557870856200000.00000	1.19716	0.09152	40.27637	37.12500	19640.67016	2.01379	4.31777	0.43764	
2	112634557870856200000.00000	1.19716	0.08678	32.49920	28.87500	19640.67016	2.01379	4.31777	0.02136	
3	112634557870856200000.00000	1.19716	0.08678	10.00000	28.87500	19640.67016	2.01379	4.31777	0.00282	
4	112634557870856200000.00000	1.19716	0.08678	8.00000	21.87500	19640.67016	2.01379	1.50000	0.00067	
5	112634557870856200000.00000	1.19716	0.08678	8.00000	21.87500	19640.67016	2.01379	1.50000	0.00067	
6	112634557870856200000.00000	1.19716	0.08678	8.00000	15.00000	19640.67016	2.01379	1.50000	0.00000	
7	112634557870856200000.00000	1.19716	0.08678	8.00000	15.00000	19640.67016	2.01379	1.50000	0.00000	
8	112634557870856200000.00000	1.19716	0.08678	8.00000	15.00000	19640.67016	2.01379	1.50000	0.00000	
9	112634557870856200000.00000	1.19716	0.08678	8.00000	12.80142	19640.67016	2.00000	1.50000	0.00000	
10	112634557870856200000.00000	1.19716	0.08678	8.00000	12.30142	19640.67016	2.00000	1.50000	0.00000	
11	112634557870856200000.00000	1.19716	0.08678	8.00000	10.00000	19640.67016	2.00000	1.50000	0.00000	
12	112634557870856200000.00000	1.19716	0.08678	8.00000	9.63512	19640.67016	2.00000	1.50000	0.00000	
13	112634557870856200000.00000	1.19716	0.08678	8.00000	9.63512	19640.67016	2.00000	1.50000	0.00000	
14	112634557870856200000.00000	1.19716	0.08678	8.00000	9.63512	19640.67016	2.00000	1.50000	0.00000	
15	112634557870856200000.00000	1.19716	0.08678	8.00000	9.63512	19640.67016	2.00000	1.50000	0.00000	
16	112634557870856200000.00000	1.19716	0.08678	8.00000	9.63512	19640.67016	2.00000	1.50000	0.00000	
17	112634557870856200000.00000	1.19716	0.08678	8.00000	9.63512	19640.67016	2.00000	1.50000	0.00000	
18	112634557870856200000.00000	1.19716	0.08678	8.00000	9.13512	19640.67016	2.00000	1.50000	0.00000	
19	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	
20	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	
21	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	
22	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	
23	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	
24	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	
25	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	
26	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	
27	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	
28	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	
29	112634557870856200000.00000	1.19716	0.08678	8.00000	9.00000	19640.67016	2.00000	1.50000	0.00000	


==> plotsdata/exactRuns/3M4TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	1086.28785	4.24339	0.19729	0.95102	0.91185	65.00000	0.20282	0.00000	0.00000	
1	1086.28785	4.24339	0.19729	0.63922	0.84889	65.00000	0.17658	0.00000	0.00000	
2	1086.28785	4.24339	0.19729	0.41088	0.84889	65.00000	0.17658	0.00000	0.00000	
3	1086.28785	4.24339	0.19729	0.41088	0.84889	65.00000	0.17658	0.00000	0.00000	
4	1086.28785	4.24339	0.19729	0.37878	0.55010	65.00000	0.17658	0.00000	0.00000	
5	1086.28785	4.24339	0.19729	0.37878	0.55010	65.00000	0.17658	0.00000	0.00000	
6	1086.28785	4.24339	0.19729	0.37878	0.36473	65.00000	0.17658	0.00000	0.00000	
7	1086.28785	4.24339	0.19729	0.37878	0.26678	65.00000	0.12658	0.00000	0.00000	
8	1086.28785	4.24339	0.19729	0.37878	0.26678	65.00000	0.12658	0.00000	0.00000	
9	1086.28785	4.24339	0.19729	0.26678	0.26678	65.00000	0.12658	0.00000	0.00000	
10	1086.28785	4.24339	0.19729	0.26678	0.26678	65.00000	0.12658	0.00000	0.00000	
11	1086.28785	4.24339	0.19729	0.26678	0.26678	65.00000	0.12658	0.00000	0.00000	
12	1086.28785	4.24339	0.19729	0.26678	0.23378	65.00000	0.12658	0.00000	0.00000	
13	1086.28785	4.24339	0.19729	0.26678	0.18389	65.00000	0.12658	0.00000	0.00000	
14	1086.28785	4.24339	0.19729	0.26678	0.18389	65.00000	0.12658	0.00000	0.00000	
15	1086.28785	4.24339	0.19729	0.26678	0.18389	65.00000	0.12658	0.00000	0.00000	
16	1086.28785	4.24339	0.19729	0.18389	0.18389	65.00000	0.12658	0.00000	0.00000	
17	1086.28785	4.24339	0.19729	0.18389	0.13238	65.00000	0.12658	0.00000	0.00000	
18	1086.28785	4.24339	0.19729	0.18389	0.13238	65.00000	0.12658	0.00000	0.00000	
19	1086.28785	4.24339	0.19729	0.18389	0.13238	65.00000	0.12658	0.00000	0.00000	
20	1086.28785	4.24339	0.19729	0.18389	0.13238	65.00000	0.12658	0.00000	0.00000	
21	1086.28785	4.24339	0.19729	0.18389	0.13238	65.00000	0.12658	0.00000	0.00000	
22	1086.28785	4.24339	0.19729	0.18389	0.13238	65.00000	0.12658	0.00000	0.00000	
23	1086.28785	4.24339	0.19729	0.17240	0.13238	65.00000	0.12658	0.00000	0.00000	
24	1086.28785	4.24339	0.19729	0.17240	0.13238	65.00000	0.12658	0.00000	0.00000	
25	1086.28785	4.24339	0.19729	0.17240	0.13238	65.00000	0.12658	0.00000	0.00000	
26	1086.28785	4.24339	0.19729	0.17240	0.13238	65.00000	0.12658	0.00000	0.00000	
27	1086.28785	4.24339	0.19729	0.17240	0.13238	65.00000	0.12658	0.00000	0.00000	
28	1086.28785	4.24339	0.19729	0.17240	0.13238	65.00000	0.12658	0.00000	0.00000	
29	1086.28785	4.24339	0.19729	0.17240	0.13238	65.00000	0.09412	0.00000	0.00000	


==> plotsdata/exactRuns/3M4TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	5733.34076	2.58930	0.13976	0.37283	0.37549	24.00000	0.07307	0.00000	0.00000	
1	5733.34076	2.58930	0.13976	0.24460	0.31884	24.00000	0.07307	0.00000	0.00000	
2	5733.34076	2.58930	0.13976	0.19262	0.23913	24.00000	0.07307	0.00000	0.00000	
3	5733.34076	2.58930	0.13976	0.19262	0.19153	24.00000	0.07307	0.00000	0.00000	
4	5733.34076	2.58930	0.13976	0.19113	0.18718	24.00000	0.07307	0.00000	0.00000	
5	5733.34076	2.58930	0.13976	0.17921	0.18718	24.00000	0.07307	0.00000	0.00000	
6	5733.34076	2.58930	0.13976	0.17921	0.15198	24.00000	0.07307	0.00000	0.00000	
7	5733.34076	2.58930	0.13976	0.17653	0.15198	24.00000	0.07307	0.00000	0.00000	
8	5733.34076	2.58930	0.13976	0.16962	0.15158	24.00000	0.07307	0.00000	0.00000	
9	5733.34076	2.58930	0.13976	0.16962	0.15158	24.00000	0.07307	0.00000	0.00000	
10	5733.34076	2.58930	0.13976	0.16962	0.15158	24.00000	0.07307	0.00000	0.00000	
11	5733.34076	2.58930	0.13976	0.16962	0.15158	24.00000	0.07307	0.00000	0.00000	
12	5733.34076	2.58930	0.13976	0.16962	0.15158	24.00000	0.07307	0.00000	0.00000	
13	5733.34076	2.58930	0.13976	0.10396	0.15150	24.00000	0.07307	0.00000	0.00000	
14	5733.34076	2.58930	0.13976	0.10396	0.15150	24.00000	0.07307	0.00000	0.00000	
15	5733.34076	2.58930	0.13976	0.10396	0.15150	24.00000	0.07307	0.00000	0.00000	
16	5733.34076	2.58930	0.13976	0.10396	0.15150	24.00000	0.07307	0.00000	0.00000	
17	5733.34076	2.58930	0.13976	0.10396	0.15150	24.00000	0.07307	0.00000	0.00000	
18	5733.34076	2.58930	0.13976	0.10396	0.15150	24.00000	0.07307	0.00000	0.00000	
19	5733.34076	2.58930	0.13976	0.10396	0.15150	24.00000	0.07307	0.00000	0.00000	
20	5733.34076	2.58930	0.13976	0.10396	0.15150	24.00000	0.07307	0.00000	0.00000	
21	5733.34076	2.58930	0.13976	0.10396	0.15150	24.00000	0.07307	0.00000	0.00000	
22	5733.34076	2.58930	0.13976	0.10396	0.15150	24.00000	0.07307	0.00000	0.00000	
23	5733.34076	2.58930	0.13976	0.10396	0.13798	24.00000	0.07307	0.00000	0.00000	
24	5733.34076	2.58930	0.13976	0.10396	0.13798	24.00000	0.07307	0.00000	0.00000	
25	5733.34076	2.58930	0.13976	0.10137	0.13798	24.00000	0.07307	0.00000	0.00000	
26	5733.34076	2.58930	0.13976	0.10137	0.13798	24.00000	0.07307	0.00000	0.00000	
27	5733.34076	2.58930	0.13976	0.10137	0.13798	24.00000	0.07307	0.00000	0.00000	
28	5733.34076	2.58930	0.13976	0.10137	0.13798	24.00000	0.07307	0.00000	0.00000	
29	5733.34076	2.58930	0.13976	0.10137	0.13798	24.00000	0.07307	0.00000	0.00000	


==> plotsdata/exactRuns/3M4TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	10099.00000	4.52239	0.18358	0.52846	0.87785	21.36258	0.17965	0.00000	0.00000	
1	10099.00000	4.52239	0.18358	0.43774	0.78565	21.36258	0.17965	0.00000	0.00000	
2	10099.00000	4.52239	0.18358	0.27848	0.58818	21.36258	0.17965	0.00000	0.00000	
3	10099.00000	4.52239	0.18358	0.27848	0.48744	21.36258	0.15399	0.00000	0.00000	
4	10099.00000	4.52239	0.18358	0.27848	0.48744	21.36258	0.15399	0.00000	0.00000	
5	10099.00000	4.52239	0.18358	0.22290	0.48744	21.36258	0.15399	0.00000	0.00000	
6	10099.00000	4.52239	0.18358	0.22290	0.20603	21.36258	0.15399	0.00000	0.00000	
7	10099.00000	4.52239	0.18358	0.22290	0.20603	21.36258	0.15399	0.00000	0.00000	
8	10099.00000	4.52239	0.18358	0.22290	0.20603	21.36258	0.15399	0.00000	0.00000	
9	10099.00000	4.52239	0.18358	0.22290	0.19568	21.36258	0.15399	0.00000	0.00000	
10	10099.00000	4.52239	0.18358	0.22290	0.12929	21.36258	0.15399	0.00000	0.00000	
11	10099.00000	4.52239	0.18358	0.22290	0.12929	21.36258	0.15399	0.00000	0.00000	
12	10099.00000	4.52239	0.18358	0.22290	0.12929	21.36258	0.15399	0.00000	0.00000	
13	10099.00000	4.52239	0.18358	0.22290	0.12929	21.36258	0.15399	0.00000	0.00000	
14	10099.00000	4.52239	0.18358	0.22290	0.12929	21.36258	0.15399	0.00000	0.00000	
15	10099.00000	4.52239	0.18358	0.22290	0.12929	21.36258	0.15399	0.00000	0.00000	
16	10099.00000	4.52239	0.18358	0.22290	0.12929	21.36258	0.15399	0.00000	0.00000	
17	10099.00000	4.52239	0.18358	0.22290	0.11915	21.36258	0.15399	0.00000	0.00000	
18	10099.00000	4.52239	0.18358	0.22290	0.11915	21.36258	0.15399	0.00000	0.00000	
19	10099.00000	4.52239	0.18358	0.22290	0.11915	21.36258	0.15399	0.00000	0.00000	
20	10099.00000	4.52239	0.18358	0.22290	0.11915	21.36258	0.15399	0.00000	0.00000	
21	10099.00000	4.52239	0.18358	0.22290	0.11915	21.36258	0.15399	0.00000	0.00000	
22	10099.00000	4.52239	0.18358	0.22290	0.11915	21.36258	0.15399	0.00000	0.00000	
23	10099.00000	4.52239	0.18358	0.22290	0.11915	21.36258	0.15399	0.00000	0.00000	
24	10099.00000	4.52239	0.18358	0.22290	0.11915	21.36258	0.15399	0.00000	0.00000	
25	10099.00000	4.52239	0.18358	0.14074	0.11915	21.36258	0.15399	0.00000	0.00000	
26	10099.00000	4.52239	0.18358	0.14074	0.11915	21.36258	0.15399	0.00000	0.00000	
27	10099.00000	4.52239	0.18358	0.14074	0.11915	21.36258	0.15399	0.00000	0.00000	
28	10099.00000	4.52239	0.18358	0.14074	0.10418	21.36258	0.15399	0.00000	0.00000	
29	10099.00000	4.52239	0.18358	0.14074	0.10418	21.36258	0.15399	0.00000	0.00000	


==> plotsdata/exactRuns/3M5TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	10054.00000	2.50371	0.15569	2.98439	2.68195	115.50000	0.36739	0.12974	0.61316	
1	10054.00000	2.50371	0.15569	1.70224	1.48298	115.50000	0.36739	0.08650	0.00000	
2	10054.00000	2.50371	0.15569	1.30726	1.48298	115.50000	0.36739	0.03760	0.00000	
3	10054.00000	2.50371	0.15569	1.30726	0.97091	115.50000	0.36739	0.01790	0.00000	
4	10054.00000	2.50371	0.15569	1.30726	0.97091	115.50000	0.36739	0.01790	0.00000	
5	10054.00000	2.50371	0.15569	1.25008	0.97091	115.50000	0.36739	0.01790	0.00000	
6	10054.00000	2.50371	0.15569	1.25008	0.97091	115.50000	0.36739	0.01421	0.00000	
7	10054.00000	2.50371	0.15569	1.25008	0.97091	115.50000	0.36739	0.01421	0.00000	
8	10054.00000	2.50371	0.15569	1.25008	0.68125	115.50000	0.36739	0.00208	0.00000	
9	10054.00000	2.50371	0.15569	1.25008	0.68125	115.50000	0.36739	0.00208	0.00000	
10	10054.00000	2.50371	0.15569	1.25008	0.68125	115.50000	0.36739	0.00000	0.00000	
11	10054.00000	2.50371	0.15569	1.25008	0.68125	115.50000	0.36739	0.00000	0.00000	
12	10054.00000	2.50371	0.15569	1.25008	0.68125	115.50000	0.36739	0.00000	0.00000	
13	10054.00000	2.50371	0.15569	0.73731	0.68125	115.50000	0.36739	0.00000	0.00000	
14	10054.00000	2.50371	0.15569	0.73731	0.63602	115.50000	0.36739	0.00000	0.00000	
15	10054.00000	2.50371	0.15569	0.73731	0.63602	115.50000	0.36739	0.00000	0.00000	
16	10054.00000	2.50371	0.15569	0.73731	0.63602	115.50000	0.36739	0.00000	0.00000	
17	10054.00000	2.50371	0.15569	0.73731	0.63602	115.50000	0.36739	0.00000	0.00000	
18	10054.00000	2.50371	0.15569	0.73731	0.63602	115.50000	0.36739	0.00000	0.00000	
19	10054.00000	2.50371	0.15569	0.73731	0.63602	115.50000	0.36739	0.00000	0.00000	
20	10054.00000	2.50371	0.15569	0.73731	0.63602	115.50000	0.36739	0.00000	0.00000	
21	10054.00000	2.50371	0.15569	0.73731	0.63602	115.50000	0.36739	0.00000	0.00000	
22	10054.00000	2.50371	0.15569	0.73731	0.63602	115.50000	0.36739	0.00000	0.00000	
23	10054.00000	2.50371	0.15569	0.73731	0.63602	115.50000	0.36739	0.00000	0.00000	
24	10054.00000	2.50371	0.15569	0.54450	0.63602	115.50000	0.36739	0.00000	0.00000	
25	10054.00000	2.50371	0.15569	0.54450	0.63602	115.50000	0.36739	0.00000	0.00000	
26	10054.00000	2.50371	0.15569	0.54450	0.63260	115.50000	0.36739	0.00000	0.00000	
27	10054.00000	2.50371	0.15569	0.54450	0.63260	115.50000	0.36739	0.00000	0.00000	
28	10054.00000	2.50371	0.15569	0.54450	0.63260	115.50000	0.36739	0.00000	0.00000	
29	10054.00000	2.50371	0.15569	0.54450	0.63260	115.50000	0.36739	0.00000	0.00000	


==> plotsdata/exactRuns/3M5TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	6004.00000	2.97360	0.14407	9.00000	8.97809	171.52231	0.88972	1.00000	1.48471	
1	6004.00000	2.97360	0.14407	7.40517	8.97809	171.52231	0.88972	0.65155	0.12256	
2	6004.00000	2.97360	0.14407	6.44325	7.46150	171.52231	0.88972	0.58816	0.00000	
3	6004.00000	2.97360	0.14407	5.78808	7.46150	171.52231	0.88972	0.56059	0.00000	
4	6004.00000	2.97360	0.14407	5.25000	3.04957	171.52231	0.88972	0.41983	0.00000	
5	6004.00000	2.97360	0.14407	3.40390	3.04957	171.52231	0.88972	0.28058	0.00000	
6	6004.00000	2.97360	0.14407	2.65390	3.04957	171.52231	0.88972	0.28058	0.00000	
7	6004.00000	2.97360	0.14407	2.65390	3.04957	171.52231	0.88972	0.28058	0.00000	
8	6004.00000	2.97360	0.14407	2.65390	3.04957	171.52231	0.88972	0.23264	0.00000	
9	6004.00000	2.97360	0.14407	2.65390	3.04957	171.52231	0.88972	0.20649	0.00000	
10	6004.00000	2.97360	0.14407	2.61085	3.04957	171.52231	0.88972	0.20649	0.00000	
11	6004.00000	2.97360	0.14407	2.61085	1.91004	171.52231	0.88972	0.20649	0.00000	
12	6004.00000	2.97360	0.14407	2.61085	1.91004	171.52231	0.88972	0.20608	0.00000	
13	6004.00000	2.97360	0.14407	2.61085	1.56714	171.52231	0.88972	0.07367	0.00000	
14	6004.00000	2.97360	0.14407	2.56586	1.56714	171.52231	0.88972	0.07367	0.00000	
15	6004.00000	2.97360	0.14407	2.07729	1.56714	171.52231	0.88972	0.05010	0.00000	
16	6004.00000	2.97360	0.14407	2.07729	1.56714	171.52231	0.88972	0.05010	0.00000	
17	6004.00000	2.97360	0.14407	2.07729	1.56714	171.52231	0.88972	0.01867	0.00000	
18	6004.00000	2.97360	0.14407	2.07729	1.56714	171.52231	0.88972	0.01465	0.00000	
19	6004.00000	2.97360	0.14407	2.07729	1.56714	171.52231	0.88972	0.00285	0.00000	
20	6004.00000	2.97360	0.14407	2.07729	1.56714	171.52231	0.88972	0.00285	0.00000	
21	6004.00000	2.97360	0.14407	2.07729	1.48202	171.52231	0.88972	0.00285	0.00000	
22	6004.00000	2.97360	0.14407	2.07729	1.48202	171.52231	0.88972	0.00285	0.00000	
23	6004.00000	2.97360	0.14407	2.07729	1.48202	171.52231	0.88972	0.00285	0.00000	
24	6004.00000	2.97360	0.14407	2.07729	1.36187	171.52231	0.88972	0.00176	0.00000	
25	6004.00000	2.97360	0.14407	2.07729	1.36187	171.52231	0.88972	0.00176	0.00000	
26	6004.00000	2.97360	0.14407	2.07729	1.21805	171.52231	0.88972	0.00176	0.00000	
27	6004.00000	2.97360	0.14407	2.07729	1.21805	171.52231	0.88972	0.00176	0.00000	
28	6004.00000	2.97360	0.14407	2.07729	1.21805	171.52231	0.88972	0.00176	0.00000	
29	6004.00000	2.97360	0.14407	2.07729	1.21805	171.52231	0.88972	0.00176	0.00000	


==> plotsdata/exactRuns/3M5TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	718286.49827	2.31685	0.13273	2.63159	1.81509	16.73763	0.70440	0.48845	1.00000	
1	718286.49827	2.31685	0.13273	0.88554	0.73800	16.73763	0.48449	0.29285	0.00000	
2	718286.49827	2.31685	0.13273	0.88554	0.66832	16.73763	0.48449	0.20333	0.00000	
3	718286.49827	2.31685	0.13273	0.82920	0.54829	16.73763	0.48449	0.14579	0.00000	
4	718286.49827	2.31685	0.13273	0.71966	0.54829	16.73763	0.48449	0.11552	0.00000	
5	718286.49827	2.31685	0.13273	0.70827	0.54829	16.73763	0.48449	0.05394	0.00000	
6	718286.49827	2.31685	0.13273	0.32135	0.54829	16.73763	0.48449	0.03172	0.00000	
7	718286.49827	2.31685	0.13273	0.31879	0.54829	16.73763	0.48449	0.03172	0.00000	
8	718286.49827	2.31685	0.13273	0.31879	0.40456	16.73763	0.48449	0.00917	0.00000	
9	718286.49827	2.31685	0.13273	0.31879	0.30519	16.73763	0.32688	0.00528	0.00000	
10	718286.49827	2.31685	0.13273	0.31879	0.30519	16.73763	0.32688	0.00369	0.00000	
11	718286.49827	2.31685	0.13273	0.31879	0.27512	16.73763	0.32688	0.00369	0.00000	
12	718286.49827	2.31685	0.13273	0.31879	0.27512	16.73763	0.32688	0.00317	0.00000	
13	718286.49827	2.31685	0.13273	0.30397	0.27347	16.73763	0.32688	0.00317	0.00000	
14	718286.49827	2.31685	0.13273	0.30397	0.27347	16.73763	0.32688	0.00317	0.00000	
15	718286.49827	2.31685	0.13273	0.30397	0.27347	16.73763	0.32688	0.00069	0.00000	
16	718286.49827	2.31685	0.13273	0.30397	0.27347	16.73763	0.32688	0.00069	0.00000	
17	718286.49827	2.31685	0.13273	0.30397	0.27347	16.73763	0.32688	0.00000	0.00000	
18	718286.49827	2.31685	0.13273	0.30397	0.27347	16.73763	0.32688	0.00000	0.00000	
19	718286.49827	2.31685	0.13273	0.27529	0.27347	16.73763	0.32688	0.00000	0.00000	
20	718286.49827	2.31685	0.13273	0.24626	0.27347	16.73763	0.32688	0.00000	0.00000	
21	718286.49827	2.31685	0.13273	0.24485	0.27347	16.73763	0.32688	0.00000	0.00000	
22	718286.49827	2.31685	0.13273	0.24485	0.27347	16.73763	0.32688	0.00000	0.00000	
23	718286.49827	2.31685	0.13273	0.20284	0.27347	16.73763	0.32688	0.00000	0.00000	
24	718286.49827	2.31685	0.13273	0.20284	0.25039	16.73763	0.32688	0.00000	0.00000	
25	718286.49827	2.31685	0.13273	0.20284	0.25039	16.73763	0.32688	0.00000	0.00000	
26	718286.49827	2.31685	0.13273	0.20284	0.24324	16.73763	0.32688	0.00000	0.00000	
27	718286.49827	2.31685	0.13273	0.20284	0.24324	16.73763	0.32688	0.00000	0.00000	
28	718286.49827	2.31685	0.13273	0.20284	0.24324	16.73763	0.32688	0.00000	0.00000	
29	718286.49827	2.31685	0.13273	0.20284	0.24324	16.73763	0.32688	0.00000	0.00000	


==> plotsdata/exactRuns/3M6TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	10154.50000	2.07170	0.12173	10.00000	15.50000	305.50000	1.17973	6.00000	2.56271	
1	10154.50000	2.07170	0.12173	9.04545	11.00000	305.50000	1.13011	2.43909	1.03278	
2	10154.50000	2.07170	0.12173	9.04545	9.50000	305.50000	1.13011	2.00000	0.02128	
3	10154.50000	2.07170	0.12173	9.04545	9.25000	305.50000	1.13011	2.00000	0.00005	
4	10154.50000	2.07170	0.12173	9.04545	9.25000	305.50000	1.13011	2.00000	0.00000	
5	10154.50000	2.07170	0.12173	9.00000	9.00000	305.50000	1.13011	1.68960	0.00000	
6	10154.50000	2.07170	0.12173	9.00000	9.00000	305.50000	1.13011	1.37551	0.00000	
7	10154.50000	2.07170	0.12173	9.00000	9.00000	305.50000	1.13011	1.37551	0.00000	
8	10154.50000	2.07170	0.12173	9.00000	6.75000	305.50000	1.13011	1.37551	0.00000	
9	10154.50000	2.07170	0.12173	9.00000	6.75000	305.50000	1.13011	1.37551	0.00000	
10	10154.50000	2.07170	0.12173	9.00000	6.60758	305.50000	1.13011	1.37551	0.00000	
11	10154.50000	2.07170	0.12173	9.00000	6.60758	305.50000	1.13011	1.37551	0.00000	
12	10154.50000	2.07170	0.12173	9.00000	6.60758	305.50000	1.13011	1.37551	0.00000	
13	10154.50000	2.07170	0.12173	9.00000	6.52500	305.50000	1.07895	1.37551	0.00000	
14	10154.50000	2.07170	0.12173	9.00000	6.52500	305.50000	1.07895	1.18960	0.00000	
15	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.18960	0.00000	
16	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.18960	0.00000	
17	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.18960	0.00000	
18	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.18960	0.00000	
19	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.18960	0.00000	
20	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.00000	0.00000	
21	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.00000	0.00000	
22	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.00000	0.00000	
23	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.00000	0.00000	
24	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.00000	0.00000	
25	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.00000	0.00000	
26	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.00000	0.00000	
27	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.00000	0.00000	
28	10154.50000	2.07170	0.12173	9.00000	6.50000	305.50000	1.07895	1.00000	0.00000	
29	10154.50000	2.07170	0.12173	9.00000	5.25066	305.50000	1.07895	1.00000	0.00000	


==> plotsdata/exactRuns/3M6TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	8847.11129	2.00000	0.11007	9.00000	9.00000	206.40073	1.62861	1.80728	2.12038	
1	8847.11129	2.00000	0.11007	9.00000	9.00000	206.40073	1.53120	1.00000	0.49863	
2	8847.11129	2.00000	0.11007	9.00000	9.00000	206.40073	1.40245	1.00000	0.00000	
3	8847.11129	2.00000	0.11007	9.00000	9.00000	206.40073	1.40245	1.00000	0.00000	
4	8847.11129	2.00000	0.11007	9.00000	9.00000	206.40073	1.40245	1.00000	0.00000	
5	8847.11129	2.00000	0.11007	7.76474	9.00000	206.40073	1.40245	1.00000	0.00000	
6	8847.11129	2.00000	0.11007	5.26474	8.91330	206.40073	1.40245	0.70254	0.00000	
7	8847.11129	2.00000	0.11007	5.26474	8.91330	206.40073	1.40245	0.70254	0.00000	
8	8847.11129	2.00000	0.11007	5.26474	8.91330	206.40073	1.24176	0.58755	0.00000	
9	8847.11129	2.00000	0.11007	4.25000	8.91330	206.40073	1.24176	0.52121	0.00000	
10	8847.11129	2.00000	0.11007	4.25000	6.92536	206.40073	1.24176	0.52121	0.00000	
11	8847.11129	2.00000	0.11007	4.25000	6.91503	206.40073	1.24176	0.52121	0.00000	
12	8847.11129	2.00000	0.11007	4.25000	4.25000	206.40073	1.24176	0.51029	0.00000	
13	8847.11129	2.00000	0.11007	3.74913	4.25000	206.40073	1.24176	0.41524	0.00000	
14	8847.11129	2.00000	0.11007	3.74913	4.25000	206.40073	1.24176	0.40574	0.00000	
15	8847.11129	2.00000	0.11007	3.74913	4.00000	206.40073	1.24176	0.34835	0.00000	
16	8847.11129	2.00000	0.11007	3.74913	4.00000	206.40073	1.24176	0.34835	0.00000	
17	8847.11129	2.00000	0.11007	3.74913	4.00000	206.40073	1.24176	0.34835	0.00000	
18	8847.11129	2.00000	0.11007	3.74913	3.76459	206.40073	1.24176	0.25802	0.00000	
19	8847.11129	2.00000	0.11007	3.74913	3.76459	206.40073	1.24176	0.25802	0.00000	
20	8847.11129	2.00000	0.11007	3.74913	3.37089	206.40073	1.24176	0.23953	0.00000	
21	8847.11129	2.00000	0.11007	3.74913	3.37089	206.40073	1.24176	0.23953	0.00000	
22	8847.11129	2.00000	0.11007	3.74913	3.37089	206.40073	1.24176	0.23953	0.00000	
23	8847.11129	2.00000	0.11007	3.74913	3.37089	206.40073	1.24176	0.23953	0.00000	
24	8847.11129	2.00000	0.11007	3.74913	3.37089	206.40073	1.24176	0.23953	0.00000	
25	8847.11129	2.00000	0.11007	3.74913	3.37089	206.40073	1.24176	0.23953	0.00000	
26	8847.11129	2.00000	0.11007	3.74913	3.37089	206.40073	1.24176	0.23953	0.00000	
27	8847.11129	2.00000	0.11007	3.41358	3.37089	206.40073	1.24176	0.23953	0.00000	
28	8847.11129	2.00000	0.11007	3.41358	3.37089	206.40073	1.24176	0.23953	0.00000	
29	8847.11129	2.00000	0.11007	3.41358	3.37089	206.40073	1.24176	0.23953	0.00000	


==> plotsdata/exactRuns/3M6TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	22939887095.58902	2.07692	0.10920	9.00000	9.00000	807.87250	1.00000	3.53271	3.00000	
1	22939887095.58902	2.07692	0.10920	9.00000	9.00000	807.87250	1.00000	2.00000	0.40760	
2	22939887095.58902	2.07692	0.10920	9.00000	7.00000	807.87250	1.00000	1.47679	0.00004	
3	22939887095.58902	2.07692	0.10920	9.00000	7.00000	807.87250	1.00000	1.32497	0.00002	
4	22939887095.58902	2.07692	0.10920	6.50000	4.75000	807.87250	1.00000	1.32497	0.00002	
5	22939887095.58902	2.07692	0.10920	6.50000	4.06315	807.87250	1.00000	1.32497	0.00002	
6	22939887095.58902	2.07692	0.10920	6.50000	4.06315	807.87250	1.00000	1.32497	0.00002	
7	22939887095.58902	2.07692	0.10920	4.00000	4.06315	807.87250	0.89732	1.00000	0.00002	
8	22939887095.58902	2.07692	0.10920	3.47889	3.59663	807.87250	0.89732	1.00000	0.00002	
9	22939887095.58902	2.07692	0.10920	3.47889	3.59663	807.87250	0.89732	1.00000	0.00002	
10	22939887095.58902	2.07692	0.10920	3.47889	3.59663	807.87250	0.89732	1.00000	0.00002	
11	22939887095.58902	2.07692	0.10920	3.47889	3.59663	807.87250	0.68907	1.00000	0.00002	
12	22939887095.58902	2.07692	0.10920	3.47889	3.59663	807.87250	0.68907	1.00000	0.00002	
13	22939887095.58902	2.07692	0.10920	3.41163	3.59663	807.87250	0.68907	1.00000	0.00002	
14	22939887095.58902	2.07692	0.10920	3.41163	3.56245	807.87250	0.68907	1.00000	0.00002	
15	22939887095.58902	2.07692	0.10920	3.41163	3.02835	807.87250	0.68907	1.00000	0.00002	
16	22939887095.58902	2.07692	0.10920	3.19255	3.02835	807.87250	0.68907	1.00000	0.00002	
17	22939887095.58902	2.07692	0.10920	3.19255	3.02835	807.87250	0.68907	1.00000	0.00002	
18	22939887095.58902	2.07692	0.10920	3.19255	3.02835	807.87250	0.68907	0.75609	0.00002	
19	22939887095.58902	2.07692	0.10920	3.19255	3.02835	807.87250	0.68907	0.58942	0.00002	
20	22939887095.58902	2.07692	0.10920	3.19255	3.02835	807.87250	0.68907	0.58942	0.00002	
21	22939887095.58902	2.07692	0.10920	3.19255	3.02835	807.87250	0.68907	0.50074	0.00002	
22	22939887095.58902	2.07692	0.10920	3.19255	3.02835	807.87250	0.68907	0.50074	0.00002	
23	22939887095.58902	2.07692	0.10920	3.19255	2.78147	807.87250	0.68907	0.50074	0.00002	
24	22939887095.58902	2.07692	0.10920	3.19255	2.67383	807.87250	0.68907	0.50074	0.00002	
25	22939887095.58902	2.07692	0.10920	3.19255	2.67383	807.87250	0.68907	0.50074	0.00002	
26	22939887095.58902	2.07692	0.10920	3.19255	1.99969	807.87250	0.68907	0.50074	0.00002	
27	22939887095.58902	2.07692	0.10920	3.19255	1.99969	807.87250	0.68907	0.50074	0.00002	
28	22939887095.58902	2.07692	0.10920	2.58839	1.99969	807.87250	0.68907	0.50074	0.00002	
29	22939887095.58902	2.07692	0.10920	2.58839	1.99969	807.87250	0.68907	0.50074	0.00002	


==> plotsdata/exactRuns/3M7TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	20054.00000	1.38510	0.10000	47.75000	60.32661	1049.00000	7.49061	9.00000	4.81152	
1	20054.00000	1.38510	0.10000	45.00000	33.65341	1049.00000	6.75000	9.00000	1.84915	
2	20054.00000	1.38510	0.10000	34.00000	12.36254	1049.00000	6.75000	8.70715	0.29375	
3	20054.00000	1.38510	0.10000	29.50000	11.32800	1049.00000	6.75000	6.04818	0.01356	
4	20054.00000	1.38510	0.10000	26.50000	9.41667	1049.00000	6.75000	5.39842	0.01236	
5	20054.00000	1.38510	0.10000	26.50000	9.16667	1049.00000	6.75000	5.37088	0.00007	
6	20054.00000	1.38510	0.10000	22.00000	9.16667	1049.00000	6.75000	3.00000	0.00007	
7	20054.00000	1.38510	0.10000	15.00000	9.00000	1049.00000	6.75000	2.83333	0.00007	
8	20054.00000	1.38510	0.10000	15.00000	9.00000	1049.00000	6.75000	2.83333	0.00006	
9	20054.00000	1.38510	0.10000	14.50000	9.00000	1049.00000	6.75000	2.35664	0.00006	
10	20054.00000	1.38510	0.10000	10.00000	9.00000	1049.00000	6.75000	2.35664	0.00006	
11	20054.00000	1.38510	0.10000	10.00000	9.00000	1049.00000	6.75000	2.35664	0.00006	
12	20054.00000	1.38510	0.10000	10.00000	9.00000	1049.00000	6.75000	2.35664	0.00003	
13	20054.00000	1.38510	0.10000	10.00000	9.00000	1049.00000	6.75000	2.35664	0.00003	
14	20054.00000	1.38510	0.10000	10.00000	9.00000	1049.00000	6.75000	2.35664	0.00003	
15	20054.00000	1.38510	0.10000	10.00000	9.00000	1049.00000	6.75000	2.35664	0.00003	
16	20054.00000	1.38510	0.10000	10.00000	9.00000	1049.00000	6.75000	2.35664	0.00003	
17	20054.00000	1.38510	0.10000	9.38396	9.00000	1049.00000	6.75000	2.35664	0.00003	
18	20054.00000	1.38510	0.10000	9.38396	9.00000	1049.00000	6.75000	2.35664	0.00000	
19	20054.00000	1.38510	0.10000	9.38396	9.00000	1049.00000	6.75000	2.33333	0.00000	
20	20054.00000	1.38510	0.10000	9.38396	9.00000	1049.00000	6.75000	2.33333	0.00000	
21	20054.00000	1.38510	0.10000	9.38396	9.00000	1049.00000	6.75000	1.75000	0.00000	
22	20054.00000	1.38510	0.10000	9.38396	9.00000	1049.00000	6.75000	1.75000	0.00000	
23	20054.00000	1.38510	0.10000	9.11099	9.00000	1049.00000	6.75000	1.75000	0.00000	
24	20054.00000	1.38510	0.10000	9.11099	9.00000	1049.00000	6.75000	1.75000	0.00000	
25	20054.00000	1.38510	0.10000	9.11099	9.00000	1049.00000	6.75000	1.75000	0.00000	
26	20054.00000	1.38510	0.10000	9.11099	9.00000	1049.00000	6.75000	1.27545	0.00000	
27	20054.00000	1.38510	0.10000	9.11099	9.00000	1049.00000	6.75000	1.27545	0.00000	
28	20054.00000	1.38510	0.10000	9.11099	9.00000	1049.00000	6.75000	1.27545	0.00000	
29	20054.00000	1.38510	0.10000	9.11099	9.00000	1049.00000	6.75000	1.27545	0.00000	


==> plotsdata/exactRuns/3M7TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	15660.00000	1.69357	0.10194	74.00000	70.14946	398.35609	4.57336	7.50000	6.37543	
1	15660.00000	1.69357	0.10194	49.00000	35.47345	398.35609	3.64500	7.00000	2.46774	
2	15660.00000	1.69357	0.10194	36.50000	33.58602	398.35609	2.94228	6.75000	0.69164	
3	15660.00000	1.69357	0.10194	23.13677	26.04402	398.35609	2.94228	5.19236	0.18606	
4	15660.00000	1.69357	0.10194	23.13677	21.89032	398.35609	2.94228	4.74191	0.01543	
5	15660.00000	1.69357	0.10194	23.13677	17.88774	398.35609	2.94228	4.74191	0.00637	
6	15660.00000	1.69357	0.10194	20.22845	17.59914	398.35609	2.94228	3.74950	0.00252	
7	15660.00000	1.69357	0.10194	15.83892	15.21140	398.35609	2.94228	3.74950	0.00010	
8	15660.00000	1.69357	0.10194	15.83892	15.21140	398.35609	2.94228	3.74950	0.00007	
9	15660.00000	1.69357	0.10194	13.82325	14.00000	398.35609	2.94228	3.42360	0.00007	
10	15660.00000	1.69357	0.10194	13.82325	13.26579	398.35609	2.94228	3.42360	0.00005	
11	15660.00000	1.69357	0.10194	12.27714	11.75000	398.35609	2.94228	3.42360	0.00004	
12	15660.00000	1.69357	0.10194	12.27714	9.33333	398.35609	2.91591	3.42360	0.00004	
13	15660.00000	1.69357	0.10194	11.43260	9.33333	398.35609	2.91591	3.42360	0.00004	
14	15660.00000	1.69357	0.10194	11.43260	9.33333	398.35609	2.91591	3.42360	0.00004	
15	15660.00000	1.69357	0.10194	11.43260	9.33333	398.35609	2.91591	3.42360	0.00004	
16	15660.00000	1.69357	0.10194	11.43260	9.33333	398.35609	2.91591	3.42360	0.00004	
17	15660.00000	1.69357	0.10194	11.43260	9.33333	398.35609	2.91591	3.42360	0.00004	
18	15660.00000	1.69357	0.10194	11.43260	9.33333	398.35609	2.91591	3.42360	0.00004	
19	15660.00000	1.69357	0.10194	9.16667	9.33333	398.35609	2.91591	2.98828	0.00004	
20	15660.00000	1.69357	0.10194	9.16667	9.33333	398.35609	2.91591	2.75528	0.00004	
21	15660.00000	1.69357	0.10194	9.16667	9.00000	398.35609	2.91591	2.75528	0.00004	
22	15660.00000	1.69357	0.10194	9.16667	9.00000	398.35609	2.91591	2.75528	0.00004	
23	15660.00000	1.69357	0.10194	9.16667	9.00000	398.35609	2.91591	2.75528	0.00004	
24	15660.00000	1.69357	0.10194	9.16667	9.00000	398.35609	2.91591	2.75528	0.00004	
25	15660.00000	1.69357	0.10194	9.16667	9.00000	398.35609	2.91591	2.75528	0.00004	
26	15660.00000	1.69357	0.10194	9.00000	9.00000	398.35609	2.91591	2.56618	0.00004	
27	15660.00000	1.69357	0.10194	9.00000	9.00000	398.35609	2.91591	2.56618	0.00004	
28	15660.00000	1.69357	0.10194	9.00000	9.00000	398.35609	2.91591	2.47757	0.00004	
29	15660.00000	1.69357	0.10194	9.00000	9.00000	398.35609	2.91591	2.47757	0.00004	


==> plotsdata/exactRuns/3M7TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	862623362372052.90000	1.90746	0.10194	9.50000	11.95825	165.50000	2.15523	5.17925	4.75391	
1	862623362372052.90000	1.90746	0.10194	9.00000	9.01563	165.50000	2.00000	4.00000	1.76683	
2	862623362372052.90000	1.90746	0.10194	9.00000	9.00000	165.50000	2.00000	3.75000	0.28398	
3	862623362372052.90000	1.90746	0.10194	9.00000	9.00000	165.50000	2.00000	3.75000	0.00948	
4	862623362372052.90000	1.90746	0.10194	9.00000	9.00000	165.50000	2.00000	3.75000	0.00087	
5	862623362372052.90000	1.90746	0.10194	9.00000	9.00000	165.50000	2.00000	3.75000	0.00004	
6	862623362372052.90000	1.90746	0.10194	9.00000	9.00000	165.50000	2.00000	3.75000	0.00004	
7	862623362372052.90000	1.90746	0.10194	9.00000	9.00000	165.50000	2.00000	3.75000	0.00004	
8	862623362372052.90000	1.90746	0.10194	9.00000	9.00000	165.50000	2.00000	3.55305	0.00004	
9	862623362372052.90000	1.90746	0.10194	9.00000	9.00000	165.50000	2.00000	3.30305	0.00004	
10	862623362372052.90000	1.90746	0.10194	9.00000	9.00000	165.50000	2.00000	2.78905	0.00004	
11	862623362372052.90000	1.90746	0.10194	9.00000	9.00000	165.50000	2.00000	2.30305	0.00004	
12	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	2.30305	0.00004	
13	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	2.22787	0.00004	
14	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	1.85734	0.00004	
15	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	1.85734	0.00004	
16	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	1.80113	0.00004	
17	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	1.80113	0.00004	
18	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	1.77949	0.00004	
19	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	1.77949	0.00004	
20	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	1.77949	0.00004	
21	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	1.77949	0.00004	
22	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	1.77949	0.00004	
23	862623362372052.90000	1.90746	0.10194	9.00000	5.25000	165.50000	2.00000	1.77949	0.00004	
24	862623362372052.90000	1.90746	0.10194	9.00000	4.99194	165.50000	2.00000	1.77949	0.00004	
25	862623362372052.90000	1.90746	0.10194	9.00000	4.99194	165.50000	2.00000	1.77949	0.00004	
26	862623362372052.90000	1.90746	0.10194	9.00000	4.99194	165.50000	2.00000	1.77949	0.00004	
27	862623362372052.90000	1.90746	0.10194	9.00000	4.99194	165.50000	2.00000	1.77949	0.00004	
28	862623362372052.90000	1.90746	0.10194	4.76445	4.99194	165.50000	2.00000	1.77949	0.00004	
29	862623362372052.90000	1.90746	0.10194	4.76445	4.99194	165.50000	2.00000	1.77949	0.00004	


==> plotsdata/exactRuns/3M8TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	24433.00275	1.42501	0.09977	99.00000	109.50000	25478.17427	9.73959	19.11002	7.48016	
1	24433.00275	1.42501	0.09977	99.00000	104.00000	25478.17427	4.75000	12.50000	4.42733	
2	24433.00275	1.42501	0.09977	81.50000	82.33333	25478.17427	4.25000	10.75000	1.42551	
3	24433.00275	1.42501	0.09977	73.30362	82.33333	25478.17427	4.25000	10.50000	0.66122	
4	24433.00275	1.42501	0.09977	55.77265	82.33333	25478.17427	4.25000	10.25000	0.35657	
5	24433.00275	1.42501	0.09977	51.50000	74.25000	25478.17427	4.25000	9.75000	0.13404	
6	24433.00275	1.42501	0.09977	51.50000	49.25000	25478.17427	4.25000	9.75000	0.13404	
7	24433.00275	1.42501	0.09977	43.96058	49.25000	25478.17427	4.25000	9.75000	0.07339	
8	24433.00275	1.42501	0.09977	37.44617	49.00000	25478.17427	4.25000	9.50000	0.03658	
9	24433.00275	1.42501	0.09977	37.44617	49.00000	25478.17427	4.25000	9.50000	0.02461	
10	24433.00275	1.42501	0.09977	37.44617	44.36572	25478.17427	4.25000	9.50000	0.01931	
11	24433.00275	1.42501	0.09977	37.44617	44.36572	25478.17427	4.25000	9.50000	0.01931	
12	24433.00275	1.42501	0.09977	37.44617	44.36572	25478.17427	4.25000	9.12350	0.01034	
13	24433.00275	1.42501	0.09977	37.44617	44.36572	25478.17427	4.25000	9.12350	0.00523	
14	24433.00275	1.42501	0.09977	37.44617	40.46876	25478.17427	4.25000	9.12350	0.00454	
15	24433.00275	1.42501	0.09977	27.98559	40.46876	25478.17427	4.25000	9.12350	0.00188	
16	24433.00275	1.42501	0.09977	27.98559	40.46876	25478.17427	4.25000	9.12350	0.00188	
17	24433.00275	1.42501	0.09977	27.98559	40.46876	25478.17427	4.25000	9.12350	0.00188	
18	24433.00275	1.42501	0.09977	27.98559	38.29760	25478.17427	4.25000	9.12350	0.00188	
19	24433.00275	1.42501	0.09977	27.98559	37.87293	25478.17427	4.25000	9.00000	0.00119	
20	24433.00275	1.42501	0.09977	23.37500	36.53900	25478.17427	4.25000	9.00000	0.00119	
21	24433.00275	1.42501	0.09977	19.00000	31.80688	25478.17427	4.25000	9.00000	0.00119	
22	24433.00275	1.42501	0.09977	19.00000	31.80688	25478.17427	4.25000	9.00000	0.00119	
23	24433.00275	1.42501	0.09977	19.00000	25.62500	25478.17427	4.25000	9.00000	0.00119	
24	24433.00275	1.42501	0.09977	19.00000	25.62500	25478.17427	4.25000	9.00000	0.00060	
25	24433.00275	1.42501	0.09977	15.83856	25.62500	25478.17427	4.25000	9.00000	0.00012	
26	24433.00275	1.42501	0.09977	15.83856	25.62500	25478.17427	4.25000	9.00000	0.00012	
27	24433.00275	1.42501	0.09977	15.83856	25.62500	25478.17427	4.25000	9.00000	0.00012	
28	24433.00275	1.42501	0.09977	15.83856	25.62500	25478.17427	4.25000	9.00000	0.00010	
29	24433.00275	1.42501	0.09977	15.83856	25.62500	25478.17427	4.25000	9.00000	0.00010	


==> plotsdata/exactRuns/3M8TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	16605.00000	1.82287	0.09729	90.82026	107.40308	1080.16824	9.00000	9.75000	8.58440	
1	16605.00000	1.82287	0.09729	60.82026	60.41667	1080.16824	9.00000	9.75000	4.13536	
2	16605.00000	1.82287	0.09729	37.41667	57.25135	1080.16824	9.00000	9.75000	1.67826	
3	16605.00000	1.82287	0.09729	37.41667	47.83468	1080.16824	9.00000	9.75000	0.94833	
4	16605.00000	1.82287	0.09729	37.33333	42.33333	1080.16824	9.00000	9.25000	0.23677	
5	16605.00000	1.82287	0.09729	35.66667	41.83037	1080.16824	9.00000	9.00000	0.16635	
6	16605.00000	1.82287	0.09729	35.66667	41.83037	1080.16824	9.00000	9.00000	0.12362	
7	16605.00000	1.82287	0.09729	35.66667	41.83037	1080.16824	9.00000	9.00000	0.08622	
8	16605.00000	1.82287	0.09729	35.66667	40.16370	1080.16824	9.00000	9.00000	0.07449	
9	16605.00000	1.82287	0.09729	35.66667	32.50000	1080.16824	9.00000	9.00000	0.07267	
10	16605.00000	1.82287	0.09729	34.00000	32.50000	1080.16824	9.00000	9.00000	0.07267	
11	16605.00000	1.82287	0.09729	34.00000	26.86559	1080.16824	9.00000	9.00000	0.07267	
12	16605.00000	1.82287	0.09729	34.00000	26.86559	1080.16824	9.00000	9.00000	0.07229	
13	16605.00000	1.82287	0.09729	34.00000	26.86559	1080.16824	9.00000	9.00000	0.04603	
14	16605.00000	1.82287	0.09729	34.00000	26.86559	1080.16824	9.00000	9.00000	0.04603	
15	16605.00000	1.82287	0.09729	32.33333	26.86559	1080.16824	9.00000	9.00000	0.04603	
16	16605.00000	1.82287	0.09729	32.33333	26.86559	1080.16824	9.00000	9.00000	0.04603	
17	16605.00000	1.82287	0.09729	32.33333	26.86559	1080.16824	9.00000	9.00000	0.03831	
18	16605.00000	1.82287	0.09729	32.33333	26.86559	1080.16824	9.00000	9.00000	0.03344	
19	16605.00000	1.82287	0.09729	32.33333	25.44893	1080.16824	9.00000	9.00000	0.03344	
20	16605.00000	1.82287	0.09729	32.33333	25.44893	1080.16824	9.00000	9.00000	0.03344	
21	16605.00000	1.82287	0.09729	32.33333	25.44893	1080.16824	9.00000	9.00000	0.03344	
22	16605.00000	1.82287	0.09729	32.33333	22.43037	1080.16824	9.00000	9.00000	0.03344	
23	16605.00000	1.82287	0.09729	32.33333	22.43037	1080.16824	9.00000	7.46361	0.03344	
24	16605.00000	1.82287	0.09729	30.70623	22.43037	1080.16824	9.00000	7.46361	0.01125	
25	16605.00000	1.82287	0.09729	30.70623	22.43037	1080.16824	9.00000	7.46361	0.01125	
26	16605.00000	1.82287	0.09729	30.70623	22.43037	1080.16824	9.00000	7.46361	0.00123	
27	16605.00000	1.82287	0.09729	30.70623	22.43037	1080.16824	9.00000	7.46361	0.00123	
28	16605.00000	1.82287	0.09729	30.70623	22.43037	1080.16824	9.00000	7.46361	0.00123	
29	16605.00000	1.82287	0.09729	30.70623	22.43037	1080.16824	9.00000	7.46361	0.00123	


==> plotsdata/exactRuns/3M8TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	31092596551133557000.00000	1.52039	0.09490	89.00000	66.14823	67556.40347	9.00000	10.00000	7.43511	
1	31092596551133557000.00000	1.52039	0.09296	49.15144	41.57143	67556.40347	9.00000	9.00000	3.95799	
2	31092596551133557000.00000	1.52039	0.09296	48.57621	38.01398	67556.40347	6.75000	9.00000	1.76705	
3	31092596551133557000.00000	1.52039	0.09296	48.57621	33.80645	67556.40347	6.50920	9.00000	0.46743	
4	31092596551133557000.00000	1.52039	0.09296	36.10844	30.73910	67556.40347	6.50920	7.04491	0.15232	
5	31092596551133557000.00000	1.52039	0.09296	32.50000	28.18265	67556.40347	6.50920	7.04491	0.07039	
6	31092596551133557000.00000	1.52039	0.09296	26.62588	27.08318	67556.40347	6.50920	7.04491	0.04022	
7	31092596551133557000.00000	1.52039	0.09296	17.33333	27.08318	67556.40347	6.50920	4.94250	0.04022	
8	31092596551133557000.00000	1.52039	0.09296	17.33333	21.09713	67556.40347	6.50920	4.89759	0.02205	
9	31092596551133557000.00000	1.52039	0.09296	15.18539	18.37678	67556.40347	4.61787	4.89759	0.02205	
10	31092596551133557000.00000	1.52039	0.09296	15.18539	16.92281	67556.40347	4.61787	4.89759	0.02126	
11	31092596551133557000.00000	1.52039	0.09296	12.10205	16.29167	67556.40347	4.61787	4.89759	0.02126	
12	31092596551133557000.00000	1.52039	0.09296	12.10205	16.29167	67556.40347	4.61787	4.64759	0.01835	
13	31092596551133557000.00000	1.52039	0.09296	12.10205	13.30810	67556.40347	4.61787	4.64759	0.01151	
14	31092596551133557000.00000	1.52039	0.09296	12.10205	13.30810	67556.40347	4.61787	4.50000	0.00049	
15	31092596551133557000.00000	1.52039	0.09296	11.89372	13.30810	67556.40347	4.61787	4.50000	0.00019	
16	31092596551133557000.00000	1.52039	0.09296	11.89372	13.30810	67556.40347	4.61787	4.50000	0.00012	
17	31092596551133557000.00000	1.52039	0.09296	11.89372	13.30810	67556.40347	4.61787	4.50000	0.00012	
18	31092596551133557000.00000	1.52039	0.09296	11.89372	13.30810	67556.40347	4.61787	4.50000	0.00012	
19	31092596551133557000.00000	1.52039	0.09296	9.04167	13.30810	67556.40347	4.61787	4.50000	0.00012	
20	31092596551133557000.00000	1.52039	0.09296	9.04167	13.28229	67556.40347	4.61787	4.50000	0.00012	
21	31092596551133557000.00000	1.52039	0.09296	9.04167	13.28229	67556.40347	4.61787	4.50000	0.00012	
22	31092596551133557000.00000	1.52039	0.09296	9.04167	13.28229	67556.40347	4.61787	4.50000	0.00012	
23	31092596551133557000.00000	1.52039	0.09296	9.04167	13.28229	67556.40347	4.61787	4.50000	0.00012	
24	31092596551133557000.00000	1.52039	0.09296	9.04167	9.78229	67556.40347	4.61787	4.50000	0.00012	
25	31092596551133557000.00000	1.52039	0.09296	9.00000	9.78229	67556.40347	4.61787	4.50000	0.00012	
26	31092596551133557000.00000	1.52039	0.09296	9.00000	9.78229	67556.40347	4.61787	4.50000	0.00009	
27	31092596551133557000.00000	1.52039	0.09296	9.00000	9.78229	67556.40347	4.61787	4.50000	0.00009	
28	31092596551133557000.00000	1.52039	0.09296	9.00000	9.78229	67556.40347	4.61787	4.50000	0.00009	
29	31092596551133557000.00000	1.52039	0.09296	9.00000	9.78229	67556.40347	4.61787	4.50000	0.00009	


==> plotsdata/exactRuns/3M9TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	7904890.48473	Infinity	Infinity	531.75000	2515.50000	2727480.66970	10.50000	49.25000	13.51170	
1	7904890.48473	1.77402	Infinity	131.75000	856.14286	2727480.66970	9.00000	35.62539	5.99527	
2	7904890.48473	1.77402	0.10012	109.25000	581.14647	2727480.66970	9.00000	24.75000	3.01868	
3	7904890.48473	1.77402	0.09295	99.50000	581.14647	2727480.66970	9.00000	20.25000	1.40453	
4	7904890.48473	1.77402	0.09295	99.50000	529.25000	2727480.66970	9.00000	20.00000	1.40453	
5	7904890.48473	1.77402	0.09295	99.00000	496.78179	2727480.66970	9.00000	19.85304	0.86692	
6	7904890.48473	1.77402	0.09295	99.00000	473.21806	2727480.66970	9.00000	17.50000	0.85135	
7	7904890.48473	1.77402	0.09295	99.00000	473.21806	2727480.66970	9.00000	17.50000	0.85135	
8	7904890.48473	1.77402	0.09295	85.66667	392.51961	2727480.66970	9.00000	15.50000	0.85135	
9	7904890.48473	1.77402	0.09295	85.66667	392.51961	2727480.66970	9.00000	15.50000	0.75000	
10	7904890.48473	1.77402	0.09295	85.66667	211.97913	2727480.66970	9.00000	15.50000	0.74982	
11	7904890.48473	1.77402	0.09295	85.66667	149.43921	2727480.66970	9.00000	14.36317	0.52274	
12	7904890.48473	1.77402	0.09295	85.66667	149.43921	2727480.66970	9.00000	14.11317	0.52274	
13	7904890.48473	1.77402	0.09295	65.83333	134.50000	2727480.66970	9.00000	13.86317	0.48440	
14	7904890.48473	1.77402	0.09295	65.83333	134.50000	2727480.66970	9.00000	13.86317	0.40110	
15	7904890.48473	1.77402	0.09295	65.83333	104.25000	2727480.66970	9.00000	13.86317	0.40110	
16	7904890.48473	1.77402	0.09295	65.83333	101.75000	2727480.66970	9.00000	13.86317	0.40110	
17	7904890.48473	1.77402	0.09295	60.08333	101.75000	2727480.66970	9.00000	13.61317	0.40110	
18	7904890.48473	1.77402	0.09295	60.08333	89.00000	2727480.66970	9.00000	11.86317	0.40110	
19	7904890.48473	1.77402	0.09295	60.08333	70.25000	2727480.66970	9.00000	11.86317	0.38099	
20	7904890.48473	1.77402	0.09295	60.08333	62.50000	2727480.66970	9.00000	11.86317	0.33129	
21	7904890.48473	1.77402	0.09295	60.08333	61.39538	2727480.66970	9.00000	11.86317	0.33029	
22	7904890.48473	1.77402	0.09295	60.08333	56.14538	2727480.66970	9.00000	11.86317	0.33029	
23	7904890.48473	1.77402	0.09295	60.08333	56.14538	2727480.66970	9.00000	11.61317	0.33029	
24	7904890.48473	1.77402	0.09295	60.08333	53.39538	2727480.66970	9.00000	11.00000	0.33029	
25	7904890.48473	1.77402	0.09295	57.33333	53.39538	2727480.66970	9.00000	10.25000	0.33029	
26	7904890.48473	1.77402	0.09295	57.33333	53.39538	2727480.66970	9.00000	10.25000	0.27149	
27	7904890.48473	1.77402	0.09295	57.33333	53.39538	2727480.66970	9.00000	10.25000	0.27149	
28	7904890.48473	1.77402	0.09295	57.33333	53.39538	2727480.66970	9.00000	10.25000	0.18921	
29	7904890.48473	1.77402	0.09295	57.33333	46.08333	2727480.66970	9.00000	10.25000	0.18921	


==> plotsdata/exactRuns/3M9TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	3010254.22674	Infinity	Infinity	1573.11013	5000.55809	284131.08921	15.66300	51.50000	15.38351	
1	3010254.22674	1.72357	Infinity	209.54167	686.44180	284131.08921	9.00000	41.78335	7.81666	
2	3010254.22674	1.72357	Infinity	128.25157	576.00000	284131.08921	9.00000	26.78335	3.78983	
3	3010254.22674	1.72357	Infinity	128.25157	276.62671	284131.08921	9.00000	21.75000	2.13506	
4	3010254.22674	1.72357	0.09141	128.25157	270.16667	284131.08921	9.00000	21.75000	1.07440	
5	3010254.22674	1.72357	0.09141	99.60677	153.75000	284131.08921	9.00000	19.50000	0.94820	
6	3010254.22674	1.72357	0.09141	99.60677	151.00000	284131.08921	9.00000	19.25000	0.80810	
7	3010254.22674	1.72357	0.09141	99.60677	151.00000	284131.08921	9.00000	19.25000	0.60906	
8	3010254.22674	1.72357	0.09141	99.00000	151.00000	284131.08921	9.00000	15.85516	0.60906	
9	3010254.22674	1.72357	0.09141	88.90390	101.50000	284131.08921	9.00000	15.85516	0.60906	
10	3010254.22674	1.72357	0.09141	75.73723	101.50000	284131.08921	9.00000	15.85516	0.60906	
11	3010254.22674	1.72357	0.09141	75.73723	91.20000	284131.08921	9.00000	15.85516	0.60906	
12	3010254.22674	1.72357	0.09141	75.73723	91.20000	284131.08921	9.00000	14.75000	0.60906	
13	3010254.22674	1.72357	0.09141	72.41170	69.04358	284131.08921	9.00000	14.75000	0.60906	
14	3010254.22674	1.72357	0.09141	72.41170	67.99016	284131.08921	9.00000	11.33333	0.60906	
15	3010254.22674	1.72357	0.09141	72.41170	67.99016	284131.08921	9.00000	11.33333	0.60906	
16	3010254.22674	1.72357	0.09141	72.41170	67.99016	284131.08921	9.00000	9.75000	0.51985	
17	3010254.22674	1.72357	0.09141	72.41170	67.99016	284131.08921	9.00000	9.75000	0.51985	
18	3010254.22674	1.72357	0.09141	72.41170	67.99016	284131.08921	9.00000	9.75000	0.51985	
19	3010254.22674	1.72357	0.09141	72.41170	67.99016	284131.08921	9.00000	9.75000	0.51985	
20	3010254.22674	1.72357	0.09141	72.41170	67.99016	284131.08921	9.00000	9.75000	0.51985	
21	3010254.22674	1.72357	0.09141	72.41170	67.99016	284131.08921	9.00000	9.75000	0.51985	
22	3010254.22674	1.72357	0.09141	72.41170	67.99016	284131.08921	9.00000	9.75000	0.51985	
23	3010254.22674	1.72357	0.09141	71.00000	67.99016	284131.08921	9.00000	9.75000	0.51985	
24	3010254.22674	1.72357	0.09141	71.00000	67.99016	284131.08921	9.00000	9.75000	0.46300	
25	3010254.22674	1.72357	0.09141	71.00000	67.99016	284131.08921	9.00000	9.75000	0.46300	
26	3010254.22674	1.72357	0.09141	71.00000	67.99016	284131.08921	9.00000	9.75000	0.46300	
27	3010254.22674	1.72357	0.09141	70.83333	67.99016	284131.08921	9.00000	9.75000	0.46300	
28	3010254.22674	1.72357	0.09141	70.83333	67.99016	284131.08921	9.00000	9.75000	0.46300	
29	3010254.22674	1.72357	0.09141	70.83333	67.99016	284131.08921	9.00000	9.75000	0.46300	


==> plotsdata/exactRuns/3M9TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	17309259364486935000.00000	Infinity	Infinity	178.35161	150.00000	2759057.62270	9.50000	15.50000	9.87500	
1	17309259364486935000.00000	1.60206	Infinity	99.00000	135.12692	2759057.62270	9.00000	11.00000	4.84943	
2	17309259364486935000.00000	1.60206	Infinity	78.50000	135.12692	2759057.62270	9.00000	10.00000	2.25655	
3	17309259364486935000.00000	1.60206	0.08353	76.62500	118.00242	2759057.62270	9.00000	10.00000	0.77167	
4	17309259364486935000.00000	1.60206	0.08353	69.55169	113.12692	2759057.62270	9.00000	10.00000	0.33648	
5	17309259364486935000.00000	1.60206	0.08353	59.21835	54.75000	2759057.62270	9.00000	9.00000	0.32149	
6	17309259364486935000.00000	1.60206	0.08353	45.96214	52.25000	2759057.62270	9.00000	9.00000	0.32136	
7	17309259364486935000.00000	1.60206	0.08353	39.29547	49.75000	2759057.62270	9.00000	9.00000	0.32136	
8	17309259364486935000.00000	1.60206	0.08353	39.29547	41.13444	2759057.62270	9.00000	9.00000	0.32136	
9	17309259364486935000.00000	1.60206	0.08353	39.29547	41.13444	2759057.62270	9.00000	9.00000	0.32136	
10	17309259364486935000.00000	1.60206	0.08353	39.29547	41.13444	2759057.62270	9.00000	9.00000	0.32136	
11	17309259364486935000.00000	1.60206	0.08353	37.66667	40.24694	2759057.62270	9.00000	9.00000	0.32136	
12	17309259364486935000.00000	1.60206	0.08353	33.95833	35.46956	2759057.62270	9.00000	9.00000	0.32136	
13	17309259364486935000.00000	1.60206	0.08353	33.58333	30.35706	2759057.62270	9.00000	9.00000	0.32136	
14	17309259364486935000.00000	1.60206	0.08353	33.58333	30.35706	2759057.62270	9.00000	9.00000	0.32136	
15	17309259364486935000.00000	1.60206	0.08353	33.58333	30.35706	2759057.62270	9.00000	9.00000	0.32124	
16	17309259364486935000.00000	1.60206	0.08353	32.08333	30.35706	2759057.62270	9.00000	7.66667	0.28121	
17	17309259364486935000.00000	1.60206	0.08353	32.08333	30.35706	2759057.62270	9.00000	7.66667	0.28121	
18	17309259364486935000.00000	1.60206	0.08353	32.08333	30.35706	2759057.62270	9.00000	7.66667	0.28121	
19	17309259364486935000.00000	1.60206	0.08353	32.08333	30.35706	2759057.62270	9.00000	7.66667	0.27084	
20	17309259364486935000.00000	1.60206	0.08353	32.08333	27.89120	2759057.62270	9.00000	7.66667	0.27084	
21	17309259364486935000.00000	1.60206	0.08353	32.08333	27.89120	2759057.62270	9.00000	6.11922	0.27084	
22	17309259364486935000.00000	1.60206	0.08353	32.08333	27.89120	2759057.62270	9.00000	6.11922	0.19436	
23	17309259364486935000.00000	1.60206	0.08353	32.08333	27.89120	2759057.62270	9.00000	5.69149	0.19436	
24	17309259364486935000.00000	1.60206	0.08353	28.45833	27.89120	2759057.62270	9.00000	5.69149	0.17049	
25	17309259364486935000.00000	1.60206	0.08353	28.45833	27.89120	2759057.62270	9.00000	5.69149	0.11734	
26	17309259364486935000.00000	1.60206	0.08353	28.45833	27.89120	2759057.62270	9.00000	5.69149	0.11591	
27	17309259364486935000.00000	1.60206	0.08353	28.45833	27.89120	2759057.62270	9.00000	5.69149	0.03922	
28	17309259364486935000.00000	1.60206	0.08353	23.42818	27.89120	2759057.62270	9.00000	5.69149	0.02859	
29	17309259364486935000.00000	1.60206	0.08353	23.42818	27.89120	2759057.62270	9.00000	5.69149	0.02859	


==> plotsdata/exactRuns/scaled/2M4TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	150.5	2.06139	1.05314	1	1.05097	28.33699	1	1	1
1	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
2	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
3	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
4	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
5	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
6	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
7	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
8	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
9	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
10	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
11	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
12	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
13	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
14	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
15	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
16	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
17	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
18	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
19	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
20	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
21	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
22	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
23	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
24	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
25	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
26	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
27	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
28	150.5	2.06139	1.05314	1	1	28.33699	1	1	1
29	150.5	2.06139	1.05314	1	1	28.33699	1	1	1


==> plotsdata/exactRuns/scaled/2M4TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
1	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
2	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
3	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
4	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
5	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
6	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
7	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
8	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
9	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
10	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
11	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
12	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
13	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
14	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
15	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
16	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
17	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
18	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
19	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
20	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
21	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
22	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
23	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
24	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
25	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
26	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
27	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
28	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1
29	587.61572	2.41522	1.00143	1	1	2.39562	1	1	1


==> plotsdata/exactRuns/scaled/2M4TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	6696.59227	3.10812	1.05543	1	1.02023	15.10207	1	1	1
1	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
2	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
3	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
4	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
5	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
6	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
7	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
8	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
9	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
10	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
11	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
12	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
13	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
14	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
15	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
16	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
17	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
18	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
19	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
20	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
21	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
22	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
23	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
24	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
25	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
26	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
27	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
28	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1
29	6696.59227	3.10812	1.05543	1	1	15.10207	1	1	1


==> plotsdata/exactRuns/scaled/2M5TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	523.29965	2.98515	1.07709	2.17735	3.75835	155.8965	1.68141	1.00301	1
1	523.29965	2.98515	1.07709	1.72936	2.04904	155.8965	1.68141	1.00301	1
2	523.29965	2.98515	1.07709	1.72936	2.04904	155.8965	1.68141	1	1
3	523.29965	2.98515	1.07709	1.72936	1.89247	155.8965	1.68141	1	1
4	523.29965	2.98515	1.07709	1.72936	1.35142	155.8965	1.68141	1	1
5	523.29965	2.98515	1.07709	1.72936	1.21875	155.8965	1.68141	1	1
6	523.29965	2.98515	1.07709	1.72936	1.21875	155.8965	1.68141	1	1
7	523.29965	2.98515	1.07709	1.72936	1.21875	155.8965	1.68141	1	1
8	523.29965	2.98515	1.07709	1.72936	1.21875	155.8965	1.68141	1	1
9	523.29965	2.98515	1.07709	1.72936	1.21875	155.8965	1.68141	1	1
10	523.29965	2.98515	1.07709	1.72936	1.21875	155.8965	1.68141	1	1
11	523.29965	2.98515	1.07709	1.72936	1.21875	155.8965	1.68141	1	1
12	523.29965	2.98515	1.07709	1.72936	1.21875	155.8965	1.68141	1	1
13	523.29965	2.98515	1.07709	1.72936	1.21875	155.8965	1.46758	1	1
14	523.29965	2.98515	1.07709	1.72936	1.21875	155.8965	1.46758	1	1
15	523.29965	2.98515	1.07709	1.70089	1.21875	155.8965	1.46758	1	1
16	523.29965	2.98515	1.07709	1.70089	1.21875	155.8965	1.46758	1	1
17	523.29965	2.98515	1.07709	1.69397	1.21875	155.8965	1.46758	1	1
18	523.29965	2.98515	1.07709	1.69397	1.21875	155.8965	1.46758	1	1
19	523.29965	2.98515	1.07709	1.69397	1.18144	155.8965	1.46758	1	1
20	523.29965	2.98515	1.07709	1.69397	1.18144	155.8965	1.46758	1	1
21	523.29965	2.98515	1.07709	1.69397	1.18144	155.8965	1.46758	1	1
22	523.29965	2.98515	1.07709	1.69397	1.18144	155.8965	1.46758	1	1
23	523.29965	2.98515	1.07709	1.69397	1.18144	155.8965	1.46758	1	1
24	523.29965	2.98515	1.07709	1.63845	1.02297	155.8965	1.46758	1	1
25	523.29965	2.98515	1.07709	1.63845	1.02297	155.8965	1.46758	1	1
26	523.29965	2.98515	1.07709	1.63845	1.02297	155.8965	1.46758	1	1
27	523.29965	2.98515	1.07709	1.63845	1.02297	155.8965	1.46758	1	1
28	523.29965	2.98515	1.07709	1.63845	1.02297	155.8965	1.46758	1	1
29	523.29965	2.98515	1.07709	1.63845	1.02297	155.8965	1.46758	1	1


==> plotsdata/exactRuns/scaled/2M5TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	1060.5	2.02577	1.03422	1.43487	1.31272	12	1.01945	1	1
1	1060.5	2.02577	1.03422	1.10913	1.31272	12	1.01945	1	1
2	1060.5	2.02577	1.03422	1.10913	1.29509	12	1.00741	1	1
3	1060.5	2.02577	1.03422	1.10913	1.14626	12	1.00741	1	1
4	1060.5	2.02577	1.03422	1.10913	1.11395	12	1.00741	1	1
5	1060.5	2.02577	1.03422	1.10913	1.11395	12	1.00741	1	1
6	1060.5	2.02577	1.03422	1.10913	1.03689	12	1.00741	1	1
7	1060.5	2.02577	1.03422	1.02348	1.03689	12	1.00741	1	1
8	1060.5	2.02577	1.03422	1.02348	1.03689	12	1.00741	1	1
9	1060.5	2.02577	1.03422	1.01204	1.03689	12	1.00741	1	1
10	1060.5	2.02577	1.03422	1.01204	1.03689	12	1.00741	1	1
11	1060.5	2.02577	1.03422	1.01204	1.03689	12	1.00741	1	1
12	1060.5	2.02577	1.03422	1.01204	1.03689	12	1.00741	1	1
13	1060.5	2.02577	1.03422	1.01204	1.03689	12	1	1	1
14	1060.5	2.02577	1.03422	1.01204	1.03689	12	1	1	1
15	1060.5	2.02577	1.03422	1.00741	1.02535	12	1	1	1
16	1060.5	2.02577	1.03422	1	1.02535	12	1	1	1
17	1060.5	2.02577	1.03422	1	1.02535	12	1	1	1
18	1060.5	2.02577	1.03422	1	1.02535	12	1	1	1
19	1060.5	2.02577	1.03422	1	1.02535	12	1	1	1
20	1060.5	2.02577	1.03422	1	1.02535	12	1	1	1
21	1060.5	2.02577	1.03422	1	1.02535	12	1	1	1
22	1060.5	2.02577	1.03422	1	1.02535	12	1	1	1
23	1060.5	2.02577	1.03422	1	1.00715	12	1	1	1
24	1060.5	2.02577	1.03422	1	1.00715	12	1	1	1
25	1060.5	2.02577	1.03422	1	1.00715	12	1	1	1
26	1060.5	2.02577	1.03422	1	1.00715	12	1	1	1
27	1060.5	2.02577	1.03422	1	1.00715	12	1	1	1
28	1060.5	2.02577	1.03422	1	1.00715	12	1	1	1
29	1060.5	2.02577	1.03422	1	1.00715	12	1	1	1


==> plotsdata/exactRuns/scaled/2M5TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	847385.2079	2.29736	1.00523	1.21316	1.5	16.67152	1.00251	1	1
1	847385.2079	2.29736	1.00523	1.16667	1.36892	16.67152	1.00251	1	1
2	847385.2079	2.29736	1.00523	1.04074	1.36892	16.67152	1.00251	1	1
3	847385.2079	2.29736	1.00523	1.04074	1.14262	16.67152	1.00251	1	1
4	847385.2079	2.29736	1.00523	1.04074	1.01314	16.67152	1.00251	1	1
5	847385.2079	2.29736	1.00523	1.04074	1.01314	16.67152	1.00251	1	1
6	847385.2079	2.29736	1.00523	1.04074	1.01314	16.67152	1.00251	1	1
7	847385.2079	2.29736	1.00523	1.03338	1.01314	16.67152	1.00251	1	1
8	847385.2079	2.29736	1.00523	1.01314	1.01314	16.67152	1.00251	1	1
9	847385.2079	2.29736	1.00523	1.01314	1.01314	16.67152	1.00251	1	1
10	847385.2079	2.29736	1.00523	1.01314	1.01314	16.67152	1.00251	1	1
11	847385.2079	2.29736	1.00523	1.01314	1.01314	16.67152	1.00251	1	1
12	847385.2079	2.29736	1.00523	1.01314	1.01314	16.67152	1.00251	1	1
13	847385.2079	2.29736	1.00523	1.01314	1.01314	16.67152	1.00251	1	1
14	847385.2079	2.29736	1.00523	1.01314	1.01314	16.67152	1.00251	1	1
15	847385.2079	2.29736	1.00523	1.01314	1.01314	16.67152	1.00251	1	1
16	847385.2079	2.29736	1.00523	1.01314	1.01314	16.67152	1.00251	1	1
17	847385.2079	2.29736	1.00523	1	1.01314	16.67152	1.00251	1	1
18	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
19	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
20	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
21	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
22	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
23	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
24	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
25	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
26	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
27	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
28	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1
29	847385.2079	2.29736	1.00523	1	1.01143	16.67152	1.00251	1	1


==> plotsdata/exactRuns/scaled/2M6TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	1597.5616	3.24076	1.03359	2.5	7.44645	111.69434	1.875	1	1.00001
1	1597.5616	3.24076	1.03359	2.5	3.66012	111.69434	1.875	1	1
2	1597.5616	3.24076	1.03359	2	3.66012	111.69434	1.875	1	1
3	1597.5616	3.24076	1.03359	2	3.66012	111.69434	1.875	1	1
4	1597.5616	3.24076	1.03359	2	2.71367	111.69434	1.875	1	1
5	1597.5616	3.24076	1.03359	2	2.71367	111.69434	1.875	1	1
6	1597.5616	3.24076	1.03359	2	2	111.69434	1.875	1	1
7	1597.5616	3.24076	1.03359	2	2	111.69434	1.875	1	1
8	1597.5616	3.24076	1.03359	2	2	111.69434	1.875	1	1
9	1597.5616	3.24076	1.03359	1.51403	1.5366	111.69434	1.875	1	1
10	1597.5616	3.24076	1.03359	1.51403	1.51855	111.69434	1.875	1	1
11	1597.5616	3.24076	1.03359	1.51403	1.49745	111.69434	1.875	1	1
12	1597.5616	3.24076	1.03359	1.51403	1.48653	111.69434	1.875	1	1
13	1597.5616	3.24076	1.03359	1.51403	1.48653	111.69434	1.875	1	1
14	1597.5616	3.24076	1.03359	1.51403	1.48653	111.69434	1.875	1	1
15	1597.5616	3.24076	1.03359	1.51403	1.48653	111.69434	1.875	1	1
16	1597.5616	3.24076	1.03359	1.51403	1.48653	111.69434	1.875	1	1
17	1597.5616	3.24076	1.03359	1.51403	1.48653	111.69434	1.875	1	1
18	1597.5616	3.24076	1.03359	1.50213	1.48653	111.69434	1.875	1	1
19	1597.5616	3.24076	1.03359	1.50213	1.48653	111.69434	1.875	1	1
20	1597.5616	3.24076	1.03359	1.50213	1.48653	111.69434	1.875	1	1
21	1597.5616	3.24076	1.03359	1.50213	1.48653	111.69434	1.875	1	1
22	1597.5616	3.24076	1.03359	1.50213	1.48653	111.69434	1.875	1	1
23	1597.5616	3.24076	1.03359	1.50213	1.48653	111.69434	1.875	1	1
24	1597.5616	3.24076	1.03359	1.50213	1.48653	111.69434	1.875	1	1
25	1597.5616	3.24076	1.03359	1.12127	1.48653	111.69434	1.875	1	1
26	1597.5616	3.24076	1.03359	1.12127	1.48653	111.69434	1.875	1	1
27	1597.5616	3.24076	1.03359	1.12127	1.48653	111.69434	1.875	1	1
28	1597.5616	3.24076	1.03359	1.12127	1.48653	111.69434	1.875	1	1
29	1597.5616	3.24076	1.03359	1.12127	1.48653	111.69434	1.875	1	1


==> plotsdata/exactRuns/scaled/2M6TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	6100.5	2.848	1.03002	1.50691	2	3.51315	1.65051	1.0017	1
1	6100.5	2.848	1.03002	1.01445	1.58162	3.51315	1.65051	1	1
2	6100.5	2.848	1.03002	1.01445	1.5084	3.51315	1.65051	1	1
3	6100.5	2.848	1.03002	1.01186	1.5084	3.51315	1.65051	1	1
4	6100.5	2.848	1.03002	1.00927	1.17918	3.51315	1.65051	1	1
5	6100.5	2.848	1.03002	1.00927	1.17918	3.51315	1.65051	1	1
6	6100.5	2.848	1.03002	1.00087	1.01517	3.51315	1.65051	1	1
7	6100.5	2.848	1.03002	1.00087	1.01171	3.51315	1.65051	1	1
8	6100.5	2.848	1.03002	1.00087	1.01171	3.51315	1.65051	1	1
9	6100.5	2.848	1.03002	1.00087	1.01171	3.51315	1.65051	1	1
10	6100.5	2.848	1.03002	1.00087	1.01171	3.51315	1.65051	1	1
11	6100.5	2.848	1.03002	1.00087	1.01171	3.51315	1.65051	1	1
12	6100.5	2.848	1.03002	1.00087	1.01171	3.51315	1.65051	1	1
13	6100.5	2.848	1.03002	1.00087	1.01171	3.51315	1.65051	1	1
14	6100.5	2.848	1.03002	1	1.01171	3.51315	1.65051	1	1
15	6100.5	2.848	1.03002	1	1.00826	3.51315	1.65051	1	1
16	6100.5	2.848	1.03002	1	1.00826	3.51315	1.65051	1	1
17	6100.5	2.848	1.03002	1	1.00826	3.51315	1.65051	1	1
18	6100.5	2.848	1.03002	1	1.00206	3.51315	1.65051	1	1
19	6100.5	2.848	1.03002	1	1.00206	3.51315	1.65051	1	1
20	6100.5	2.848	1.03002	1	1.00206	3.51315	1.65051	1	1
21	6100.5	2.848	1.03002	1	1.00206	3.51315	1.65051	1	1
22	6100.5	2.848	1.03002	1	1.00206	3.51315	1.65051	1	1
23	6100.5	2.848	1.03002	1	1.00206	3.51315	1.65051	1	1
24	6100.5	2.848	1.03002	1	1.00206	3.51315	1.65051	1	1
25	6100.5	2.848	1.03002	1	1.00206	3.51315	1.65051	1	1
26	6100.5	2.848	1.03002	1	1	3.51315	1.65051	1	1
27	6100.5	2.848	1.03002	1	1	3.51315	1.65051	1	1
28	6100.5	2.848	1.03002	1	1	3.51315	1.65051	1	1
29	6100.5	2.848	1.03002	1	1	3.51315	1.65051	1	1


==> plotsdata/exactRuns/scaled/2M6TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	2611614426.60328	3.72357	1.09521	2.94099	4.94021	24.04976	2	1.02843	1.02271
1	2611614426.60328	3.72357	1.09521	2	4.28608	24.04976	2	1.01578	1
2	2611614426.60328	3.72357	1.09521	1.86384	3.18052	24.04976	2	1	1
3	2611614426.60328	3.72357	1.09521	1.86384	2.03894	24.04976	2	1	1
4	2611614426.60328	3.72357	1.09521	1.86384	2	24.04976	2	1	1
5	2611614426.60328	3.72357	1.09521	1.64606	2	24.04976	2	1	1
6	2611614426.60328	3.72357	1.09521	1.64606	2	24.04976	2	1	1
7	2611614426.60328	3.72357	1.09521	1.64606	2	24.04976	2	1	1
8	2611614426.60328	3.72357	1.09521	1.33881	2	24.04976	2	1	1
9	2611614426.60328	3.72357	1.09521	1.33881	2	24.04976	2	1	1
10	2611614426.60328	3.72357	1.09521	1.13483	1.67485	24.04976	2	1	1
11	2611614426.60328	3.72357	1.09521	1.13483	1.3223	24.04976	2	1	1
12	2611614426.60328	3.72357	1.09521	1.13483	1.17636	24.04976	2	1	1
13	2611614426.60328	3.72357	1.09521	1.13483	1.16981	24.04976	2	1	1
14	2611614426.60328	3.72357	1.09521	1.13483	1.16981	24.04976	2	1	1
15	2611614426.60328	3.72357	1.09521	1.13483	1.16981	24.04976	2	1	1
16	2611614426.60328	3.72357	1.09521	1.13483	1.16981	24.04976	2	1	1
17	2611614426.60328	3.72357	1.09521	1.13483	1.16981	24.04976	2	1	1
18	2611614426.60328	3.72357	1.09521	1.13483	1.16981	24.04976	2	1	1
19	2611614426.60328	3.72357	1.09521	1.13483	1.16981	24.04976	2	1	1
20	2611614426.60328	3.72357	1.09521	1.13483	1.16981	24.04976	2	1	1
21	2611614426.60328	3.72357	1.09521	1.13483	1.15142	24.04976	2	1	1
22	2611614426.60328	3.72357	1.09521	1.13483	1.15142	24.04976	2	1	1
23	2611614426.60328	3.72357	1.09521	1.13483	1.15142	24.04976	2	1	1
24	2611614426.60328	3.72357	1.09521	1.13483	1.08792	24.04976	2	1	1
25	2611614426.60328	3.72357	1.09521	1.13483	1.08792	24.04976	2	1	1
26	2611614426.60328	3.72357	1.09521	1.13483	1.08792	24.04976	2	1	1
27	2611614426.60328	3.72357	1.09521	1.13483	1.08792	24.04976	2	1	1
28	2611614426.60328	3.72357	1.09521	1.13483	1.08792	24.04976	2	1	1
29	2611614426.60328	3.72357	1.09521	1.13483	1.08792	24.04976	2	1	1


==> plotsdata/exactRuns/scaled/2M7TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	4077.13027	2	1.02277	6	13.25	1169.45574	2.3562	1.02694	1.35585
1	4077.13027	2	1.02277	3	10.25	1169.45574	2.3562	1.02268	1
2	4077.13027	2	1.02277	3	10	1169.45574	2.3562	1.01027	1
3	4077.13027	2	1.02277	2.5	10	1169.45574	2.3562	1.01027	1
4	4077.13027	2	1.02277	2.5	10	1169.45574	2.3562	1.01027	1
5	4077.13027	2	1.02277	2.5	6.5	1169.45574	2.3562	1.00058	1
6	4077.13027	2	1.02277	2.5	6.5	1169.45574	2.3562	1.00058	1
7	4077.13027	2	1.02277	2.09662	3	1169.45574	2.3562	1.00058	1
8	4077.13027	2	1.02277	2.09662	3	1169.45574	2.3562	1.00058	1
9	4077.13027	2	1.02277	2.09662	3	1169.45574	2	1.00058	1
10	4077.13027	2	1.02277	2.01876	3	1169.45574	2	1.00023	1
11	4077.13027	2	1.02277	2.01876	3	1169.45574	2	1.00023	1
12	4077.13027	2	1.02277	2.01876	3	1169.45574	2	1	1
13	4077.13027	2	1.02277	2.01876	2.97655	1169.45574	2	1	1
14	4077.13027	2	1.02277	2.01876	2.11255	1169.45574	2	1	1
15	4077.13027	2	1.02277	2.01876	2.07692	1169.45574	2	1	1
16	4077.13027	2	1.02277	2.01876	2.03377	1169.45574	2	1	1
17	4077.13027	2	1.02277	2.01876	2.03377	1169.45574	2	1	1
18	4077.13027	2	1.02277	1.56365	2.03377	1169.45574	2	1	1
19	4077.13027	2	1.02277	1.56365	2.03377	1169.45574	2	1	1
20	4077.13027	2	1.02277	1.56365	2.03377	1169.45574	2	1	1
21	4077.13027	2	1.02277	1.56365	2.03377	1169.45574	2	1	1
22	4077.13027	2	1.02277	1.56365	2.03377	1169.45574	2	1	1
23	4077.13027	2	1.02277	1.56365	2.03377	1169.45574	2	1	1
24	4077.13027	2	1.02277	1.56365	2.03377	1169.45574	2	1	1
25	4077.13027	2	1.02277	1.56365	2.03377	1169.45574	2	1	1
26	4077.13027	2	1.02277	1.56365	2.03377	1169.45574	2	1	1
27	4077.13027	2	1.02277	1.56365	2.03377	1169.45574	2	1	1
28	4077.13027	2	1.02277	1.56365	2.00396	1169.45574	2	1	1
29	4077.13027	2	1.02277	1.54489	2.00396	1169.45574	2	1	1


==> plotsdata/exactRuns/scaled/2M7TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	10005	2	1.0159	10.5	10	10.5	2.27548	1.51768	1.64791
1	10005	2	1.0159	4	10	10.5	2.27548	1.19409	1
2	10005	2	1.0159	4	7.7272	10.5	2.27548	1.05774	1
3	10005	2	1.0159	2.75	6.5	10.5	2.27548	1.05683	1
4	10005	2	1.0159	2.75	6.5	10.5	2.27548	1.05683	1
5	10005	2	1.0159	2.25	4.38049	10.5	2.27548	1.05298	1
6	10005	2	1.0159	2.25	4.25	10.5	2	1.05292	1
7	10005	2	1.0159	2.25	3.5	10.5	2	1.05292	1
8	10005	2	1.0159	2.25	3.5	10.5	2	1.05292	1
9	10005	2	1.0159	2.25	3.5	10.5	2	1.03269	1
10	10005	2	1.0159	2.25	3.5	10.5	2	1.02219	1
11	10005	2	1.0159	2.25	3.5	10.5	2	1.02196	1
12	10005	2	1.0159	2.25	3.5	10.5	2	1.01726	1
13	10005	2	1.0159	2.25	3.5	10.5	2	1.01726	1
14	10005	2	1.0159	2	3.5	10.5	2	1.01726	1
15	10005	2	1.0159	2	3.5	10.5	2	1.01726	1
16	10005	2	1.0159	2	3.5	10.5	2	1.01726	1
17	10005	2	1.0159	2	3.5	10.5	2	1.0131	1
18	10005	2	1.0159	2	3.5	10.5	2	1.0131	1
19	10005	2	1.0159	2	3.5	10.5	2	1.0131	1
20	10005	2	1.0159	2	3.5	10.5	2	1.0131	1
21	10005	2	1.0159	2	3.5	10.5	2	1.0131	1
22	10005	2	1.0159	2	3	10.5	2	1.0131	1
23	10005	2	1.0159	1.66545	3	10.5	2	1.0131	1
24	10005	2	1.0159	1.66545	1.5627	10.5	2	1.0131	1
25	10005	2	1.0159	1.66545	1.5627	10.5	2	1.00769	1
26	10005	2	1.0159	1.66545	1.5627	10.5	2	1.00671	1
27	10005	2	1.0159	1.66545	1.5627	10.5	2	1.00671	1
28	10005	2	1.0159	1.66545	1.5627	10.5	2	1.00671	1
29	10005	2	1.0159	1.61173	1.5627	10.5	2	1.00671	1


==> plotsdata/exactRuns/scaled/2M7TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	49372364576806	1.9183	1	2.40168	4.99435	198.17931	1	1	1
1	49372364576806	1.9183	1	1	2.30502	198.17931	1	1	1
2	49372364576806	1.9183	1	1	1.56902	198.17931	1	1	1
3	49372364576806	1.9183	1	1	1.03301	198.17931	1	1	1
4	49372364576806	1.9183	1	1	1	198.17931	1	1	1
5	49372364576806	1.9183	1	1	1	198.17931	1	1	1
6	49372364576806	1.9183	1	1	1	198.17931	1	1	1
7	49372364576806	1.9183	1	1	1	198.17931	1	1	1
8	49372364576806	1.9183	1	1	1	198.17931	1	1	1
9	49372364576806	1.9183	1	1	1	198.17931	1	1	1
10	49372364576806	1.9183	1	1	1	198.17931	1	1	1
11	49372364576806	1.9183	1	1	1	198.17931	1	1	1
12	49372364576806	1.9183	1	1	1	198.17931	1	1	1
13	49372364576806	1.9183	1	1	1	198.17931	1	1	1
14	49372364576806	1.9183	1	1	1	198.17931	1	1	1
15	49372364576806	1.9183	1	1	1	198.17931	1	1	1
16	49372364576806	1.9183	1	1	1	198.17931	1	1	1
17	49372364576806	1.9183	1	1	1	198.17931	1	1	1
18	49372364576806	1.9183	1	1	1	198.17931	1	1	1
19	49372364576806	1.9183	1	1	1	198.17931	1	1	1
20	49372364576806	1.9183	1	1	1	198.17931	1	1	1
21	49372364576806	1.9183	1	1	1	198.17931	1	1	1
22	49372364576806	1.9183	1	1	1	198.17931	1	1	1
23	49372364576806	1.9183	1	1	1	198.17931	1	1	1
24	49372364576806	1.9183	1	1	1	198.17931	1	1	1
25	49372364576806	1.9183	1	1	1	198.17931	1	1	1
26	49372364576806	1.9183	1	1	1	198.17931	1	1	1
27	49372364576806	1.9183	1	1	1	198.17931	1	1	1
28	49372364576806	1.9183	1	1	1	198.17931	1	1	1
29	49372364576806	1.9183	1	1	1	198.17931	1	1	1


==> plotsdata/exactRuns/scaled/2M8TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	9780.5183	1.72427	1.04918	4.5	52.63708	324.61143	2.52664	1.92307	1.48507
1	9780.5183	1.72427	1.04918	3.5	11	324.61143	2.48573	1.21649	1
2	9780.5183	1.72427	1.04918	2	11	324.61143	2.48573	1.05439	1
3	9780.5183	1.72427	1.04918	2	10.5	324.61143	2.48573	1.03137	1
4	9780.5183	1.72427	1.04918	2	10.5	324.61143	2.48573	1.03137	1
5	9780.5183	1.72427	1.04918	2	10.5	324.61143	2.48573	1.01774	1
6	9780.5183	1.72427	1.04918	2	6	324.61143	2.48573	1.01774	1
7	9780.5183	1.72427	1.04918	2	6	324.61143	2.48573	1.01774	1
8	9780.5183	1.72427	1.04918	1.60719	6	324.61143	2.48573	1.01774	1
9	9780.5183	1.72427	1.04918	1.60719	6	324.61143	2.48573	1.01774	1
10	9780.5183	1.72427	1.04918	1.60719	6	324.61143	2.48573	1.01774	1
11	9780.5183	1.72427	1.04918	1.60719	6	324.61143	2.48573	1.01774	1
12	9780.5183	1.72427	1.04918	1.60719	6	324.61143	2.48573	1.01774	1
13	9780.5183	1.72427	1.04918	1.60719	4	324.61143	2.48573	1.01774	1
14	9780.5183	1.72427	1.04918	1.60719	3.5	324.61143	2.48573	1.01774	1
15	9780.5183	1.72427	1.04918	1.60719	3.5	324.61143	2.48573	1.01774	1
16	9780.5183	1.72427	1.04918	1.50108	3	324.61143	2.48573	1.01774	1
17	9780.5183	1.72427	1.04918	1.50108	3	324.61143	2.48573	1.01774	1
18	9780.5183	1.72427	1.04918	1.50108	3	324.61143	2.48573	1.01774	1
19	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.01774	1
20	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.01774	1
21	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.01774	1
22	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.01774	1
23	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.01774	1
24	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.01774	1
25	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.00633	1
26	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.00633	1
27	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.00633	1
28	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.00633	1
29	9780.5183	1.72427	1.04918	1.50108	2.5	324.61143	2.48573	1.00491	1


==> plotsdata/exactRuns/scaled/2M8TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	15510.5	1.99418	1.03463	38.62256	72.51228	291.17213	1.73679	1.87757	1.78905
1	15510.5	1.99418	1.03463	7	46.25	291.17213	1.73122	1.82741	1
2	15510.5	1.99418	1.03463	4.75	25.13699	291.17213	1.73122	1.39249	1
3	15510.5	1.99418	1.03463	4.25	20.07013	291.17213	1.73122	1.39249	1
4	15510.5	1.99418	1.03463	4	20.07013	291.17213	1.73122	1.39249	1
5	15510.5	1.99418	1.03463	4	20.07013	291.17213	1.73122	1.29309	1
6	15510.5	1.99418	1.03463	4	17.46256	291.17213	1.73122	1.29309	1
7	15510.5	1.99418	1.03463	4	13.73594	291.17213	1.73122	1.12294	1
8	15510.5	1.99418	1.03463	4	13.73594	291.17213	1.73122	1.12294	1
9	15510.5	1.99418	1.03463	4	10.75	291.17213	1.73122	1.10882	1
10	15510.5	1.99418	1.03463	3.5	10.25	291.17213	1.73122	1.10882	1
11	15510.5	1.99418	1.03463	3.5	10	291.17213	1.73122	1.10882	1
12	15510.5	1.99418	1.03463	3.5	8.5	291.17213	1.73122	1.10882	1
13	15510.5	1.99418	1.03463	3.5	8.5	291.17213	1.73122	1.10882	1
14	15510.5	1.99418	1.03463	3.5	5.78907	291.17213	1.73122	1.10882	1
15	15510.5	1.99418	1.03463	3.5	5.5	291.17213	1.73122	1.10882	1
16	15510.5	1.99418	1.03463	3	5.5	291.17213	1.73122	1.10882	1
17	15510.5	1.99418	1.03463	3	5	291.17213	1.73122	1.10882	1
18	15510.5	1.99418	1.03463	3	5	291.17213	1.73122	1.10882	1
19	15510.5	1.99418	1.03463	3	5	291.17213	1.73122	1.08586	1
20	15510.5	1.99418	1.03463	3	5	291.17213	1.73122	1.08586	1
21	15510.5	1.99418	1.03463	3	3.5	291.17213	1.73122	1.08586	1
22	15510.5	1.99418	1.03463	3	3.5	291.17213	1.73122	1.08586	1
23	15510.5	1.99418	1.03463	3	3.5	291.17213	1.73122	1.08106	1
24	15510.5	1.99418	1.03463	3	3.5	291.17213	1.73122	1.08106	1
25	15510.5	1.99418	1.03463	3	3.5	291.17213	1.73122	1.08106	1
26	15510.5	1.99418	1.03463	3	3.5	291.17213	1.73122	1.08106	1
27	15510.5	1.99418	1.03463	3	3.5	291.17213	1.73122	1.05472	1
28	15510.5	1.99418	1.03463	3	3.5	291.17213	1.73122	1.05472	1
29	15510.5	1.99418	1.03463	3	3.5	291.17213	1.73122	1.05472	1


==> plotsdata/exactRuns/scaled/2M8TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	7512084827643823104	2	1.03541	10	26	140.71699	2.4999	1.70213	2
1	7512084827643823104	2	1.03541	10	21.5	140.71699	2.4999	1.39824	1.0001
2	7512084827643823104	2	1.03541	4.5	15	140.71699	2.4999	1.25593	1
3	7512084827643823104	2	1.03541	3.5	15	140.71699	2.4999	1.25593	1
4	7512084827643823104	2	1.03541	3.5	11.22202	140.71699	2.4999	1.21939	1
5	7512084827643823104	2	1.03541	3.5	10	140.71699	2.4999	1.21939	1
6	7512084827643823104	2	1.03541	3.5	10	140.71699	2.4999	1.05343	1
7	7512084827643823104	2	1.03541	3.5	10	140.71699	2.4999	1.05343	1
8	7512084827643823104	2	1.03541	3.5	9.38645	140.71699	2.4999	1.05343	1
9	7512084827643823104	2	1.03541	3.5	9.38645	140.71699	2.4999	1.05343	1
10	7512084827643823104	2	1.03541	3.00073	9.38645	140.71699	2.4999	1.05343	1
11	7512084827643823104	2	1.03541	3.00073	6.33191	140.71699	2.4999	1.05343	1
12	7512084827643823104	2	1.03541	3.00073	6.33191	140.71699	2.4999	1.05343	1
13	7512084827643823104	2	1.03541	3.00073	6.33191	140.71699	2.4999	1.05343	1
14	7512084827643823104	2	1.03541	3.00073	6.33191	140.71699	2.4999	1.05343	1
15	7512084827643823104	2	1.03541	3.00073	5.99365	140.71699	2.4999	1.05343	1
16	7512084827643823104	2	1.03541	3.00073	3.99365	140.71699	2.4999	1.05343	1
17	7512084827643823104	2	1.03541	3.00073	3.49365	140.71699	2.4999	1.05343	1
18	7512084827643823104	2	1.03541	3.00073	3.49365	140.71699	2.4999	1.05343	1
19	7512084827643823104	2	1.03541	3.00073	2.5	140.71699	2.4999	1.05343	1
20	7512084827643823104	2	1.03541	3.0001	2.5	140.71699	2.4999	1.05343	1
21	7512084827643823104	2	1.03541	3.0001	2.5	140.71699	2.4999	1.05343	1
22	7512084827643823104	2	1.03541	3.0001	2	140.71699	2.4999	1.05343	1
23	7512084827643823104	2	1.03541	3.0001	2	140.71699	2.4999	1.05343	1
24	7512084827643823104	2	1.03541	3.0001	2	140.71699	2.4999	1.05343	1
25	7512084827643823104	2	1.03541	2.5	2	140.71699	2.4999	1.05343	1
26	7512084827643823104	2	1.03541	2.5	2	140.71699	2.4999	1.05343	1
27	7512084827643823104	2	1.03541	2.5	2	140.71699	2.4999	1.05343	1
28	7512084827643823104	2	1.03541	2.5	2	140.71699	2.4999	1.05343	1
29	7512084827643823104	2	1.03541	2.5	2	140.71699	2.4999	1.05343	1


==> plotsdata/exactRuns/scaled/2M9TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	22335.34049	1.95475	1.02296	100	129.5779	1363.23746	2.5	2	2.5
1	22335.34049	1.95475	1.02296	21	62.31747	1363.23746	2.5	2	1.03527
2	22335.34049	1.95475	1.02296	7.5	57.31747	1363.23746	2.5	1.75	1.00114
3	22335.34049	1.95475	1.02296	5	16	1363.23746	2.5	1.75	1
4	22335.34049	1.95475	1.02296	5	16	1363.23746	2.5	1.75	1
5	22335.34049	1.95475	1.02296	5	16	1363.23746	2.5	1.75	1
6	22335.34049	1.95475	1.02296	5	10.77265	1363.23746	2.5	1.75	1
7	22335.34049	1.95475	1.02296	4.5	10.77265	1363.23746	2.5	1.75	1
8	22335.34049	1.95475	1.02296	4.5	10.77265	1363.23746	2.5	1.75	1
9	22335.34049	1.95475	1.02296	4.5	10.77265	1363.23746	2.5	1.75	1
10	22335.34049	1.95475	1.02296	4.5	7	1363.23746	2.5	1.75	1
11	22335.34049	1.95475	1.02296	4.5	7	1363.23746	2.5	1.75	1
12	22335.34049	1.95475	1.02296	4.5	7	1363.23746	2.5	1.75	1
13	22335.34049	1.95475	1.02296	4.5	7	1363.23746	2.5	1.75	1
14	22335.34049	1.95475	1.02296	4.5	7	1363.23746	2.5	1.75	1
15	22335.34049	1.95475	1.02296	4.5	6.5	1363.23746	2.5	1.75	1
16	22335.34049	1.95475	1.02296	4.5	6.5	1363.23746	2.5	1.75	1
17	22335.34049	1.95475	1.02296	4.5	6.5	1363.23746	2.5	1.75	1
18	22335.34049	1.95475	1.02296	4.5	6.5	1363.23746	2.5	1.75	1
19	22335.34049	1.95475	1.02296	4.5	6.5	1363.23746	2.5	1.75	1
20	22335.34049	1.95475	1.02296	4.5	6.5	1363.23746	2.5	1.75	1
21	22335.34049	1.95475	1.02296	4.5	6.5	1363.23746	2.5	1.75	1
22	22335.34049	1.95475	1.02296	4.5	6.5	1363.23746	2.5	1.75	1
23	22335.34049	1.95475	1.02296	4.5	3	1363.23746	2.5	1.75	1
24	22335.34049	1.95475	1.02296	4.5	3	1363.23746	2.5	1.75	1
25	22335.34049	1.95475	1.02296	3.5	3	1363.23746	2.5	1.75	1
26	22335.34049	1.95475	1.02296	3.5	3	1363.23746	2.5	1.75	1
27	22335.34049	1.95475	1.02296	3.5	3	1363.23746	2.5	1.75	1
28	22335.34049	1.95475	1.02296	3.5	3	1363.23746	2.5	1.75	1
29	22335.34049	1.95475	1.02296	3.5	3	1363.23746	2.5	1.75	1


==> plotsdata/exactRuns/scaled/2M9TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	235517.83591	2.66667	1.04421	224.31948	530.875	130889.25113	4	2	2.02557
1	235517.83591	2.03021	1.04421	49.66667	287.45809	130889.25113	4	2	1.17632
2	235517.83591	2.03021	1.04421	26.47841	283.33309	130889.25113	4	2	1
3	235517.83591	2.03021	1.04421	10.5	227.875	130889.25113	4	2	1
4	235517.83591	2.03021	1.04421	7	150	130889.25113	4	2	1
5	235517.83591	2.03021	1.04421	7	150	130889.25113	4	2	1
6	235517.83591	2.03021	1.04421	7	150	130889.25113	4	2	1
7	235517.83591	2.03021	1.04421	7	101	130889.25113	4	2	1
8	235517.83591	2.03021	1.04421	7	101	130889.25113	4	2	1
9	235517.83591	2.03021	1.04421	7	68.66667	130889.25113	4	2	1
10	235517.83591	2.03021	1.04421	7	50.44102	130889.25113	4	2	1
11	235517.83591	2.03021	1.04421	6.5	44.6294	130889.25113	4	2	1
12	235517.83591	2.03021	1.04421	6.5	36.79374	130889.25113	4	2	1
13	235517.83591	2.03021	1.04421	6.5	36.79374	130889.25113	4	2	1
14	235517.83591	2.03021	1.04421	6.5	36.79374	130889.25113	4	1.88647	1
15	235517.83591	2.03021	1.04421	6.5	20.97377	130889.25113	4	1.88647	1
16	235517.83591	2.03021	1.04421	6.5	13.22265	130889.25113	4	1.88647	1
17	235517.83591	2.03021	1.04421	6.5	11.94059	130889.25113	4	1.88647	1
18	235517.83591	2.03021	1.04421	6.5	11.19091	130889.25113	3.92852	1.88647	1
19	235517.83591	2.03021	1.04421	6.5	11	130889.25113	3.92852	1.88647	1
20	235517.83591	2.03021	1.04421	6.5	11	130889.25113	3.92852	1.88647	1
21	235517.83591	2.03021	1.04421	6.5	10.5	130889.25113	3.92852	1.88647	1
22	235517.83591	2.03021	1.04421	6.5	10.5	130889.25113	3.92852	1.88647	1
23	235517.83591	2.03021	1.04421	6.5	10.5	130889.25113	3.92852	1.88647	1
24	235517.83591	2.03021	1.04421	6.5	10.5	130889.25113	3.92852	1.88647	1
25	235517.83591	2.03021	1.04421	6.5	10.5	130889.25113	3.92852	1.88647	1
26	235517.83591	2.03021	1.04421	6.5	10.5	130889.25113	3.92852	1.88647	1
27	235517.83591	2.03021	1.04421	6.5	10.5	130889.25113	3.92852	1.88647	1
28	235517.83591	2.03021	1.04421	6.5	10.5	130889.25113	3.92852	1.69434	1
29	235517.83591	2.03021	1.04421	6.5	10.5	130889.25113	3.92852	1.69434	1


==> plotsdata/exactRuns/scaled/2M9TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	1.12634557870856e+20	2.19716	Inf	79.1875	75.25	19641.67016	3.5	5.31777	2.84398
1	1.12634557870856e+20	2.19716	1.09152	41.27637	38.125	19641.67016	3.01379	5.31777	1.43764
2	1.12634557870856e+20	2.19716	1.08678	33.4992	29.875	19641.67016	3.01379	5.31777	1.02136
3	1.12634557870856e+20	2.19716	1.08678	11	29.875	19641.67016	3.01379	5.31777	1.00282
4	1.12634557870856e+20	2.19716	1.08678	9	22.875	19641.67016	3.01379	2.5	1.00067
5	1.12634557870856e+20	2.19716	1.08678	9	22.875	19641.67016	3.01379	2.5	1.00067
6	1.12634557870856e+20	2.19716	1.08678	9	16	19641.67016	3.01379	2.5	1
7	1.12634557870856e+20	2.19716	1.08678	9	16	19641.67016	3.01379	2.5	1
8	1.12634557870856e+20	2.19716	1.08678	9	16	19641.67016	3.01379	2.5	1
9	1.12634557870856e+20	2.19716	1.08678	9	13.80142	19641.67016	3	2.5	1
10	1.12634557870856e+20	2.19716	1.08678	9	13.30142	19641.67016	3	2.5	1
11	1.12634557870856e+20	2.19716	1.08678	9	11	19641.67016	3	2.5	1
12	1.12634557870856e+20	2.19716	1.08678	9	10.63512	19641.67016	3	2.5	1
13	1.12634557870856e+20	2.19716	1.08678	9	10.63512	19641.67016	3	2.5	1
14	1.12634557870856e+20	2.19716	1.08678	9	10.63512	19641.67016	3	2.5	1
15	1.12634557870856e+20	2.19716	1.08678	9	10.63512	19641.67016	3	2.5	1
16	1.12634557870856e+20	2.19716	1.08678	9	10.63512	19641.67016	3	2.5	1
17	1.12634557870856e+20	2.19716	1.08678	9	10.63512	19641.67016	3	2.5	1
18	1.12634557870856e+20	2.19716	1.08678	9	10.13512	19641.67016	3	2.5	1
19	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1
20	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1
21	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1
22	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1
23	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1
24	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1
25	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1
26	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1
27	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1
28	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1
29	1.12634557870856e+20	2.19716	1.08678	9	10	19641.67016	3	2.5	1


==> plotsdata/exactRuns/scaled/3M4TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	1087.28785	5.24339	1.19729	1.95102	1.91185	66	1.20282	1	1
1	1087.28785	5.24339	1.19729	1.63922	1.84889	66	1.17658	1	1
2	1087.28785	5.24339	1.19729	1.41088	1.84889	66	1.17658	1	1
3	1087.28785	5.24339	1.19729	1.41088	1.84889	66	1.17658	1	1
4	1087.28785	5.24339	1.19729	1.37878	1.5501	66	1.17658	1	1
5	1087.28785	5.24339	1.19729	1.37878	1.5501	66	1.17658	1	1
6	1087.28785	5.24339	1.19729	1.37878	1.36473	66	1.17658	1	1
7	1087.28785	5.24339	1.19729	1.37878	1.26678	66	1.12658	1	1
8	1087.28785	5.24339	1.19729	1.37878	1.26678	66	1.12658	1	1
9	1087.28785	5.24339	1.19729	1.26678	1.26678	66	1.12658	1	1
10	1087.28785	5.24339	1.19729	1.26678	1.26678	66	1.12658	1	1
11	1087.28785	5.24339	1.19729	1.26678	1.26678	66	1.12658	1	1
12	1087.28785	5.24339	1.19729	1.26678	1.23378	66	1.12658	1	1
13	1087.28785	5.24339	1.19729	1.26678	1.18389	66	1.12658	1	1
14	1087.28785	5.24339	1.19729	1.26678	1.18389	66	1.12658	1	1
15	1087.28785	5.24339	1.19729	1.26678	1.18389	66	1.12658	1	1
16	1087.28785	5.24339	1.19729	1.18389	1.18389	66	1.12658	1	1
17	1087.28785	5.24339	1.19729	1.18389	1.13238	66	1.12658	1	1
18	1087.28785	5.24339	1.19729	1.18389	1.13238	66	1.12658	1	1
19	1087.28785	5.24339	1.19729	1.18389	1.13238	66	1.12658	1	1
20	1087.28785	5.24339	1.19729	1.18389	1.13238	66	1.12658	1	1
21	1087.28785	5.24339	1.19729	1.18389	1.13238	66	1.12658	1	1
22	1087.28785	5.24339	1.19729	1.18389	1.13238	66	1.12658	1	1
23	1087.28785	5.24339	1.19729	1.1724	1.13238	66	1.12658	1	1
24	1087.28785	5.24339	1.19729	1.1724	1.13238	66	1.12658	1	1
25	1087.28785	5.24339	1.19729	1.1724	1.13238	66	1.12658	1	1
26	1087.28785	5.24339	1.19729	1.1724	1.13238	66	1.12658	1	1
27	1087.28785	5.24339	1.19729	1.1724	1.13238	66	1.12658	1	1
28	1087.28785	5.24339	1.19729	1.1724	1.13238	66	1.12658	1	1
29	1087.28785	5.24339	1.19729	1.1724	1.13238	66	1.09412	1	1


==> plotsdata/exactRuns/scaled/3M4TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	5734.34076	3.5893	1.13976	1.37283	1.37549	25	1.07307	1	1
1	5734.34076	3.5893	1.13976	1.2446	1.31884	25	1.07307	1	1
2	5734.34076	3.5893	1.13976	1.19262	1.23913	25	1.07307	1	1
3	5734.34076	3.5893	1.13976	1.19262	1.19153	25	1.07307	1	1
4	5734.34076	3.5893	1.13976	1.19113	1.18718	25	1.07307	1	1
5	5734.34076	3.5893	1.13976	1.17921	1.18718	25	1.07307	1	1
6	5734.34076	3.5893	1.13976	1.17921	1.15198	25	1.07307	1	1
7	5734.34076	3.5893	1.13976	1.17653	1.15198	25	1.07307	1	1
8	5734.34076	3.5893	1.13976	1.16962	1.15158	25	1.07307	1	1
9	5734.34076	3.5893	1.13976	1.16962	1.15158	25	1.07307	1	1
10	5734.34076	3.5893	1.13976	1.16962	1.15158	25	1.07307	1	1
11	5734.34076	3.5893	1.13976	1.16962	1.15158	25	1.07307	1	1
12	5734.34076	3.5893	1.13976	1.16962	1.15158	25	1.07307	1	1
13	5734.34076	3.5893	1.13976	1.10396	1.1515	25	1.07307	1	1
14	5734.34076	3.5893	1.13976	1.10396	1.1515	25	1.07307	1	1
15	5734.34076	3.5893	1.13976	1.10396	1.1515	25	1.07307	1	1
16	5734.34076	3.5893	1.13976	1.10396	1.1515	25	1.07307	1	1
17	5734.34076	3.5893	1.13976	1.10396	1.1515	25	1.07307	1	1
18	5734.34076	3.5893	1.13976	1.10396	1.1515	25	1.07307	1	1
19	5734.34076	3.5893	1.13976	1.10396	1.1515	25	1.07307	1	1
20	5734.34076	3.5893	1.13976	1.10396	1.1515	25	1.07307	1	1
21	5734.34076	3.5893	1.13976	1.10396	1.1515	25	1.07307	1	1
22	5734.34076	3.5893	1.13976	1.10396	1.1515	25	1.07307	1	1
23	5734.34076	3.5893	1.13976	1.10396	1.13798	25	1.07307	1	1
24	5734.34076	3.5893	1.13976	1.10396	1.13798	25	1.07307	1	1
25	5734.34076	3.5893	1.13976	1.10137	1.13798	25	1.07307	1	1
26	5734.34076	3.5893	1.13976	1.10137	1.13798	25	1.07307	1	1
27	5734.34076	3.5893	1.13976	1.10137	1.13798	25	1.07307	1	1
28	5734.34076	3.5893	1.13976	1.10137	1.13798	25	1.07307	1	1
29	5734.34076	3.5893	1.13976	1.10137	1.13798	25	1.07307	1	1


==> plotsdata/exactRuns/scaled/3M4TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	10100	5.52239	1.18358	1.52846	1.87785	22.36258	1.17965	1	1
1	10100	5.52239	1.18358	1.43774	1.78565	22.36258	1.17965	1	1
2	10100	5.52239	1.18358	1.27848	1.58818	22.36258	1.17965	1	1
3	10100	5.52239	1.18358	1.27848	1.48744	22.36258	1.15399	1	1
4	10100	5.52239	1.18358	1.27848	1.48744	22.36258	1.15399	1	1
5	10100	5.52239	1.18358	1.2229	1.48744	22.36258	1.15399	1	1
6	10100	5.52239	1.18358	1.2229	1.20603	22.36258	1.15399	1	1
7	10100	5.52239	1.18358	1.2229	1.20603	22.36258	1.15399	1	1
8	10100	5.52239	1.18358	1.2229	1.20603	22.36258	1.15399	1	1
9	10100	5.52239	1.18358	1.2229	1.19568	22.36258	1.15399	1	1
10	10100	5.52239	1.18358	1.2229	1.12929	22.36258	1.15399	1	1
11	10100	5.52239	1.18358	1.2229	1.12929	22.36258	1.15399	1	1
12	10100	5.52239	1.18358	1.2229	1.12929	22.36258	1.15399	1	1
13	10100	5.52239	1.18358	1.2229	1.12929	22.36258	1.15399	1	1
14	10100	5.52239	1.18358	1.2229	1.12929	22.36258	1.15399	1	1
15	10100	5.52239	1.18358	1.2229	1.12929	22.36258	1.15399	1	1
16	10100	5.52239	1.18358	1.2229	1.12929	22.36258	1.15399	1	1
17	10100	5.52239	1.18358	1.2229	1.11915	22.36258	1.15399	1	1
18	10100	5.52239	1.18358	1.2229	1.11915	22.36258	1.15399	1	1
19	10100	5.52239	1.18358	1.2229	1.11915	22.36258	1.15399	1	1
20	10100	5.52239	1.18358	1.2229	1.11915	22.36258	1.15399	1	1
21	10100	5.52239	1.18358	1.2229	1.11915	22.36258	1.15399	1	1
22	10100	5.52239	1.18358	1.2229	1.11915	22.36258	1.15399	1	1
23	10100	5.52239	1.18358	1.2229	1.11915	22.36258	1.15399	1	1
24	10100	5.52239	1.18358	1.2229	1.11915	22.36258	1.15399	1	1
25	10100	5.52239	1.18358	1.14074	1.11915	22.36258	1.15399	1	1
26	10100	5.52239	1.18358	1.14074	1.11915	22.36258	1.15399	1	1
27	10100	5.52239	1.18358	1.14074	1.11915	22.36258	1.15399	1	1
28	10100	5.52239	1.18358	1.14074	1.10418	22.36258	1.15399	1	1
29	10100	5.52239	1.18358	1.14074	1.10418	22.36258	1.15399	1	1


==> plotsdata/exactRuns/scaled/3M5TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	10055	3.50371	1.15569	3.98439	3.68195	116.5	1.36739	1.12974	1.61316
1	10055	3.50371	1.15569	2.70224	2.48298	116.5	1.36739	1.0865	1
2	10055	3.50371	1.15569	2.30726	2.48298	116.5	1.36739	1.0376	1
3	10055	3.50371	1.15569	2.30726	1.97091	116.5	1.36739	1.0179	1
4	10055	3.50371	1.15569	2.30726	1.97091	116.5	1.36739	1.0179	1
5	10055	3.50371	1.15569	2.25008	1.97091	116.5	1.36739	1.0179	1
6	10055	3.50371	1.15569	2.25008	1.97091	116.5	1.36739	1.01421	1
7	10055	3.50371	1.15569	2.25008	1.97091	116.5	1.36739	1.01421	1
8	10055	3.50371	1.15569	2.25008	1.68125	116.5	1.36739	1.00208	1
9	10055	3.50371	1.15569	2.25008	1.68125	116.5	1.36739	1.00208	1
10	10055	3.50371	1.15569	2.25008	1.68125	116.5	1.36739	1	1
11	10055	3.50371	1.15569	2.25008	1.68125	116.5	1.36739	1	1
12	10055	3.50371	1.15569	2.25008	1.68125	116.5	1.36739	1	1
13	10055	3.50371	1.15569	1.73731	1.68125	116.5	1.36739	1	1
14	10055	3.50371	1.15569	1.73731	1.63602	116.5	1.36739	1	1
15	10055	3.50371	1.15569	1.73731	1.63602	116.5	1.36739	1	1
16	10055	3.50371	1.15569	1.73731	1.63602	116.5	1.36739	1	1
17	10055	3.50371	1.15569	1.73731	1.63602	116.5	1.36739	1	1
18	10055	3.50371	1.15569	1.73731	1.63602	116.5	1.36739	1	1
19	10055	3.50371	1.15569	1.73731	1.63602	116.5	1.36739	1	1
20	10055	3.50371	1.15569	1.73731	1.63602	116.5	1.36739	1	1
21	10055	3.50371	1.15569	1.73731	1.63602	116.5	1.36739	1	1
22	10055	3.50371	1.15569	1.73731	1.63602	116.5	1.36739	1	1
23	10055	3.50371	1.15569	1.73731	1.63602	116.5	1.36739	1	1
24	10055	3.50371	1.15569	1.5445	1.63602	116.5	1.36739	1	1
25	10055	3.50371	1.15569	1.5445	1.63602	116.5	1.36739	1	1
26	10055	3.50371	1.15569	1.5445	1.6326	116.5	1.36739	1	1
27	10055	3.50371	1.15569	1.5445	1.6326	116.5	1.36739	1	1
28	10055	3.50371	1.15569	1.5445	1.6326	116.5	1.36739	1	1
29	10055	3.50371	1.15569	1.5445	1.6326	116.5	1.36739	1	1


==> plotsdata/exactRuns/scaled/3M5TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	6005	3.9736	1.14407	10	9.97809	172.52231	1.88972	2	2.48471
1	6005	3.9736	1.14407	8.40517	9.97809	172.52231	1.88972	1.65155	1.12256
2	6005	3.9736	1.14407	7.44325	8.4615	172.52231	1.88972	1.58816	1
3	6005	3.9736	1.14407	6.78808	8.4615	172.52231	1.88972	1.56059	1
4	6005	3.9736	1.14407	6.25	4.04957	172.52231	1.88972	1.41983	1
5	6005	3.9736	1.14407	4.4039	4.04957	172.52231	1.88972	1.28058	1
6	6005	3.9736	1.14407	3.6539	4.04957	172.52231	1.88972	1.28058	1
7	6005	3.9736	1.14407	3.6539	4.04957	172.52231	1.88972	1.28058	1
8	6005	3.9736	1.14407	3.6539	4.04957	172.52231	1.88972	1.23264	1
9	6005	3.9736	1.14407	3.6539	4.04957	172.52231	1.88972	1.20649	1
10	6005	3.9736	1.14407	3.61085	4.04957	172.52231	1.88972	1.20649	1
11	6005	3.9736	1.14407	3.61085	2.91004	172.52231	1.88972	1.20649	1
12	6005	3.9736	1.14407	3.61085	2.91004	172.52231	1.88972	1.20608	1
13	6005	3.9736	1.14407	3.61085	2.56714	172.52231	1.88972	1.07367	1
14	6005	3.9736	1.14407	3.56586	2.56714	172.52231	1.88972	1.07367	1
15	6005	3.9736	1.14407	3.07729	2.56714	172.52231	1.88972	1.0501	1
16	6005	3.9736	1.14407	3.07729	2.56714	172.52231	1.88972	1.0501	1
17	6005	3.9736	1.14407	3.07729	2.56714	172.52231	1.88972	1.01867	1
18	6005	3.9736	1.14407	3.07729	2.56714	172.52231	1.88972	1.01465	1
19	6005	3.9736	1.14407	3.07729	2.56714	172.52231	1.88972	1.00285	1
20	6005	3.9736	1.14407	3.07729	2.56714	172.52231	1.88972	1.00285	1
21	6005	3.9736	1.14407	3.07729	2.48202	172.52231	1.88972	1.00285	1
22	6005	3.9736	1.14407	3.07729	2.48202	172.52231	1.88972	1.00285	1
23	6005	3.9736	1.14407	3.07729	2.48202	172.52231	1.88972	1.00285	1
24	6005	3.9736	1.14407	3.07729	2.36187	172.52231	1.88972	1.00176	1
25	6005	3.9736	1.14407	3.07729	2.36187	172.52231	1.88972	1.00176	1
26	6005	3.9736	1.14407	3.07729	2.21805	172.52231	1.88972	1.00176	1
27	6005	3.9736	1.14407	3.07729	2.21805	172.52231	1.88972	1.00176	1
28	6005	3.9736	1.14407	3.07729	2.21805	172.52231	1.88972	1.00176	1
29	6005	3.9736	1.14407	3.07729	2.21805	172.52231	1.88972	1.00176	1


==> plotsdata/exactRuns/scaled/3M5TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	718287.49827	3.31685	1.13273	3.63159	2.81509	17.73763	1.7044	1.48845	2
1	718287.49827	3.31685	1.13273	1.88554	1.738	17.73763	1.48449	1.29285	1
2	718287.49827	3.31685	1.13273	1.88554	1.66832	17.73763	1.48449	1.20333	1
3	718287.49827	3.31685	1.13273	1.8292	1.54829	17.73763	1.48449	1.14579	1
4	718287.49827	3.31685	1.13273	1.71966	1.54829	17.73763	1.48449	1.11552	1
5	718287.49827	3.31685	1.13273	1.70827	1.54829	17.73763	1.48449	1.05394	1
6	718287.49827	3.31685	1.13273	1.32135	1.54829	17.73763	1.48449	1.03172	1
7	718287.49827	3.31685	1.13273	1.31879	1.54829	17.73763	1.48449	1.03172	1
8	718287.49827	3.31685	1.13273	1.31879	1.40456	17.73763	1.48449	1.00917	1
9	718287.49827	3.31685	1.13273	1.31879	1.30519	17.73763	1.32688	1.00528	1
10	718287.49827	3.31685	1.13273	1.31879	1.30519	17.73763	1.32688	1.00369	1
11	718287.49827	3.31685	1.13273	1.31879	1.27512	17.73763	1.32688	1.00369	1
12	718287.49827	3.31685	1.13273	1.31879	1.27512	17.73763	1.32688	1.00317	1
13	718287.49827	3.31685	1.13273	1.30397	1.27347	17.73763	1.32688	1.00317	1
14	718287.49827	3.31685	1.13273	1.30397	1.27347	17.73763	1.32688	1.00317	1
15	718287.49827	3.31685	1.13273	1.30397	1.27347	17.73763	1.32688	1.00069	1
16	718287.49827	3.31685	1.13273	1.30397	1.27347	17.73763	1.32688	1.00069	1
17	718287.49827	3.31685	1.13273	1.30397	1.27347	17.73763	1.32688	1	1
18	718287.49827	3.31685	1.13273	1.30397	1.27347	17.73763	1.32688	1	1
19	718287.49827	3.31685	1.13273	1.27529	1.27347	17.73763	1.32688	1	1
20	718287.49827	3.31685	1.13273	1.24626	1.27347	17.73763	1.32688	1	1
21	718287.49827	3.31685	1.13273	1.24485	1.27347	17.73763	1.32688	1	1
22	718287.49827	3.31685	1.13273	1.24485	1.27347	17.73763	1.32688	1	1
23	718287.49827	3.31685	1.13273	1.20284	1.27347	17.73763	1.32688	1	1
24	718287.49827	3.31685	1.13273	1.20284	1.25039	17.73763	1.32688	1	1
25	718287.49827	3.31685	1.13273	1.20284	1.25039	17.73763	1.32688	1	1
26	718287.49827	3.31685	1.13273	1.20284	1.24324	17.73763	1.32688	1	1
27	718287.49827	3.31685	1.13273	1.20284	1.24324	17.73763	1.32688	1	1
28	718287.49827	3.31685	1.13273	1.20284	1.24324	17.73763	1.32688	1	1
29	718287.49827	3.31685	1.13273	1.20284	1.24324	17.73763	1.32688	1	1


==> plotsdata/exactRuns/scaled/3M6TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	10155.5	3.0717	1.12173	11	16.5	306.5	2.17973	7	3.56271
1	10155.5	3.0717	1.12173	10.04545	12	306.5	2.13011	3.43909	2.03278
2	10155.5	3.0717	1.12173	10.04545	10.5	306.5	2.13011	3	1.02128
3	10155.5	3.0717	1.12173	10.04545	10.25	306.5	2.13011	3	1.00005
4	10155.5	3.0717	1.12173	10.04545	10.25	306.5	2.13011	3	1
5	10155.5	3.0717	1.12173	10	10	306.5	2.13011	2.6896	1
6	10155.5	3.0717	1.12173	10	10	306.5	2.13011	2.37551	1
7	10155.5	3.0717	1.12173	10	10	306.5	2.13011	2.37551	1
8	10155.5	3.0717	1.12173	10	7.75	306.5	2.13011	2.37551	1
9	10155.5	3.0717	1.12173	10	7.75	306.5	2.13011	2.37551	1
10	10155.5	3.0717	1.12173	10	7.60758	306.5	2.13011	2.37551	1
11	10155.5	3.0717	1.12173	10	7.60758	306.5	2.13011	2.37551	1
12	10155.5	3.0717	1.12173	10	7.60758	306.5	2.13011	2.37551	1
13	10155.5	3.0717	1.12173	10	7.525	306.5	2.07895	2.37551	1
14	10155.5	3.0717	1.12173	10	7.525	306.5	2.07895	2.1896	1
15	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2.1896	1
16	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2.1896	1
17	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2.1896	1
18	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2.1896	1
19	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2.1896	1
20	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2	1
21	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2	1
22	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2	1
23	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2	1
24	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2	1
25	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2	1
26	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2	1
27	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2	1
28	10155.5	3.0717	1.12173	10	7.5	306.5	2.07895	2	1
29	10155.5	3.0717	1.12173	10	6.25066	306.5	2.07895	2	1


==> plotsdata/exactRuns/scaled/3M6TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	8848.11129	3	1.11007	10	10	207.40073	2.62861	2.80728	3.12038
1	8848.11129	3	1.11007	10	10	207.40073	2.5312	2	1.49863
2	8848.11129	3	1.11007	10	10	207.40073	2.40245	2	1
3	8848.11129	3	1.11007	10	10	207.40073	2.40245	2	1
4	8848.11129	3	1.11007	10	10	207.40073	2.40245	2	1
5	8848.11129	3	1.11007	8.76474	10	207.40073	2.40245	2	1
6	8848.11129	3	1.11007	6.26474	9.9133	207.40073	2.40245	1.70254	1
7	8848.11129	3	1.11007	6.26474	9.9133	207.40073	2.40245	1.70254	1
8	8848.11129	3	1.11007	6.26474	9.9133	207.40073	2.24176	1.58755	1
9	8848.11129	3	1.11007	5.25	9.9133	207.40073	2.24176	1.52121	1
10	8848.11129	3	1.11007	5.25	7.92536	207.40073	2.24176	1.52121	1
11	8848.11129	3	1.11007	5.25	7.91503	207.40073	2.24176	1.52121	1
12	8848.11129	3	1.11007	5.25	5.25	207.40073	2.24176	1.51029	1
13	8848.11129	3	1.11007	4.74913	5.25	207.40073	2.24176	1.41524	1
14	8848.11129	3	1.11007	4.74913	5.25	207.40073	2.24176	1.40574	1
15	8848.11129	3	1.11007	4.74913	5	207.40073	2.24176	1.34835	1
16	8848.11129	3	1.11007	4.74913	5	207.40073	2.24176	1.34835	1
17	8848.11129	3	1.11007	4.74913	5	207.40073	2.24176	1.34835	1
18	8848.11129	3	1.11007	4.74913	4.76459	207.40073	2.24176	1.25802	1
19	8848.11129	3	1.11007	4.74913	4.76459	207.40073	2.24176	1.25802	1
20	8848.11129	3	1.11007	4.74913	4.37089	207.40073	2.24176	1.23953	1
21	8848.11129	3	1.11007	4.74913	4.37089	207.40073	2.24176	1.23953	1
22	8848.11129	3	1.11007	4.74913	4.37089	207.40073	2.24176	1.23953	1
23	8848.11129	3	1.11007	4.74913	4.37089	207.40073	2.24176	1.23953	1
24	8848.11129	3	1.11007	4.74913	4.37089	207.40073	2.24176	1.23953	1
25	8848.11129	3	1.11007	4.74913	4.37089	207.40073	2.24176	1.23953	1
26	8848.11129	3	1.11007	4.74913	4.37089	207.40073	2.24176	1.23953	1
27	8848.11129	3	1.11007	4.41358	4.37089	207.40073	2.24176	1.23953	1
28	8848.11129	3	1.11007	4.41358	4.37089	207.40073	2.24176	1.23953	1
29	8848.11129	3	1.11007	4.41358	4.37089	207.40073	2.24176	1.23953	1


==> plotsdata/exactRuns/scaled/3M6TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	22939428308.0229	3.07685846283074	1.10917781644367	9.99980000399992	9.99980000399992	808.856322873543	1.99996000079998	4.53261934761305	3.99992000159997
1	22939428308.0229	3.07685846283074	1.10917781644367	9.99980000399992	9.99980000399992	808.856322873543	1.99996000079998	2.99994000119998	1.40757184856303
2	22939428308.0229	3.07685846283074	1.10917781644367	9.99980000399992	7.99984000319994	808.856322873543	1.99996000079998	2.4767404651907	1.00001999960001
3	22939428308.0229	3.07685846283074	1.10917781644367	9.99980000399992	7.99984000319994	808.856322873543	1.99996000079998	2.32492350152997	1
4	22939428308.0229	3.07685846283074	1.10917781644367	7.49985000299994	5.74988500229995	808.856322873543	1.99996000079998	2.32492350152997	1
5	22939428308.0229	3.07685846283074	1.10917781644367	7.49985000299994	5.06304873902522	808.856322873543	1.99996000079998	2.32492350152997	1
6	22939428308.0229	3.07685846283074	1.10917781644367	7.49985000299994	5.06304873902522	808.856322873543	1.99996000079998	2.32492350152997	1
7	22939428308.0229	3.07685846283074	1.10917781644367	4.99990000199996	5.06304873902522	808.856322873543	1.89728205435891	1.99996000079998	1
8	22939428308.0229	3.07685846283074	1.10917781644367	4.47880042399152	4.59653806923862	808.856322873543	1.89728205435891	1.99996000079998	1
9	22939428308.0229	3.07685846283074	1.10917781644367	4.47880042399152	4.59653806923862	808.856322873543	1.89728205435891	1.99996000079998	1
10	22939428308.0229	3.07685846283074	1.10917781644367	4.47880042399152	4.59653806923862	808.856322873543	1.89728205435891	1.99996000079998	1
11	22939428308.0229	3.07685846283074	1.10917781644367	4.47880042399152	4.59653806923862	808.856322873543	1.68903621927561	1.99996000079998	1
12	22939428308.0229	3.07685846283074	1.10917781644367	4.47880042399152	4.59653806923862	808.856322873543	1.68903621927561	1.99996000079998	1
13	22939428308.0229	3.07685846283074	1.10917781644367	4.41154176916462	4.59653806923862	808.856322873543	1.68903621927561	1.99996000079998	1
14	22939428308.0229	3.07685846283074	1.10917781644367	4.41154176916462	4.56235875282494	808.856322873543	1.68903621927561	1.99996000079998	1
15	22939428308.0229	3.07685846283074	1.10917781644367	4.41154176916462	4.02826943461131	808.856322873543	1.68903621927561	1.99996000079998	1
16	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	4.02826943461131	808.856322873543	1.68903621927561	1.99996000079998	1
17	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	4.02826943461131	808.856322873543	1.68903621927561	1.99996000079998	1
18	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	4.02826943461131	808.856322873543	1.68903621927561	1.75605487890242	1
19	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	4.02826943461131	808.856322873543	1.68903621927561	1.58938821223576	1
20	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	4.02826943461131	808.856322873543	1.68903621927561	1.58938821223576	1
21	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	4.02826943461131	808.856322873543	1.68903621927561	1.50070998580028	1
22	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	4.02826943461131	808.856322873543	1.68903621927561	1.50070998580028	1
23	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	3.78139437211256	808.856322873543	1.68903621927561	1.50070998580028	1
24	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	3.6737565248695	808.856322873543	1.68903621927561	1.50070998580028	1
25	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	3.6737565248695	808.856322873543	1.68903621927561	1.50070998580028	1
26	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	2.99963000739985	808.856322873543	1.68903621927561	1.50070998580028	1
27	22939428308.0229	3.07685846283074	1.10917781644367	4.19246615067699	2.99963000739985	808.856322873543	1.68903621927561	1.50070998580028	1
28	22939428308.0229	3.07685846283074	1.10917781644367	3.58831823363533	2.99963000739985	808.856322873543	1.68903621927561	1.50070998580028	1
29	22939428308.0229	3.07685846283074	1.10917781644367	3.58831823363533	2.99963000739985	808.856322873543	1.68903621927561	1.50070998580028	1


==> plotsdata/exactRuns/scaled/3M7TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	20055	2.3851	1.1	48.75	61.32661	1050	8.49061	10	5.81152
1	20055	2.3851	1.1	46	34.65341	1050	7.75	10	2.84915
2	20055	2.3851	1.1	35	13.36254	1050	7.75	9.70715	1.29375
3	20055	2.3851	1.1	30.5	12.328	1050	7.75	7.04818	1.01356
4	20055	2.3851	1.1	27.5	10.41667	1050	7.75	6.39842	1.01236
5	20055	2.3851	1.1	27.5	10.16667	1050	7.75	6.37088	1.00007
6	20055	2.3851	1.1	23	10.16667	1050	7.75	4	1.00007
7	20055	2.3851	1.1	16	10	1050	7.75	3.83333	1.00007
8	20055	2.3851	1.1	16	10	1050	7.75	3.83333	1.00006
9	20055	2.3851	1.1	15.5	10	1050	7.75	3.35664	1.00006
10	20055	2.3851	1.1	11	10	1050	7.75	3.35664	1.00006
11	20055	2.3851	1.1	11	10	1050	7.75	3.35664	1.00006
12	20055	2.3851	1.1	11	10	1050	7.75	3.35664	1.00003
13	20055	2.3851	1.1	11	10	1050	7.75	3.35664	1.00003
14	20055	2.3851	1.1	11	10	1050	7.75	3.35664	1.00003
15	20055	2.3851	1.1	11	10	1050	7.75	3.35664	1.00003
16	20055	2.3851	1.1	11	10	1050	7.75	3.35664	1.00003
17	20055	2.3851	1.1	10.38396	10	1050	7.75	3.35664	1.00003
18	20055	2.3851	1.1	10.38396	10	1050	7.75	3.35664	1
19	20055	2.3851	1.1	10.38396	10	1050	7.75	3.33333	1
20	20055	2.3851	1.1	10.38396	10	1050	7.75	3.33333	1
21	20055	2.3851	1.1	10.38396	10	1050	7.75	2.75	1
22	20055	2.3851	1.1	10.38396	10	1050	7.75	2.75	1
23	20055	2.3851	1.1	10.11099	10	1050	7.75	2.75	1
24	20055	2.3851	1.1	10.11099	10	1050	7.75	2.75	1
25	20055	2.3851	1.1	10.11099	10	1050	7.75	2.75	1
26	20055	2.3851	1.1	10.11099	10	1050	7.75	2.27545	1
27	20055	2.3851	1.1	10.11099	10	1050	7.75	2.27545	1
28	20055	2.3851	1.1	10.11099	10	1050	7.75	2.27545	1
29	20055	2.3851	1.1	10.11099	10	1050	7.75	2.27545	1


==> plotsdata/exactRuns/scaled/3M7TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	15660.3735850566	2.69346226150954	1.10189592416303	74.9970001199952	71.1466141354346	399.340116395344	5.57313707451702	8.49966001359946	7.37513499460022
1	15660.3735850566	2.69346226150954	1.10189592416303	49.9980000799968	36.4719911203552	399.340116395344	4.6448142074317	7.99968001279949	3.46760129594816
2	15660.3735850566	2.69346226150954	1.10189592416303	37.4985000599976	34.5846366145354	399.340116395344	3.9421223151074	7.7496900123995	1.69157233710652
3	15660.3735850566	2.69346226150954	1.10189592416303	24.1358045678173	27.0429382824687	399.340116395344	3.9421223151074	6.19211231550738	1.18601255949762
4	15660.3735850566	2.69346226150954	1.10189592416303	24.1358045678173	22.889404423823	399.340116395344	3.9421223151074	5.74168033278669	1.01538938442462
5	15660.3735850566	2.69346226150954	1.10189592416303	24.1358045678173	18.8869845206192	399.340116395344	3.9421223151074	5.74168033278669	1.00632974681013
6	15660.3735850566	2.69346226150954	1.10189592416303	21.2276008959642	18.5983960641574	399.340116395344	3.9421223151074	4.7493100275989	1.00247990080397
7	15660.3735850566	2.69346226150954	1.10189592416303	16.8382464701412	16.2107515699372	399.340116395344	3.9421223151074	4.7493100275989	1.0000599976001
8	15660.3735850566	2.69346226150954	1.10189592416303	16.8382464701412	16.2107515699372	399.340116395344	3.9421223151074	4.7493100275989	1.00002999880005
9	15660.3735850566	2.69346226150954	1.10189592416303	14.8226570937163	14.999400023999	399.340116395344	3.9421223151074	4.42342306307748	1.00002999880005
10	15660.3735850566	2.69346226150954	1.10189592416303	14.8226570937163	14.2652193912244	399.340116395344	3.9421223151074	4.42342306307748	1.00000999960002
11	15660.3735850566	2.69346226150954	1.10189592416303	13.2766089356426	12.7494900203992	399.340116395344	3.9421223151074	4.42342306307748	1
12	15660.3735850566	2.69346226150954	1.10189592416303	13.2766089356426	10.3329166833327	399.340116395344	3.91575336986521	4.42342306307748	1
13	15660.3735850566	2.69346226150954	1.10189592416303	12.4321027158914	10.3329166833327	399.340116395344	3.91575336986521	4.42342306307748	1
14	15660.3735850566	2.69346226150954	1.10189592416303	12.4321027158914	10.3329166833327	399.340116395344	3.91575336986521	4.42342306307748	1
15	15660.3735850566	2.69346226150954	1.10189592416303	12.4321027158914	10.3329166833327	399.340116395344	3.91575336986521	4.42342306307748	1
16	15660.3735850566	2.69346226150954	1.10189592416303	12.4321027158914	10.3329166833327	399.340116395344	3.91575336986521	4.42342306307748	1
17	15660.3735850566	2.69346226150954	1.10189592416303	12.4321027158914	10.3329166833327	399.340116395344	3.91575336986521	4.42342306307748	1
18	15660.3735850566	2.69346226150954	1.10189592416303	12.4321027158914	10.3329166833327	399.340116395344	3.91575336986521	4.42342306307748	1
19	15660.3735850566	2.69346226150954	1.10189592416303	10.166263349466	10.3329166833327	399.340116395344	3.91575336986521	3.98812047518099	1
20	15660.3735850566	2.69346226150954	1.10189592416303	10.166263349466	10.3329166833327	399.340116395344	3.91575336986521	3.75512979480821	1
21	15660.3735850566	2.69346226150954	1.10189592416303	10.166263349466	9.99960001599936	399.340116395344	3.91575336986521	3.75512979480821	1
22	15660.3735850566	2.69346226150954	1.10189592416303	10.166263349466	9.99960001599936	399.340116395344	3.91575336986521	3.75512979480821	1
23	15660.3735850566	2.69346226150954	1.10189592416303	10.166263349466	9.99960001599936	399.340116395344	3.91575336986521	3.75512979480821	1
24	15660.3735850566	2.69346226150954	1.10189592416303	10.166263349466	9.99960001599936	399.340116395344	3.91575336986521	3.75512979480821	1
25	15660.3735850566	2.69346226150954	1.10189592416303	10.166263349466	9.99960001599936	399.340116395344	3.91575336986521	3.75512979480821	1
26	15660.3735850566	2.69346226150954	1.10189592416303	9.99960001599936	9.99960001599936	399.340116395344	3.91575336986521	3.56603735850566	1
27	15660.3735850566	2.69346226150954	1.10189592416303	9.99960001599936	9.99960001599936	399.340116395344	3.91575336986521	3.56603735850566	1
28	15660.3735850566	2.69346226150954	1.10189592416303	9.99960001599936	9.99960001599936	399.340116395344	3.91575336986521	3.47743090276389	1
29	15660.3735850566	2.69346226150954	1.10189592416303	9.99960001599936	9.99960001599936	399.340116395344	3.91575336986521	3.47743090276389	1


==> plotsdata/exactRuns/scaled/3M7TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	862588858817701	2.90734370625175	1.10189592416303	10.4995800167993	12.9577316907324	166.493340266389	3.15510379584817	6.1790028398864	5.75367985280589
1	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	10.0152293908244	166.493340266389	2.99988000479981	4.99980000799968	2.76671933122675
2	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	9.99960001599936	166.493340266389	2.99988000479981	4.7498100075997	1.28392864285429
3	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	9.99960001599936	166.493340266389	2.99988000479981	4.7498100075997	1.0094396224151
4	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	9.99960001599936	166.493340266389	2.99988000479981	4.7498100075997	1.00082996680133
5	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	9.99960001599936	166.493340266389	2.99988000479981	4.7498100075997	1
6	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	9.99960001599936	166.493340266389	2.99988000479981	4.7498100075997	1
7	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	9.99960001599936	166.493340266389	2.99988000479981	4.7498100075997	1
8	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	9.99960001599936	166.493340266389	2.99988000479981	4.55286788528459	1
9	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	9.99960001599936	166.493340266389	2.99988000479981	4.3028778848846	1
10	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	9.99960001599936	166.493340266389	2.99988000479981	3.78889844406224	1
11	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	9.99960001599936	166.493340266389	2.99988000479981	3.30291788328467	1
12	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	3.30291788328467	1
13	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	3.22774089036439	1
14	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	2.85722571097156	1
15	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	2.85722571097156	1
16	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	2.80101795928163	1
17	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	2.80101795928163	1
18	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	2.77937882484701	1
19	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	2.77937882484701	1
20	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	2.77937882484701	1
21	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	2.77937882484701	1
22	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	2.77937882484701	1
23	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	6.2497500099996	166.493340266389	2.99988000479981	2.77937882484701	1
24	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	5.99170033198672	166.493340266389	2.99988000479981	2.77937882484701	1
25	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	5.99170033198672	166.493340266389	2.99988000479981	2.77937882484701	1
26	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	5.99170033198672	166.493340266389	2.99988000479981	2.77937882484701	1
27	862588858817701	2.90734370625175	1.10189592416303	9.99960001599936	5.99170033198672	166.493340266389	2.99988000479981	2.77937882484701	1
28	862588858817701	2.90734370625175	1.10189592416303	5.76421943122275	5.99170033198672	166.493340266389	2.99988000479981	2.77937882484701	1
29	862588858817701	2.90734370625175	1.10189592416303	5.76421943122275	5.99170033198672	166.493340266389	2.99988000479981	2.77937882484701	1


==> plotsdata/exactRuns/scaled/3M8TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	24431.5595940406	2.42476752324768	1.0996600339966	99.9900009999	110.48895110489	25476.6266073393	10.7385161483852	20.1080091990801	8.47931206879312
1	24431.5595940406	2.42476752324768	1.0996600339966	99.9900009999	104.989501049895	25476.6266073393	5.74942505749425	13.4986501349865	5.42678732126787
2	24431.5595940406	2.42476752324768	1.0996600339966	82.4917508249175	83.32499750025	25476.6266073393	5.24947505249475	11.7488251174883	2.42526747325267
3	24431.5595940406	2.42476752324768	1.0996600339966	74.2961903809619	83.32499750025	25476.6266073393	5.24947505249475	11.4988501149885	1.66105389461054
4	24431.5595940406	2.42476752324768	1.0996600339966	56.7669733026697	83.32499750025	25476.6266073393	5.24947505249475	11.2488751124888	1.35643435656434
5	24431.5595940406	2.42476752324768	1.0996600339966	52.4947505249475	75.2424757524248	25476.6266073393	5.24947505249475	10.7489251074893	1.13392660733927
6	24431.5595940406	2.42476752324768	1.0996600339966	52.4947505249475	50.2449755024498	25476.6266073393	5.24947505249475	10.7489251074893	1.13392660733927
7	24431.5595940406	2.42476752324768	1.0996600339966	44.9560843915608	50.2449755024498	25476.6266073393	5.24947505249475	10.7489251074893	1.07328267173283
8	24431.5595940406	2.42476752324768	1.0996600339966	38.4423257674233	49.99500049995	25476.6266073393	5.24947505249475	10.4989501049895	1.03647635236476
9	24431.5595940406	2.42476752324768	1.0996600339966	38.4423257674233	49.99500049995	25476.6266073393	5.24947505249475	10.4989501049895	1.02450754924508
10	24431.5595940406	2.42476752324768	1.0996600339966	38.4423257674233	45.3611838816118	25476.6266073393	5.24947505249475	10.4989501049895	1.01920807919208
11	24431.5595940406	2.42476752324768	1.0996600339966	38.4423257674233	45.3611838816118	25476.6266073393	5.24947505249475	10.4989501049895	1.01920807919208
12	24431.5595940406	2.42476752324768	1.0996600339966	38.4423257674233	45.3611838816118	25476.6266073393	5.24947505249475	10.1224877512249	1.01023897610239
13	24431.5595940406	2.42476752324768	1.0996600339966	38.4423257674233	45.3611838816118	25476.6266073393	5.24947505249475	10.1224877512249	1.0051294870513
14	24431.5595940406	2.42476752324768	1.0996600339966	38.4423257674233	41.4646135386461	25476.6266073393	5.24947505249475	10.1224877512249	1.0044395560444
15	24431.5595940406	2.42476752324768	1.0996600339966	28.9826917308269	41.4646135386461	25476.6266073393	5.24947505249475	10.1224877512249	1.0017798220178
16	24431.5595940406	2.42476752324768	1.0996600339966	28.9826917308269	41.4646135386461	25476.6266073393	5.24947505249475	10.1224877512249	1.0017798220178
17	24431.5595940406	2.42476752324768	1.0996600339966	28.9826917308269	41.4646135386461	25476.6266073393	5.24947505249475	10.1224877512249	1.0017798220178
18	24431.5595940406	2.42476752324768	1.0996600339966	28.9826917308269	39.2936706329367	25476.6266073393	5.24947505249475	10.1224877512249	1.0017798220178
19	24431.5595940406	2.42476752324768	1.0996600339966	28.9826917308269	38.8690430956904	25476.6266073393	5.24947505249475	9.99900009999	1.0010898910109
20	24431.5595940406	2.42476752324768	1.0996600339966	24.3725627437256	37.5352464753525	25476.6266073393	5.24947505249475	9.99900009999	1.0010898910109
21	24431.5595940406	2.42476752324768	1.0996600339966	19.99800019998	32.803599640036	25476.6266073393	5.24947505249475	9.99900009999	1.0010898910109
22	24431.5595940406	2.42476752324768	1.0996600339966	19.99800019998	32.803599640036	25476.6266073393	5.24947505249475	9.99900009999	1.0010898910109
23	24431.5595940406	2.42476752324768	1.0996600339966	19.99800019998	26.6223377662234	25476.6266073393	5.24947505249475	9.99900009999	1.0010898910109
24	24431.5595940406	2.42476752324768	1.0996600339966	19.99800019998	26.6223377662234	25476.6266073393	5.24947505249475	9.99900009999	1.000499950005
25	24431.5595940406	2.42476752324768	1.0996600339966	16.8368763123688	26.6223377662234	25476.6266073393	5.24947505249475	9.99900009999	1.0000199980002
26	24431.5595940406	2.42476752324768	1.0996600339966	16.8368763123688	26.6223377662234	25476.6266073393	5.24947505249475	9.99900009999	1.0000199980002
27	24431.5595940406	2.42476752324768	1.0996600339966	16.8368763123688	26.6223377662234	25476.6266073393	5.24947505249475	9.99900009999	1.0000199980002
28	24431.5595940406	2.42476752324768	1.0996600339966	16.8368763123688	26.6223377662234	25476.6266073393	5.24947505249475	9.99900009999	1
29	24431.5595940406	2.42476752324768	1.0996600339966	16.8368763123688	26.6223377662234	25476.6266073393	5.24947505249475	9.99900009999	1


==> plotsdata/exactRuns/scaled/3M8TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	16585.5997123538	2.81940213537349	1.09594199135064	91.707459824416	108.269908013144	1079.84003675479	9.98771511041419	10.7367937436953	9.57262567042538
1	16585.5997123538	2.81940213537349	1.09594199135064	61.7443144931734	61.3412202990322	1079.84003675479	9.98771511041419	10.7367937436953	5.12905126694166
2	16585.5997123538	2.81940213537349	1.09594199135064	38.3694755450796	58.1797888597026	1079.84003675479	9.98771511041419	10.7367937436953	2.67496978716179
3	16585.5997123538	2.81940213537349	1.09594199135064	38.3694755450796	48.7746871348242	1079.84003675479	9.98771511041419	10.7367937436953	1.94593649810733
4	16585.5997123538	2.81940213537349	1.09594199135064	38.2862379273494	43.2800954825564	1079.84003675479	9.98771511041419	10.2374079881745	1.2352506417107
5	16585.5997123538	2.81940213537349	1.09594199135064	36.6216254007571	42.7777533633631	1079.84003675479	9.98771511041419	9.98771511041419	1.16491715190316
6	16585.5997123538	2.81940213537349	1.09594199135064	36.6216254007571	42.7777533633631	1079.84003675479	9.98771511041419	9.98771511041419	1.12223964523636
7	16585.5997123538	2.81940213537349	1.09594199135064	36.6216254007571	42.7777533633631	1079.84003675479	9.98771511041419	9.98771511041419	1.08488559072341
8	16585.5997123538	2.81940213537349	1.09594199135064	36.6216254007571	41.1131308490557	1079.84003675479	9.98771511041419	9.98771511041419	1.07317000089889
9	16585.5997123538	2.81940213537349	1.09594199135064	36.6216254007571	33.4588456198875	1079.84003675479	9.98771511041419	9.98771511041419	1.0713522367488
10	16585.5997123538	2.81940213537349	1.09594199135064	34.9570028864497	33.4588456198875	1079.84003675479	9.98771511041419	9.98771511041419	1.0713522367488
11	16585.5997123538	2.81940213537349	1.09594199135064	34.9570028864497	27.8313574303607	1079.84003675479	9.98771511041419	9.98771511041419	1.0713522367488
12	16585.5997123538	2.81940213537349	1.09594199135064	34.9570028864497	27.8313574303607	1079.84003675479	9.98771511041419	9.98771511041419	1.0709727035746
13	16585.5997123538	2.81940213537349	1.09594199135064	34.9570028864497	27.8313574303607	1079.84003675479	9.98771511041419	9.98771511041419	1.04474496369466
14	16585.5997123538	2.81940213537349	1.09594199135064	34.9570028864497	27.8313574303607	1079.84003675479	9.98771511041419	9.98771511041419	1.04474496369466
15	16585.5997123538	2.81940213537349	1.09594199135064	33.2923803721423	27.8313574303607	1079.84003675479	9.98771511041419	9.98771511041419	1.04474496369466
16	16585.5997123538	2.81940213537349	1.09594199135064	33.2923803721423	27.8313574303607	1079.84003675479	9.98771511041419	9.98771511041419	1.04474496369466
17	16585.5997123538	2.81940213537349	1.09594199135064	33.2923803721423	27.8313574303607	1079.84003675479	9.98771511041419	9.98771511041419	1.03703444762942
18	16585.5997123538	2.81940213537349	1.09594199135064	33.2923803721423	27.8313574303607	1079.84003675479	9.98771511041419	9.98771511041419	1.03217043037064
19	16585.5997123538	2.81940213537349	1.09594199135064	33.2923803721423	26.4164377815287	1079.84003675479	9.98771511041419	9.98771511041419	1.03217043037064
20	16585.5997123538	2.81940213537349	1.09594199135064	33.2923803721423	26.4164377815287	1079.84003675479	9.98771511041419	9.98771511041419	1.03217043037064
21	16585.5997123538	2.81940213537349	1.09594199135064	33.2923803721423	26.4164377815287	1079.84003675479	9.98771511041419	9.98771511041419	1.03217043037064
22	16585.5997123538	2.81940213537349	1.09594199135064	33.2923803721423	23.4015860491595	1079.84003675479	9.98771511041419	9.98771511041419	1.03217043037064
23	16585.5997123538	2.81940213537349	1.09594199135064	33.2923803721423	23.4015860491595	1079.84003675479	9.98771511041419	8.45321254856526	1.03217043037064
24	16585.5997123538	2.81940213537349	1.09594199135064	31.6672792465268	23.4015860491595	1079.84003675479	9.98771511041419	8.45321254856526	1.01000769054063
25	16585.5997123538	2.81940213537349	1.09594199135064	31.6672792465268	23.4015860491595	1079.84003675479	9.98771511041419	8.45321254856526	1.01000769054063
26	16585.5997123538	2.81940213537349	1.09594199135064	31.6672792465268	23.4015860491595	1079.84003675479	9.98771511041419	8.45321254856526	1
27	16585.5997123538	2.81940213537349	1.09594199135064	31.6672792465268	23.4015860491595	1079.84003675479	9.98771511041419	8.45321254856526	1
28	16585.5997123538	2.81940213537349	1.09594199135064	31.6672792465268	23.4015860491595	1079.84003675479	9.98771511041419	8.45321254856526	1
29	16585.5997123538	2.81940213537349	1.09594199135064	31.6672792465268	23.4015860491595	1079.84003675479	9.98771511041419	8.45321254856526	1


==> plotsdata/exactRuns/scaled/3M8TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	31089798469271326720	2.52016318531332	1.09480146786789	89.9919007289344	67.1421872031517	67551.3238508534	9.99910008099271	10.999010089092	8.43435090841824
1	31089798469271326720	2.52016318531332	1.09286164245218	50.1469267765901	42.5675989160976	67551.3238508534	9.99910008099271	9.99910008099271	4.95754382105611
2	31089798469271326720	2.52016318531332	1.09286164245218	49.5717485426312	39.0104690577848	67551.3238508534	7.74930256276935	9.99910008099271	2.76680098791109
3	31089798469271326720	2.52016318531332	1.09286164245218	49.5717485426312	34.8033177014069	67551.3238508534	7.50852423281905	9.99910008099271	1.46729794318511
4	31089798469271326720	2.52016318531332	1.09286164245218	37.1051005409513	31.7362437380636	67551.3238508534	7.50852423281905	8.04418602325791	1.15221630053295
5	31089798469271326720	2.52016318531332	1.09286164245218	33.4969852713256	29.1800237978582	67551.3238508534	7.50852423281905	8.04418602325791	1.07029367356938
6	31089798469271326720	2.52016318531332	1.09286164245218	27.6233938945495	28.0806527412533	67551.3238508534	7.50852423281905	8.04418602325791	1.04012638862502
7	31089798469271326720	2.52016318531332	1.09286164245218	18.3316801487866	28.0806527412533	67551.3238508534	7.50852423281905	5.94196522312992	1.04012638862502
8	31089798469271326720	2.52016318531332	1.09286164245218	18.3316801487866	22.0951414372706	67551.3238508534	7.50852423281905	5.89705926466618	1.02195802377786
9	31089798469271326720	2.52016318531332	1.09286164245218	16.1839334459899	19.3750362467378	67551.3238508534	5.61736443720065	5.89705926466618	1.02195802377786
10	31089798469271326720	2.52016318531332	1.09286164245218	16.1839334459899	17.9211970922617	67551.3238508534	5.61736443720065	5.89705926466618	1.02116809487146
11	31089798469271326720	2.52016318531332	1.09286164245218	13.1008709216171	17.2901138897499	67551.3238508534	5.61736443720065	5.89705926466618	1.02116809487146
12	31089798469271326720	2.52016318531332	1.09286164245218	13.1008709216171	17.2901138897499	67551.3238508534	5.61736443720065	5.64708176264136	1.01825835674789
13	31089798469271326720	2.52016318531332	1.09286164245218	13.1008709216171	14.3068123868852	67551.3238508534	5.61736443720065	5.64708176264136	1.01141897229249
14	31089798469271326720	2.52016318531332	1.09286164245218	13.1008709216171	14.3068123868852	67551.3238508534	5.61736443720065	5.49950504454599	1.00039996400324
15	31089798469271326720	2.52016318531332	1.09286164245218	12.8925596696297	14.3068123868852	67551.3238508534	5.61736443720065	5.49950504454599	1.00009999100081
16	31089798469271326720	2.52016318531332	1.09286164245218	12.8925596696297	14.3068123868852	67551.3238508534	5.61736443720065	5.49950504454599	1.00002999730024
17	31089798469271326720	2.52016318531332	1.09286164245218	12.8925596696297	14.3068123868852	67551.3238508534	5.61736443720065	5.49950504454599	1.00002999730024
18	31089798469271326720	2.52016318531332	1.09286164245218	12.8925596696297	14.3068123868852	67551.3238508534	5.61736443720065	5.49950504454599	1.00002999730024
19	31089798469271326720	2.52016318531332	1.09286164245218	10.0407663310302	14.3068123868852	67551.3238508534	5.61736443720065	5.49950504454599	1.00002999730024
20	31089798469271326720	2.52016318531332	1.09286164245218	10.0407663310302	14.2810047095761	67551.3238508534	5.61736443720065	5.49950504454599	1.00002999730024
21	31089798469271326720	2.52016318531332	1.09286164245218	10.0407663310302	14.2810047095761	67551.3238508534	5.61736443720065	5.49950504454599	1.00002999730024
22	31089798469271326720	2.52016318531332	1.09286164245218	10.0407663310302	14.2810047095761	67551.3238508534	5.61736443720065	5.49950504454599	1.00002999730024
23	31089798469271326720	2.52016318531332	1.09286164245218	10.0407663310302	14.2810047095761	67551.3238508534	5.61736443720065	5.49950504454599	1.00002999730024
24	31089798469271326720	2.52016318531332	1.09286164245218	10.0407663310302	10.7813196812287	67551.3238508534	5.61736443720065	5.49950504454599	1.00002999730024
25	31089798469271326720	2.52016318531332	1.09286164245218	9.99910008099271	10.7813196812287	67551.3238508534	5.61736443720065	5.49950504454599	1.00002999730024
26	31089798469271326720	2.52016318531332	1.09286164245218	9.99910008099271	10.7813196812287	67551.3238508534	5.61736443720065	5.49950504454599	1
27	31089798469271326720	2.52016318531332	1.09286164245218	9.99910008099271	10.7813196812287	67551.3238508534	5.61736443720065	5.49950504454599	1
28	31089798469271326720	2.52016318531332	1.09286164245218	9.99910008099271	10.7813196812287	67551.3238508534	5.61736443720065	5.49950504454599	1
29	31089798469271326720	2.52016318531332	1.09286164245218	9.99910008099271	10.7813196812287	67551.3238508534	5.61736443720065	5.49950504454599	1


==> plotsdata/exactRuns/scaled/3M9TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	7232619.50201747	Inf	Inf	487.442243469509	2302.48410265794	2495522.82327645	10.5219817923967	45.9764856580813	13.2775515805847
1	7232619.50201747	2.53810329841255	Inf	121.460268081797	784.247092730683	2495522.82327645	9.1495493846928	33.5105814538634	6.400356832426
2	7232619.50201747	2.53810329841255	1.00656022690882	100.873781966238	532.637787638959	2495522.82327645	9.1495493846928	23.560089665584	3.67691111212773
3	7232619.50201747	2.53810329841255	1	91.9529713161627	532.637787638959	2495522.82327645	9.1495493846928	19.4427924424722	2.20003659819754
4	7232619.50201747	2.53810329841255	1	91.9529713161627	485.154856123336	2495522.82327645	9.1495493846928	19.2140537078549	2.20003659819754
5	7232619.50201747	2.53810329841255	1	91.495493846928	455.447907040578	2495522.82327645	9.1495493846928	19.0795919300974	1.70814767372707
6	7232619.50201747	2.53810329841255	1	91.495493846928	433.888155908321	2495522.82327645	9.1495493846928	16.9266663616817	1.6939018253351
7	7232619.50201747	2.53810329841255	1	91.495493846928	433.888155908321	2495522.82327645	9.1495493846928	16.9266663616817	1.6939018253351
8	7232619.50201747	2.53810329841255	1	79.2960977171874	360.052710554005	2495522.82327645	9.1495493846928	15.0967564847431	1.6939018253351
9	7232619.50201747	2.53810329841255	1	79.2960977171874	360.052710554005	2495522.82327645	9.1495493846928	15.0967564847431	1.60117114232124
10	7232619.50201747	2.53810329841255	1	79.2960977171874	194.866306784391	2495522.82327645	9.1495493846928	15.0967564847431	1.60100645043232
11	7232619.50201747	2.53810329841255	1	79.2960977171874	137.645098128917	2495522.82327645	9.1495493846928	14.0566082620431	1.39323848300471
12	7232619.50201747	2.53810329841255	1	79.2960977171874	137.645098128917	2495522.82327645	9.1495493846928	13.8278695274258	1.39323848300471
13	7232619.50201747	2.53810329841255	1	61.1494853378471	123.976394162587	2495522.82327645	9.1495493846928	13.5991307928085	1.3581591106638
14	7232619.50201747	2.53810329841255	1	61.1494853378471	123.976394162587	2495522.82327645	9.1495493846928	13.5991307928085	1.28194336428931
15	7232619.50201747	2.53810329841255	1	61.1494853378471	96.2990072738917	2495522.82327645	9.1495493846928	13.5991307928085	1.28194336428931
16	7232619.50201747	2.53810329841255	1	61.1494853378471	94.0116199277186	2495522.82327645	9.1495493846928	13.5991307928085	1.28194336428931
17	7232619.50201747	2.53810329841255	1	55.8884944416487	94.0116199277186	2495522.82327645	9.1495493846928	13.3703920581911	1.28194336428931
18	7232619.50201747	2.53810329841255	1	55.8884944416487	82.3459444622352	2495522.82327645	9.1495493846928	11.7692209158699	1.28194336428931
19	7232619.50201747	2.53810329841255	1	55.8884944416487	65.1905393659362	2495522.82327645	9.1495493846928	11.7692209158699	1.26354362047669
20	7232619.50201747	2.53810329841255	1	55.8884944416487	58.0996385927993	2495522.82327645	9.1495493846928	11.7692209158699	1.21807036003477
21	7232619.50201747	2.53810329841255	1	55.8884944416487	57.0889610686674	2495522.82327645	9.1495493846928	11.7692209158699	1.2171554050963
22	7232619.50201747	2.53810329841255	1	55.8884944416487	52.2854476417036	2495522.82327645	9.1495493846928	11.7692209158699	1.2171554050963
23	7232619.50201747	2.53810329841255	1	55.8884944416487	52.2854476417036	2495522.82327645	9.1495493846928	11.5404821812526	1.2171554050963
24	7232619.50201747	2.53810329841255	1	55.8884944416487	49.7693215609131	2495522.82327645	9.1495493846928	10.9794592616314	1.2171554050963
25	7232619.50201747	2.53810329841255	1	53.3723683608582	49.7693215609131	2495522.82327645	9.1495493846928	10.2932430577794	1.2171554050963
26	7232619.50201747	2.53810329841255	1	53.3723683608582	49.7693215609131	2495522.82327645	9.1495493846928	10.2932430577794	1.16335605471431
27	7232619.50201747	2.53810329841255	1	53.3723683608582	49.7693215609131	2495522.82327645	9.1495493846928	10.2932430577794	1.16335605471431
28	7232619.50201747	2.53810329841255	1	53.3723683608582	49.7693215609131	2495522.82327645	9.1495493846928	10.2932430577794	1.08807356237705
29	7232619.50201747	2.53810329841255	1	53.3723683608582	43.0791253030788	2495522.82327645	9.1495493846928	10.2932430577794	1.08807356237705


==> plotsdata/exactRuns/scaled/3M9TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	2758134.18123345	Inf	Inf	1442.27204258711	4582.65737898682	260334.878011013	15.2674063825693	48.1029127458975	15.0113248000293
1	2758134.18123345	2.49546000128274	Inf	192.907953931153	629.86576996729	260334.878011013	9.16245957064714	39.2000714671846	8.07822907981418
2	2758134.18123345	2.49546000128274	Inf	118.426228456767	528.67391722634	260334.878011013	9.16245957064714	25.4563821112139	4.38866237252728
3	2758134.18123345	2.49546000128274	Inf	118.426228456767	254.374350610678	260334.878011013	9.16245957064714	20.8445955232223	2.8724860501553
4	2758134.18123345	2.49546000128274	1	118.426228456767	248.455365078202	260334.878011013	9.16245957064714	20.8445955232223	1.90066061333504
5	2758134.18123345	2.49546000128274	1	92.1805462658396	141.789061855765	260334.878011013	9.16245957064714	18.7830421198266	1.78503037355348
6	2758134.18123345	2.49546000128274	1	92.1805462658396	139.269385473837	260334.878011013	9.16245957064714	18.5539806305605	1.65666431496871
7	2758134.18123345	2.49546000128274	1	92.1805462658396	139.269385473837	260334.878011013	9.16245957064714	18.5539806305605	1.47429471967455
8	2758134.18123345	2.49546000128274	1	91.6245957064714	139.269385473837	260334.878011013	9.16245957064714	15.4434722056789	1.47429471967455
9	2758134.18123345	2.49546000128274	1	82.3740848993504	93.9152105991332	260334.878011013	9.16245957064714	15.4434722056789	1.47429471967455
10	2758134.18123345	2.49546000128274	1	70.3101767438451	93.9152105991332	260334.878011013	9.16245957064714	15.4434722056789	1.47429471967455
11	2758134.18123345	2.49546000128274	1	70.3101767438451	84.4778772413667	260334.878011013	9.16245957064714	15.4434722056789	1.47429471967455
12	2758134.18123345	2.49546000128274	1	70.3101767438451	84.4778772413667	260334.878011013	9.16245957064714	14.4308738237693	1.47429471967455
13	2758134.18123345	2.49546000128274	1	67.2631733262477	64.1771469933389	260334.878011013	9.16245957064714	14.4308738237693	1.47429471967455
14	2758134.18123345	2.49546000128274	1	67.2631733262477	63.2119551772478	260334.878011013	9.16245957064714	11.300363749645	1.47429471967455
15	2758134.18123345	2.49546000128274	1	67.2631733262477	63.2119551772478	260334.878011013	9.16245957064714	11.300363749645	1.47429471967455
16	2758134.18123345	2.49546000128274	1	67.2631733262477	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.39255641784481
17	2758134.18123345	2.49546000128274	1	67.2631733262477	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.39255641784481
18	2758134.18123345	2.49546000128274	1	67.2631733262477	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.39255641784481
19	2758134.18123345	2.49546000128274	1	67.2631733262477	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.39255641784481
20	2758134.18123345	2.49546000128274	1	67.2631733262477	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.39255641784481
21	2758134.18123345	2.49546000128274	1	67.2631733262477	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.39255641784481
22	2758134.18123345	2.49546000128274	1	67.2631733262477	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.39255641784481
23	2758134.18123345	2.49546000128274	1	65.9697089086594	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.39255641784481
24	2758134.18123345	2.49546000128274	1	65.9697089086594	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.34046783518568
25	2758134.18123345	2.49546000128274	1	65.9697089086594	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.34046783518568
26	2758134.18123345	2.49546000128274	1	65.9697089086594	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.34046783518568
27	2758134.18123345	2.49546000128274	1	65.8169981949955	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.34046783518568
28	2758134.18123345	2.49546000128274	1	65.8169981949955	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.34046783518568
29	2758134.18123345	2.49546000128274	1	65.8169981949955	63.2119551772478	260334.878011013	9.16245957064714	9.84964403844568	1.34046783518568


==> plotsdata/exactRuns/scaled/3M9TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	16828142762895747072	Inf	Inf	174.366472549801	146.80290494755	2682369.67372811	10.2081490195316	16.0413770306925	10.5727257702291
1	16828142762895747072	2.52973487978689	Inf	97.2204668526818	132.343227136177	2682369.67372811	9.72204668526818	11.6664560223218	5.68684315422083
2	16828142762895747072	2.52973487978689	Inf	77.2902711478821	132.343227136177	2682369.67372811	9.72204668526818	10.694251353795	3.16603311329101
3	16828142762895747072	2.52973487978689	1.05341292448886	75.4673873943943	115.694708289989	2682369.67372811	9.72204668526818	10.694251353795	1.72242584508891
4	16828142762895747072	2.52973487978689	1.05341292448886	68.5906823904568	110.954724428587	2682369.67372811	9.72204668526818	10.694251353795	1.29933209539272
5	16828142762895747072	2.52973487978689	1.05341292448886	58.5445610009819	54.2004102703701	2682369.67372811	9.72204668526818	9.72204668526818	1.28475874741151
6	16828142762895747072	2.52973487978689	1.05341292448886	45.65681175201	51.7698985990531	2682369.67372811	9.72204668526818	9.72204668526818	1.2846323608046
7	16828142762895747072	2.52973487978689	1.05341292448886	39.1754440544824	49.339386927736	2682369.67372811	9.72204668526818	9.72204668526818	1.2846323608046
8	16828142762895747072	2.52973487978689	1.05341292448886	39.1754440544824	40.9632992737631	2682369.67372811	9.72204668526818	9.72204668526818	1.2846323608046
9	16828142762895747072	2.52973487978689	1.05341292448886	39.1754440544824	40.9632992737631	2682369.67372811	9.72204668526818	9.72204668526818	1.2846323608046
10	16828142762895747072	2.52973487978689	1.05341292448886	39.1754440544824	40.9632992737631	2682369.67372811	9.72204668526818	9.72204668526818	1.2846323608046
11	16828142762895747072	2.52973487978689	1.05341292448886	37.5919170903859	40.1004676304456	2682369.67372811	9.72204668526818	9.72204668526818	1.2846323608046
12	16828142762895747072	2.52973487978689	1.05341292448886	33.9866516299011	35.4558764911189	2682369.67372811	9.72204668526818	9.72204668526818	1.2846323608046
13	16828142762895747072	2.52973487978689	1.05341292448886	33.6220748792036	30.4854801232756	2682369.67372811	9.72204668526818	9.72204668526818	1.2846323608046
14	16828142762895747072	2.52973487978689	1.05341292448886	33.6220748792036	30.4854801232756	2682369.67372811	9.72204668526818	9.72204668526818	1.2846323608046
15	16828142762895747072	2.52973487978689	1.05341292448886	33.6220748792036	30.4854801232756	2682369.67372811	9.72204668526818	9.72204668526818	1.28451569624437
16	16828142762895747072	2.52973487978689	1.05341292448886	32.1637678764133	30.4854801232756	2682369.67372811	9.72204668526818	8.42577703458132	1.24559834336324
17	16828142762895747072	2.52973487978689	1.05341292448886	32.1637678764133	30.4854801232756	2682369.67372811	9.72204668526818	8.42577703458132	1.24559834336324
18	16828142762895747072	2.52973487978689	1.05341292448886	32.1637678764133	30.4854801232756	2682369.67372811	9.72204668526818	8.42577703458132	1.24559834336324
19	16828142762895747072	2.52973487978689	1.05341292448886	32.1637678764133	30.4854801232756	2682369.67372811	9.72204668526818	8.42577703458132	1.23551658095062
20	16828142762895747072	2.52973487978689	1.05341292448886	32.1637678764133	28.088159519342	2682369.67372811	9.72204668526818	8.42577703458132	1.23551658095062
21	16828142762895747072	2.52973487978689	1.05341292448886	32.1637678764133	28.088159519342	2682369.67372811	9.72204668526818	6.9213389202695	1.23551658095062
22	16828142762895747072	2.52973487978689	1.05341292448886	32.1637678764133	28.088159519342	2682369.67372811	9.72204668526818	6.9213389202695	1.16116236790169
23	16828142762895747072	2.52973487978689	1.05341292448886	32.1637678764133	28.088159519342	2682369.67372811	9.72204668526818	6.50549781740052	1.16116236790169
24	16828142762895747072	2.52973487978689	1.05341292448886	28.6395259530036	28.088159519342	2682369.67372811	9.72204668526818	6.50549781740052	1.13795584246396
25	16828142762895747072	2.52973487978689	1.05341292448886	28.6395259530036	28.088159519342	2682369.67372811	9.72204668526818	6.50549781740052	1.08628316433176
26	16828142762895747072	2.52973487978689	1.05341292448886	28.6395259530036	28.088159519342	2682369.67372811	9.72204668526818	6.50549781740052	1.08489291165576
27	16828142762895747072	2.52973487978689	1.05341292448886	28.6395259530036	28.088159519342	2682369.67372811	9.72204668526818	6.50549781740052	1.01033453562644
28	16828142762895747072	2.52973487978689	1.05341292448886	23.7491906396135	28.088159519342	2682369.67372811	9.72204668526818	6.50549781740052	1
29	16828142762895747072	2.52973487978689	1.05341292448886	23.7491906396135	28.088159519342	2682369.67372811	9.72204668526818	6.50549781740052	1


==> plotsdata/furtherAnalysis/2MChainWins.txt <==
Size	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	1.00	10.00	5.00	0.00	4.00	6.00	6.00	15.00
2	0.00	0.00	0.00	0.00	0.00	3.00	0.00	8.00	15.00	
3	0.00	0.00	0.00	0.00	0.00	2.00	3.00	0.00	17.00	
4	0.00	0.00	0.00	0.00	0.00	0.00	1.00	0.00	19.00	
5	0.00	0.00	0.00	0.00	0.00	0.00	1.00	0.00	19.00	


==> plotsdata/furtherAnalysis/2MChainnrIterations.txt <==
nrTables	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	0.00	0.00	61592.00	62122.00	91536.00	995.00	19345.00	8165.50	
2	0.00	0.00	0.00	45089.00	45471.50	38930.00	609.00	5303.00	3709.50	
3	0.00	0.00	0.00	29799.00	29175.00	15704.00	382.00	2216.00	1655.00	
4	0.00	0.00	0.00	21483.50	21246.00	8684.00	252.50	2501.50	1267.00	
5	0.00	0.00	0.00	16834.50	16980.50	6319.50	176.50	1764.50	875.00	

==> plotsdata/furtherAnalysis/2MCycleWins.txt <==
Size	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	4.00	10.00	3.00	0.00	4.00	5.00	5.00	15.00	
2	0.00	0.00	0.00	0.00	0.00	2.00	0.00	4.00	19.00	
3	0.00	0.00	0.00	0.00	0.00	1.00	0.00	4.00	17.00	
4	0.00	0.00	0.00	0.00	0.00	1.00	5.00	0.00	15.00	
5	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	

==> plotsdata/furtherAnalysis/2MCyclenrIterations.txt <==
nrTables	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	0.00	0.00	61593.00	62881.50	106326.50	985.00	19541.50	8126.00	
2	0.00	0.00	0.00	46498.50	45697.00	33403.00	623.50	5447.00	3854.00	
3	0.00	0.00	0.00	30137.50	29908.00	15403.00	385.50	2231.00	1704.50	
4	0.00	0.00	0.00	21118.50	21101.50	9461.50	250.00	1332.50	1021.00	
5	0.00	0.00	0.00	16744.50	16557.50	6339.50	177.50	963.50	738.50	

==> plotsdata/furtherAnalysis/2MIRsCreated.txt <==
nrTables	Chain	Star	Cycle
25	43886.00	54527.00	45241.00
50	53173.00	53700.50	54491.00
75	63076.00	48819.00	53249.00
100	61946.00	54870.00	54225.00

==> plotsdata/furtherAnalysis/2MStarWins.txt <==
Size	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	2.00	10.00	3.00	0.00	5.00	7.00	7.00	17.00	
2	0.00	0.00	0.00	0.00	0.00	2.00	0.00	4.00	19.00	
3	0.00	0.00	0.00	0.00	0.00	3.00	0.00	3.00	15.00	
4	0.00	0.00	0.00	0.00	0.00	5.00	0.00	5.00	11.00	
5	0.00	0.00	0.00	0.00	0.00	1.00	0.00	4.00	17.00	

==> plotsdata/furtherAnalysis/2MStarnrIterations.txt <==
nrTables	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	0.00	0.00	62659.00	63251.00	103505.00	946.00	19151.50	8129.50	
2	0.00	0.00	0.00	46237.50	45851.50	32466.50	608.50	12964.50	5652.50	
3	0.00	0.00	0.00	30278.00	30285.50	14687.00	379.50	2452.00	1667.50	
4	0.00	0.00	0.00	21378.50	21084.00	11433.00	248.00	1338.50	922.00	
5	0.00	0.00	0.00	17053.00	16821.50	6466.00	175.50	940.00	745.50	

==> plotsdata/furtherAnalysis/2MnrParetos.txt <==
nrTables	Chain	Star	Cycle
25	6.00	10.00	7.50
50	4.00	5.00	3.50
75	8.00	4.00	5.00
100	9.00	6.00	7.50

==> plotsdata/furtherAnalysis/2MpathLength.txt <==
nrTables	Chain	Star	Cycle
25	5.53	2.07	5.41
50	6.15	5.57	6.16
75	4.17	6.53	6.32
100	4.21	6.33	6.41

==> plotsdata/furtherAnalysis/3MChainWins.txt <==
Size	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	
2	0.00	0.00	0.00	0.00	0.00	0.00	17.00	0.00	3.00	
3	0.00	0.00	0.00	0.00	0.00	0.00	9.00	0.00	11.00	
4	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	
5	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	

==> plotsdata/furtherAnalysis/3MChainnrIterations.txt <==
nrTables	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	0.00	0.00	61441.50	60789.50	110164.00	737.50	20872.00	6389.00	
2	0.00	0.00	0.00	44764.00	44009.00	43627.50	498.50	6423.50	2286.00	
3	0.00	0.00	0.00	29781.00	29745.00	16909.00	335.00	2791.00	882.00	
4	0.00	0.00	0.00	21286.50	21103.50	10127.50	225.50	1624.00	490.00	
5	0.00	0.00	0.00	16407.50	16661.00	7077.00	164.50	1086.50	322.00	

==> plotsdata/furtherAnalysis/3MCycleWins.txt <==
Size	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	
2	0.00	0.00	0.00	0.00	0.00	0.00	20.00	0.00	0.00	
3	0.00	0.00	0.00	0.00	0.00	0.00	5.00	0.00	15.00	
4	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	
5	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	

==> plotsdata/furtherAnalysis/3MCyclenrIterations.txt <==
nrTables	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	0.00	0.00	61022.00	60707.00	113411.50	740.00	20612.00	6213.50	
2	0.00	0.00	0.00	44500.00	43123.00	40269.00	502.50	6461.00	2220.50	
3	0.00	0.00	0.00	29709.50	29728.00	17383.00	335.00	2765.00	904.50	
4	0.00	0.00	0.00	20978.50	21114.50	10121.50	226.00	1611.50	494.50	
5	0.00	0.00	0.00	16761.00	16515.00	7270.50	164.00	1081.00	320.00	

==> plotsdata/furtherAnalysis/3MIRsCreated.txt <==
nrTables	Chain	Star	Cycle
25	25515.50	25076.50	24826.50
50	28017.50	28050.50	28732.00
75	26355.00	26400.50	26549.50
100	25449.50	24669.50	25336.00

==> plotsdata/furtherAnalysis/3MStarWins.txt <==
Size	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	
2	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	
3	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	
4	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	
5	0.00	0.00	0.00	0.00	0.00	0.00	0.00	0.00	20.00	

==> plotsdata/furtherAnalysis/3MStarnrIterations.txt <==
nrTables	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
1	0.00	0.00	0.00	62728.00	62958.00	110040.50	741.50	20731.00	6148.50	
2	0.00	0.00	0.00	45239.00	44838.00	40506.00	507.00	6376.50	2231.00	
3	0.00	0.00	0.00	29652.00	29753.00	17665.50	334.00	2657.00	878.00	
4	0.00	0.00	0.00	21055.00	20896.50	10336.00	225.50	1543.00	489.50	
5	0.00	0.00	0.00	16467.50	16570.00	7382.50	163.50	995.00	309.50	

==> plotsdata/furtherAnalysis/3MnrParetos.txt <==
nrTables	Chain	Star	Cycle
10	23.50	26.50	23.00
25	34.00	29.50	33.00
50	49.50	41.00	49.00
75	64.50	55.50	61.00
100	80.00	63.00	77.00

==> plotsdata/furtherAnalysis/3MpathLength.txt <==
nrTables	Chain	Star	Cycle
10	3.66	3.66	3.69
25	4.52	4.56	4.49
50	4.83	5.14	4.89
75	5.18	5.43	5.12
100	5.47	5.99	5.55

==> plotsdata/longRuns/2M100TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	1727959193477836600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	5288972195306697000000000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	224754907560885420000000000000000000000000000.00000	92626963327269320000000000000000.00000	12426315263069466000000000.00000	
1	Infinity	Infinity	Infinity	5063616624056945000000000000000000000000000000000000000000000000000000000000000000000000000.00000	5538422751537346500000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	2255136911932594200000000000000000000000.00000	92588392864387960000000000000000.00000	498638942564749870000000.00000	
2	Infinity	Infinity	Infinity	5063616624056945000000000000000000000000000000000000000000000000000000000000000000000000000.00000	5538422751537346500000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	2748209534795345700000000000000000.00000	89344142441636940000000000000000.00000	28848246671106930000000.00000	
3	Infinity	Infinity	Infinity	3548622898506085800000000000000000000000000000000000000000000000000000000000000000000.00000	5225083032495714000000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	395404951410264260000000000000.00000	13365020887631160000000000000.00000	28848246671106930000000.00000	
4	Infinity	Infinity	Infinity	3548622898506085800000000000000000000000000000000000000000000000000000000000000000000.00000	261540233685973900000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	66197167379911350000000000000.00000	13365020887631160000000000000.00000	28848246671106930000000.00000	
5	Infinity	Infinity	Infinity	3548622898506085800000000000000000000000000000000000000000000000000000000000000000000.00000	261540233685973900000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	6528499155571291000000000000.00000	13365020887631160000000000000.00000	2267799820092146200000.00000	
6	Infinity	Infinity	Infinity	3548622898506085800000000000000000000000000000000000000000000000000000000000000000000.00000	217568743579365550000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	22430911339526985000000000.00000	2765487703906296000000000000.00000	2267799820092146200000.00000	
7	Infinity	Infinity	Infinity	3548622898506085800000000000000000000000000000000000000000000000000000000000000000000.00000	217568743579365550000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	212828984380715850000000.00000	2765487703906296000000000000.00000	2267799820092146200000.00000	
8	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	217568743579365550000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	28842894262704660000000.00000	1310381176817469600000000000.00000	2267799820092146200000.00000	
9	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	217568743579365550000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	1034691189150594100000.00000	1310381176817469600000000000.00000	2267799820092146200000.00000	
10	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90163837117214680000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	1034691189150594100000.00000	1310381176817469600000000000.00000	169877693952483160000.00000	
11	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90163837117214680000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	1034691189150594100000.00000	67808994189767650000000.00000	169877693952483160000.00000	
12	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	111451530103763750000.00000	67808994189767650000000.00000	169877693952483160000.00000	
13	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	111451530103763750000.00000	67808994189767650000000.00000	169877693952483160000.00000	
14	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	111451530103763750000.00000	67808994189767650000000.00000	169877693952483160000.00000	
15	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	111451530103763750000.00000	67808994189767650000000.00000	128838427985520280000.00000	
16	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	44489819523860070000.00000	67808994189767650000000.00000	1590674209474791680.00000	
17	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	44489819523860070000.00000	67808994189767650000000.00000	708855570608531970.00000	
18	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	44489819523860070000.00000	67808994189767650000000.00000	708855570608531970.00000	
19	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	44489819523860070000.00000	67808994189767650000000.00000	64080999875488688.00000	
20	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	39145623386901860000.00000	67808994189767650000000.00000	64080999875488688.00000	
21	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	34573727950168570000.00000	67808994189767650000000.00000	64080999875488688.00000	
22	Infinity	Infinity	Infinity	222072593880246400000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	34573727950168570000.00000	67808994189767650000000.00000	64080999875488688.00000	
23	Infinity	Infinity	Infinity	222071518560327500000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	34573727950168570000.00000	67808994189767650000000.00000	64080999875488688.00000	
24	Infinity	Infinity	Infinity	222071518560327500000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	33177680240026505000.00000	67808994189767650000000.00000	64080999875488688.00000	
25	Infinity	Infinity	Infinity	222071518560327500000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	33177680240026505000.00000	67808994189767650000000.00000	64080999875488688.00000	
26	Infinity	Infinity	Infinity	222071518560327500000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	33061777699484393000.00000	67808994189767650000000.00000	64080999875488688.00000	
27	Infinity	Infinity	Infinity	222071518560327500000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	33061777699484393000.00000	67808994189767650000000.00000	64080999875488688.00000	
28	Infinity	Infinity	Infinity	222071518560327500000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	33061777699484393000.00000	67808994189767650000000.00000	64080999875488688.00000	
29	Infinity	Infinity	Infinity	222071518560327500000000000000000000000000000000000000000000000000000000000000000000.00000	90152975102610140000000000000000000000000000000000000000000000000000000000000000000000.00000	78782139245769400000000000000000000000000000000000000000000000000000000000000000000000.00000	33061777699484393000.00000	67808994189767650000000.00000	64080999875488688.00000	


==> plotsdata/longRuns/2M100TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	1587890609120754200000000000000000000000000000000000000000000000000000000000000000000.00000	1717426286217304300000000000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	15057824062681882000000000000000000000000000.00000	9811679218745155000000000000000.00000	3932560990199526000000000.00000	
1	Infinity	Infinity	Infinity	1769927088343462200000000000000000000000000000000000000000000000000000000000000000.00000	544806203670447100000000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	17065495650990091000000000000000000000.00000	3023696849360566400000000000000.00000	3932560990199526000000000.00000	
2	Infinity	Infinity	Infinity	85159393069505610000000000000000000000000000000000000000000000000000000000000000.00000	544806203670447100000000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	5401775480055535000000000000.00000	529069355382124950000000000000.00000	3932560990199526000000000.00000	
3	Infinity	Infinity	Infinity	85159393069505610000000000000000000000000000000000000000000000000000000000000000.00000	544806203670447100000000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	5395285160813754000000000000.00000	18456929790024879000000000000.00000	3820269002665983000000000.00000	
4	Infinity	Infinity	Infinity	85159393069505610000000000000000000000000000000000000000000000000000000000000000.00000	230450185120526990000000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	22007583947251880000000000.00000	634596652369270700000000000.00000	3820269002665983000000000.00000	
5	Infinity	Infinity	Infinity	85159393069505610000000000000000000000000000000000000000000000000000000000000000.00000	230450185120526990000000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	44662292176554620000000.00000	634596652369270700000000000.00000	3820269002665983000000000.00000	
6	Infinity	Infinity	Infinity	504448746173224100000000000000000000000000000000000000000000000000000000.00000	230450185120526990000000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	4131381272026032400000.00000	634596652369270700000000000.00000	250078827338595700000000.00000	
7	Infinity	Infinity	Infinity	504448746173224100000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	3088633226307780500000.00000	634596652369270700000000000.00000	250078827338595700000000.00000	
8	Infinity	Infinity	Infinity	504448746173224100000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	3085058868148250300000.00000	634596652369270700000000000.00000	201509251358418780000000.00000	
9	Infinity	Infinity	Infinity	504448746173224100000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	1541616996243961500000.00000	634596652369270700000000000.00000	1380921312859081470.00000	
10	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	1541616996243961500000.00000	13238814641163692000000000.00000	1380921312859081470.00000	
11	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	829304878508087200000.00000	13238814641163692000000000.00000	1380921312859081470.00000	
12	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	178909646352070500000.00000	13238814641163692000000000.00000	1380921312859081470.00000	
13	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	178909646352070500000.00000	13238814641163692000000000.00000	1380921312859081470.00000	
14	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	178909646345200600000.00000	13238814641163692000000000.00000	1380921312859081470.00000	
15	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	169846212220461840000.00000	13238814641163692000000000.00000	1380921312859081470.00000	
16	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	93321693833779180000.00000	13238814641163692000000000.00000	35479926002830216.00000	
17	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	65703280973627090000.00000	13238814641163692000000000.00000	35479926002830216.00000	
18	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	65703280973627090000.00000	13238814641163692000000000.00000	35479926002830216.00000	
19	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	64013040010600580000.00000	13238814641163692000000000.00000	35479926002830216.00000	
20	Infinity	Infinity	Infinity	490446850169994800000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	64013040010600580000.00000	13238814641163692000000000.00000	35479926002830216.00000	
21	Infinity	Infinity	Infinity	487703960290131900000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	29793838399432850000.00000	13238814641163692000000000.00000	35479926002830216.00000	
22	Infinity	Infinity	Infinity	487703960290131900000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	27703096647349047000.00000	13238814641163692000000000.00000	35479926002830216.00000	
23	Infinity	Infinity	Infinity	487703960290131900000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	27703096647349047000.00000	13238814641163692000000000.00000	35479926002830216.00000	
24	Infinity	Infinity	Infinity	487703960290131900000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	27703096647349047000.00000	13238814641163692000000000.00000	35479926002830216.00000	
25	Infinity	Infinity	Infinity	487703960290131900000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	24918461758455790000.00000	13238814641163692000000000.00000	35479926002830216.00000	
26	Infinity	Infinity	Infinity	487703960290131900000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	9854940726807409000.00000	13238814641163692000000000.00000	35479926002830216.00000	
27	Infinity	Infinity	Infinity	487703960290131900000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	9688120630239111000.00000	13238814641163692000000000.00000	35479926002830216.00000	
28	Infinity	Infinity	Infinity	487703960290131900000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	5969155891884291100.00000	13238814641163692000000000.00000	35479926002830216.00000	
29	Infinity	Infinity	Infinity	487703960290131900000000000000000000000000000000000000000000000000000000.00000	227121109453021280000000000000000000000000000000000000000000000000000000000000.00000	10484231997428343000000000000000000000000.00000	5834954776059002900.00000	13238814641163692000000000.00000	35479926002830216.00000	


==> plotsdata/longRuns/2M100TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	139939199852590200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	27067525812377930000000000000000000000000000000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	7630674173670538000000000000000000000000000000.00000	757421962379437400000000000000.00000	23563214835608805000.00000	
1	Infinity	Infinity	Infinity	2151147490247122000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	196144822412201900000000000000000000000000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	44202953077332870000000000000000000000000000.00000	28218150773959390000000000000.00000	465132827710.92100	
2	Infinity	Infinity	Infinity	69987698756062500000000000000000000000000000000000000000000000000000000000000000000000.00000	21270629772835580000000000000000000000000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	44202953077332870000000000000000000000000000.00000	17614354180896230000000.00000	465132827710.92100	
3	Infinity	Infinity	Infinity	33565023587800930000000000000000000000000000000000000000000000000000000000000000000000.00000	21270629772835453000000000000000000000000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	44202953077332870000000000000000000000000000.00000	17614354180896230000000.00000	465132827710.92100	
4	Infinity	Infinity	Infinity	33565023587800930000000000000000000000000000000000000000000000000000000000000000000000.00000	21270629772835453000000000000000000000000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	44202953077332870000000000000000000000000000.00000	1410578081301580000000.00000	83920025607.40560	
5	Infinity	Infinity	Infinity	33565023587800930000000000000000000000000000000000000000000000000000000000000000000000.00000	21270629772835453000000000000000000000000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	44191359389105110000000000000000000000000000.00000	274314414609305440000.00000	14119503.71364	
6	Infinity	Infinity	Infinity	33565023587800930000000000000000000000000000000000000000000000000000000000000000000000.00000	21270629772835453000000000000000000000000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	2191328254299180500000000000000000000000000.00000	274314414609305440000.00000	14119503.71364	
7	Infinity	Infinity	Infinity	4692824094985737000000000000000000000000000000000000000000000000000000000000000000000.00000	2972151388665610000000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	441155775252816400000000000000000000000000.00000	274314414609305440000.00000	825590.27762	
8	Infinity	Infinity	Infinity	4405698182542215000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	34335644911769206000000000000000000000.00000	274314414609305440000.00000	825590.27762	
9	Infinity	Infinity	Infinity	3639679510591672000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	34243732463159180000000000000000000000.00000	274314414609305440000.00000	825590.27762	
10	Infinity	Infinity	Infinity	3639679502674213500000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	34243732442118220000000000000000000000.00000	303287759350939710.00000	825590.27762	
11	Infinity	Infinity	Infinity	3639679501360899500000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	31040087860554600000000000000000000000.00000	303287759350939710.00000	825590.27762	
12	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	31040087860554600000000000000000000000.00000	3889516482933.53170	1499.49928	
13	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	31040087844073427000000000000000000000.00000	3889516482933.53170	1497.01851	
14	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	31040087837045320000000000000000000000.00000	3889516482933.53170	1497.01851	
15	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	31040087836521680000000000000000000000.00000	3889516482933.53170	1497.01851	
16	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	31040087836489023000000000000000000000.00000	3889516482933.53170	1496.55697	
17	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	31040087836489023000000000000000000000.00000	242632587683.91205	7.50000	
18	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	29323728172152564000000000000000000000.00000	242632028192.32053	7.50000	
19	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	29323728172152564000000000000000000000.00000	27359.45311	6.00000	
20	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	29323728172152564000000000000000000000.00000	27359.45311	4.48142	
21	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	29323728172152564000000000000000000000.00000	27358.32811	2.25000	
22	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	29323725488578240000000000000000000000.00000	27358.32811	2.25000	
23	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	29323725488439810000000000000000000000.00000	27358.32811	1.91667	
24	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	29323725337176825000000000000000000000.00000	27358.32811	1.05980	
25	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	2067657251120454000000000000000000000.00000	27358.32811	1.00000	
26	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	2067657251120422800000000000000000000.00000	27358.32811	1.00000	
27	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	2067238573507629800000000000000000000.00000	27358.32811	1.00000	
28	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	2067238573503147400000000000000000000.00000	27358.32811	1.00000	
29	Infinity	Infinity	Infinity	3639679501360884000000000000000000000000000000000000000000000000000000000.00000	5983801302688293000000000000000000000000000000000000000000000000.00000	611529549643371100000000000000000000000000000000000000000000000000000000000000000000000000.00000	2067238573503147400000000000000000000.00000	27358.32811	1.00000	


==> plotsdata/longRuns/2M50TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	120543708074828850000000000000000000.00000	56298619292070460000000000000000000000000.00000	1012809694487871600000.00000	6332516521501256000000000000.00000	2873958541786760.00000	49286630501306.26600	
1	Infinity	Infinity	Infinity	120543708074828850000000000000000000.00000	56296789797759370000000000000000000000000.00000	1012809694487871600000.00000	3657874534260030000000000.00000	18651314766576.71000	1052972580960.66320	
2	Infinity	Infinity	Infinity	120543708074828850000000000000000000.00000	1697989535236406400000000000000000.00000	1012809694487871600000.00000	626304069444005000000000.00000	18584653091645.69500	139070136986.67325	
3	Infinity	Infinity	Infinity	120543708074828850000000000000000000.00000	1697989535236406400000000000000000.00000	1012809694487871600000.00000	45626620566837680000000.00000	582592389701.12380	46188281193.20396	
4	Infinity	Infinity	Infinity	120543708074828850000000000000000000.00000	1585431139324270500000000000000000.00000	1012809694487871600000.00000	37100518531652430000000.00000	419667143407.84580	46188281193.20396	
5	Infinity	Infinity	Infinity	120543701600773590000000000000000000.00000	1585431139324270500000000000000000.00000	1012809694487871600000.00000	3189696409938430000000.00000	171591646249.29480	46188281193.20396	
6	Infinity	Infinity	Infinity	45884212280773730000000000000000000.00000	1585431139324270500000000000000000.00000	1012809694487871600000.00000	3189696409938430000000.00000	90040986652.21591	46188281193.20396	
7	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1585022171576619000000000000000000.00000	1012809694487871600000.00000	1488025800150181000000.00000	90040986652.21591	46188281193.20396	
8	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1585022171576619000000000000000000.00000	1012809694487871600000.00000	1488025800150181000000.00000	7964725282.24765	10012006154.73336	
9	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1585022171576619000000000000000000.00000	1012809694487871600000.00000	881359561555455500000.00000	7964725282.24765	10012006154.73336	
10	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	146181221194481030000.00000	1408117003.55542	2764634434.71017	
11	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	10590228230260160000.00000	1408117003.55542	2764634434.71017	
12	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	10588633984322572000.00000	941839995.65912	2764634434.71017	
13	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	4781638521530933200.00000	941839995.65912	2764634434.71017	
14	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	70325425091748728.00000	941839995.65912	992431505.73176	
15	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	27802949732232188.00000	941839995.65912	992431505.73176	
16	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	23262310430886504.00000	432272144.99835	888363570.56771	
17	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	22612954181729012.00000	432272144.99835	888363570.56771	
18	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	22547013816423136.00000	432272144.99835	41930030.87824	
19	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	22547013816423136.00000	432272144.99835	41930030.87824	
20	Infinity	Infinity	Infinity	1260726154189672500000000000000000.00000	1584995471861521700000000000000000.00000	1012809694487871600000.00000	18037619976294472.00000	432272144.99835	41930030.87824	
21	Infinity	Infinity	Infinity	1260656402449336300000000000000000.00000	318175186909653370000000000000000.00000	1012809694487871600000.00000	16964120283689958.00000	432272144.99835	41930030.87824	
22	Infinity	Infinity	Infinity	1260653762298545400000000000000000.00000	318175186909653370000000000000000.00000	1012809694487871600000.00000	15893097441542578.00000	97188623.02810	41930030.87824	
23	Infinity	Infinity	Infinity	1260653762298545400000000000000000.00000	318175186909653370000000000000000.00000	1012809694487871600000.00000	13658410304354674.00000	97188623.02810	41930030.87824	
24	Infinity	Infinity	Infinity	1260653762298545400000000000000000.00000	3030587434751051700000000000000.00000	1012809694487871600000.00000	12075275076984418.00000	97188623.02810	41930030.87824	
25	Infinity	Infinity	Infinity	1260653762298545400000000000000000.00000	3030587434751051700000000000000.00000	1012809694487871600000.00000	12023540848400154.00000	97188623.02810	41927906.99177	
26	Infinity	Infinity	Infinity	1260653762298545400000000000000000.00000	3030587434751051700000000000000.00000	1012809694487871600000.00000	12023540848400154.00000	97188623.02810	41927906.99177	
27	Infinity	Infinity	Infinity	1260653762298545400000000000000000.00000	3030587434751051700000000000000.00000	1012809694487871600000.00000	12023540848400154.00000	6877116.58621	41927906.99177	
28	Infinity	Infinity	Infinity	1260653762298545400000000000000000.00000	3030587434751051700000000000000.00000	1012809694487871600000.00000	12023540848400154.00000	6877116.58621	41927906.99177	
29	Infinity	Infinity	Infinity	1260653762298545400000000000000000.00000	3030587434751051700000000000000.00000	1012809694487871600000.00000	12017990839210766.00000	6877116.58621	41927906.99177	


==> plotsdata/longRuns/2M50TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	405902518513571900000000000000000000000.00000	9184439214255190000000000000000000.00000	1833066696213552400000000000000.00000	1560222751.28623	124820856557946480.00000	140162275541.66846	
1	Infinity	Infinity	Infinity	1564541561767603300000000000000000000.00000	9184439214255190000000000000000000.00000	1833066696213552400000000000000.00000	790588.04967	101283865556212.11000	127968181576.73767	
2	Infinity	Infinity	Infinity	831626754961523500000000000000000.00000	9184439214255190000000000000000000.00000	1833066696213552400000000000000.00000	264183.82485	34830582210474.61700	47315181640.56996	
3	Infinity	Infinity	Infinity	68726666727280640000000000000000.00000	9184439214255190000000000000000000.00000	1833066696213552400000000000000.00000	13143.80631	34830582210474.61700	6834258704.09576	
4	Infinity	Infinity	Infinity	68726666727280640000000000000000.00000	1997090029277183400000000000000000.00000	1833066696213552400000000000000.00000	10240.60724	752870542447.69090	3577614593.95728	
5	Infinity	Infinity	Infinity	68726666727280640000000000000000.00000	1997090029277183400000000000000000.00000	1833066696213552400000000000000.00000	7464.89655	274212437668.76328	3577614593.95728	
6	Infinity	Infinity	Infinity	14451927596107868000000000000000.00000	1436083796810320000000000000000000.00000	1833066696213552400000000000000.00000	4827.70547	274212437668.76328	3577614593.95728	
7	Infinity	Infinity	Infinity	14451927596107868000000000000000.00000	1436083796810320000000000000000000.00000	1833066696213552400000000000000.00000	4827.70547	274212437668.76328	3577614593.95728	
8	Infinity	Infinity	Infinity	119046398255592130000000000000.00000	1436083796810320000000000000000000.00000	1833066696213552400000000000000.00000	1621.66978	274212437668.76328	3577614593.95728	
9	Infinity	Infinity	Infinity	119046398255592130000000000000.00000	1436083796810320000000000000000000.00000	1833066696213552400000000000000.00000	1048.30874	274212437668.76328	3577614593.95728	
10	Infinity	Infinity	Infinity	119046398255592130000000000000.00000	127072035991640850000000000000000.00000	1833066696213552400000000000000.00000	1028.64374	274212437668.76328	1044848720.67045	
11	Infinity	Infinity	Infinity	119046398255592130000000000000.00000	127072035991640850000000000000000.00000	1833066696213552400000000000000.00000	1028.64374	29091815381.40979	1044848720.67045	
12	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	127072035991640850000000000000000.00000	1833066696213552400000000000000.00000	1028.64374	29091815381.40979	1044848720.67045	
13	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	127072035991640850000000000000000.00000	1833066696213552400000000000000.00000	1028.64374	29091815381.40979	1044848720.67045	
14	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	127072035991640850000000000000000.00000	1833066696213552400000000000000.00000	1028.14374	29091815381.40979	180155805.12739	
15	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	127072035991640850000000000000000.00000	1833066696213552400000000000000.00000	1028.14374	11600420343.91209	180155805.12739	
16	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	127072035991640850000000000000000.00000	1833066696213552400000000000000.00000	999.00000	11600420343.91209	1785077.92194	
17	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	11600420343.91209	1785077.92194	
18	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4664073506.92832	1785077.92194	
19	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4664073506.92832	1785077.92194	
20	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4664073506.92832	1785077.92194	
21	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4664073506.92832	1785077.92194	
22	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4664073506.92832	1785077.92194	
23	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4664073506.92832	1785077.92194	
24	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4527448468.70540	1785077.92194	
25	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4527448468.70540	1785077.92194	
26	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4527448468.70540	1785077.92194	
27	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4527448468.70540	1785077.92194	
28	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4527448468.70540	1785077.92194	
29	Infinity	Infinity	Infinity	25677283065982753000000000000.00000	1159046320337106000000000000000.00000	1833066696213552400000000000000.00000	999.00000	4527448468.70540	1785077.92194	


==> plotsdata/longRuns/2M50TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	740864586426093200000000000000000000.00000	994015675276651300000000000000000000.00000	4304740932227690400000.00000	1089237244.96701	19603251201.08373	46769.08805	
1	Infinity	Infinity	Infinity	7179599659282627000000000000000.00000	9741029779259834000000000000.00000	4304740932227690400000.00000	7982723.58981	277641574.52469	1874.56889	
2	Infinity	Infinity	Infinity	7179599406119816000000000000000.00000	9741029779259834000000000000.00000	4304740932227690400000.00000	2911739.47573	1158884.98518	1874.56889	
3	Infinity	Infinity	Infinity	655174012782288500000000000.00000	9741029779259834000000000000.00000	4304740932227690400000.00000	790234.62287	492108.12851	1874.56889	
4	Infinity	Infinity	Infinity	655174012782288500000000000.00000	2186594418501706000000000000.00000	4304740932227690400000.00000	372823.61505	359233.91083	603.83630	
5	Infinity	Infinity	Infinity	655174012782288500000000000.00000	4617117541792364000000000.00000	4304740932227690400000.00000	229720.65412	359233.91083	432.69104	
6	Infinity	Infinity	Infinity	171197262090532040000000.00000	4617117541792364000000000.00000	4304740932227690400000.00000	224696.10626	359233.91083	213.25395	
7	Infinity	Infinity	Infinity	171197262090532040000000.00000	1400760483881588200000000.00000	4304740932227690400000.00000	221012.85304	359233.91083	213.25395	
8	Infinity	Infinity	Infinity	171197262090532040000000.00000	488738738856961500000000.00000	4304740932227690400000.00000	217085.09402	359233.91083	213.25395	
9	Infinity	Infinity	Infinity	171197262090532040000000.00000	488738738856961500000000.00000	4304740932227690400000.00000	210147.54798	359233.91083	213.25395	
10	Infinity	Infinity	Infinity	171197262090532040000000.00000	488738738791239150000000.00000	4304740932227690400000.00000	178806.91919	143836.60410	213.25395	
11	Infinity	Infinity	Infinity	171197262090532040000000.00000	488738738791239150000000.00000	4304740932227690400000.00000	178762.15441	143836.60410	213.25395	
12	Infinity	Infinity	Infinity	171188804618274240000000.00000	488738738791239150000000.00000	4304740932227690400000.00000	177905.49362	43834.91953	213.25395	
13	Infinity	Infinity	Infinity	54117003634958590000.00000	488738738791239150000000.00000	4304740932227690400000.00000	176608.46096	21040.82184	191.60127	
14	Infinity	Infinity	Infinity	54117003634958590000.00000	111265253179338640000000.00000	4304740932227690400000.00000	176426.27812	21040.82184	61.64016	
15	Infinity	Infinity	Infinity	54117003634958590000.00000	111265253179320120000000.00000	4304740932227690400000.00000	176426.27812	21040.82184	61.64016	
16	Infinity	Infinity	Infinity	54117003634958590000.00000	111265253179320120000000.00000	4304740932227690400000.00000	176426.27812	21040.82184	61.64016	
17	Infinity	Infinity	Infinity	54117003634958590000.00000	111265253179320120000000.00000	4304740932227690400000.00000	176426.27812	21040.82184	61.64016	
18	Infinity	Infinity	Infinity	54117003634958590000.00000	111265253179320120000000.00000	4304740932227690400000.00000	176012.34577	3388.25133	61.64016	
19	Infinity	Infinity	Infinity	54117003634958590000.00000	111265253179320120000000.00000	4304740932227690400000.00000	176012.34577	3388.25133	61.64016	
20	Infinity	Infinity	Infinity	54117003634958590000.00000	111265253179320120000000.00000	4304740932227690400000.00000	176012.34577	3388.25133	61.64016	
21	Infinity	Infinity	Infinity	37730258104594990000.00000	111265253179320120000000.00000	4304740932227690400000.00000	176012.34577	3388.25133	61.64016	
22	Infinity	Infinity	Infinity	37730258104594990000.00000	111265253179320120000000.00000	4304740932227690400000.00000	137100.62891	3170.21703	61.64016	
23	Infinity	Infinity	Infinity	37730258104594990000.00000	111265253179320120000000.00000	4304740932227690400000.00000	134037.18119	3170.21703	61.64016	
24	Infinity	Infinity	Infinity	37730258104594990000.00000	111265253179320120000000.00000	4304740932227690400000.00000	134037.18119	3170.21703	61.64016	
25	Infinity	Infinity	Infinity	37730258104594990000.00000	111265253179320120000000.00000	4304740932227690400000.00000	133682.66619	3170.21703	61.64016	
26	Infinity	Infinity	Infinity	37730258104594990000.00000	111265253179320120000000.00000	4304740932227690400000.00000	133682.66619	3170.21703	61.64016	
27	Infinity	Infinity	Infinity	37730258104594990000.00000	111265253179320120000000.00000	4304740932227690400000.00000	117996.45942	2258.80455	61.64016	
28	Infinity	Infinity	Infinity	37668994491299570000.00000	111265253179320120000000.00000	4304740932227690400000.00000	117996.45942	2258.80455	61.64016	
29	Infinity	Infinity	Infinity	37668994491299570000.00000	111265253179320120000000.00000	4304740932227690400000.00000	117996.45942	1248.22654	61.64016	


==> plotsdata/longRuns/3M100TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	419388567286987100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	9591884421785427000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	90893742465163270000000000000000000000000.00000	37287050587260653000000000000000000000000000000000.00000	1191989168989055000000000000.00000	
1	Infinity	Infinity	Infinity	1131578022175514500000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	490898566717027000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2044775182612862400000000000000000000.00000	6765023528329733000000000000000000000000.00000	764825000014215200000000.00000	
2	Infinity	Infinity	Infinity	64238522121257730000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	490898566717027000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	289027186855800180000000000000000.00000	158889836427588900000000000000000000000.00000	120015617238287200000000.00000	
3	Infinity	Infinity	Infinity	70607817402793780000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	490898566717027000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	13832854307515267000000000000000.00000	32184064602604717000000000000000000000.00000	120015617238287200000000.00000	
4	Infinity	Infinity	Infinity	6037205773720282000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	490898566717027000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2723192239857134400000000000000.00000	4259276902852039000000000000000000000.00000	40214060524211300000000.00000	
5	Infinity	Infinity	Infinity	212027550076523400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	490898566717027000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	26882559330864570000000000000.00000	4259276902852039000000000000000000000.00000	34008862745986600000000.00000	
6	Infinity	Infinity	Infinity	5237774964893963000000000000000000000000000000000000000000000000000000000000000000000000000.00000	490898566717027000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	26402131940419746000000000000.00000	3941970805131945500000000000000000000.00000	27481020345877063000000.00000	
7	Infinity	Infinity	Infinity	5237774964893963000000000000000000000000000000000000000000000000000000000000000000000000000.00000	70039909119736730000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	3628916749100358700000000000.00000	1776596667554891300000000000000000000.00000	14575549416774113000000.00000	
8	Infinity	Infinity	Infinity	5237774964893963000000000000000000000000000000000000000000000000000000000000000000000000000.00000	70039909119736730000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1623727116238045500000000000.00000	71175252172944690000000000000000000.00000	3674881308260227000000.00000	
9	Infinity	Infinity	Infinity	5237774964893963000000000000000000000000000000000000000000000000000000000000000000000000000.00000	70039909119736730000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	367581366435680000000000000.00000	71114497618254685000000000000000000.00000	3359928640210266000000.00000	
10	Infinity	Infinity	Infinity	45522443531907964000000000000000000000000000000000000000000000000000000000000000000000000.00000	46886293062361950000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	329215615572258100000000000.00000	71114497618254685000000000000000000.00000	3359928640210266000000.00000	
11	Infinity	Infinity	Infinity	45522443531907964000000000000000000000000000000000000000000000000000000000000000000000000.00000	46886293062361950000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	329215615572258100000000000.00000	1073814769659689400000000000000.00000	3359928640210266000000.00000	
12	Infinity	Infinity	Infinity	117276177277302030000000000000000000000000000000000000000000000000000000000000000000000.00000	46886293062361950000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	14074487794499684000000000.00000	1073814769659689400000000000000.00000	249596106095587130000.00000	
13	Infinity	Infinity	Infinity	116373957998943240000000000000000000000000000000000000000000000000000000000000000000000.00000	46886293062361950000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2069036431885503000000000.00000	1073814769659689400000000000000.00000	249596106095587130000.00000	
14	Infinity	Infinity	Infinity	116373957998943240000000000000000000000000000000000000000000000000000000000000000000000.00000	46886293062361950000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	870947171862706500000000.00000	1073814769659689400000000000000.00000	249596106095587130000.00000	
15	Infinity	Infinity	Infinity	116373957998943240000000000000000000000000000000000000000000000000000000000000000000000.00000	46886293062361950000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	870947171862706500000000.00000	1073814769659689400000000000000.00000	249596106095587130000.00000	
16	Infinity	Infinity	Infinity	5691540955571120000000000000000000000000000000000000000000000000000000000000000000000.00000	46886293062361950000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	439956583172681400000000.00000	1073814769659689400000000000000.00000	249596106095587130000.00000	
17	Infinity	Infinity	Infinity	5691540955571120000000000000000000000000000000000000000000000000000000000000000000000.00000	46886293062361950000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	418518762618871800000000.00000	1073814769659689400000000000000.00000	249596106095587130000.00000	
18	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	46775642589214630000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	418518752288811400000000.00000	1073814769659689400000000000000.00000	1744753735018079490.00000	
19	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	46775642510840160000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	201239794052408600000000.00000	1073814769659689400000000000000.00000	1744753735018079490.00000	
20	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	46775642510840160000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	124719706456857640000000.00000	1073814769659689400000000000000.00000	1744753735018079490.00000	
21	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	503507139660302200000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	124719706456857640000000.00000	1073814769659689400000000000000.00000	1744753735018079490.00000	
22	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	114472307406445740000000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	121888156551465920000000.00000	1073814769659689400000000000000.00000	1744753735018079490.00000	
23	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	136511672499630700000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	57836343100663790000000.00000	1073814769659689400000000000000.00000	1744753735018079490.00000	
24	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	136511672499630700000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	15198887560437670000000.00000	1073814769659689400000000000000.00000	1744753735018079490.00000	
25	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	136511672499630700000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1822928867936550500000.00000	1073814769659689400000000000000.00000	88429056290881184.00000	
26	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	136511672499630700000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1822928867936550500000.00000	1073814769659689400000000000000.00000	88429056290881184.00000	
27	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	136511672499630700000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1822928867936550500000.00000	243757315877027200000000000000.00000	88429056290881184.00000	
28	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	136511672499630700000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1822928867936550500000.00000	243757315877027200000000000000.00000	88429056290881184.00000	
29	Infinity	Infinity	Infinity	2267663465979390200000000000000000000000000000000000000000000000000000000000000000000.00000	136511672499630700000000000000000000000000000000000000000000000000000000000000000000000000.00000	118854347458149610000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1822928867936550500000.00000	243757315877027200000000000000.00000	88429056290881184.00000	


==> plotsdata/longRuns/3M100TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	435700013743092300000000000000000000000000000000000000000000000000000000000000000000000.00000	131884332872560760000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	4907111982116875000000000000000000000000.00000	134896816593214460000000000000000000000000000000000.00000	4808817991779127500000000.00000	
1	Infinity	Infinity	Infinity	134742145367251280000000000000000000000000000000000000000000000000000000000000000000.00000	4853897718044277000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	77957877484845420000000000000000.00000	20161177596670995000000000000000000000000.00000	33739980925477200000000.00000	
2	Infinity	Infinity	Infinity	3776095857469518000000000000000000000000000000000000000000000000000000000000000.00000	153751205706056400000000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	732437612836659000000000000000.00000	20136598816071870000000000000000000000000.00000	984552262743074100000.00000	
3	Infinity	Infinity	Infinity	3776095857469518000000000000000000000000000000000000000000000000000000000000000.00000	87181747772751060000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	55038949692425810000000000000.00000	510417337736890300000000000000000000.00000	163053582914382330000.00000	
4	Infinity	Infinity	Infinity	3776095857469518000000000000000000000000000000000000000000000000000000000000000.00000	87181747772751060000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	417998321611187500000000000.00000	3141019697574462500000000000000000.00000	163053582914382330000.00000	
5	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	87181747772751060000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	253734853454434060000000000.00000	365179575780307900000000000000000.00000	163053582914382330000.00000	
6	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	1091416083733429000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	110588214766074710000000000.00000	233550560158211540000000000000000.00000	163053582914382330000.00000	
7	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	1091416083733429000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	24891643367579910000000000.00000	233550560158211540000000000000000.00000	163053582914382330000.00000	
8	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	1091416083733429000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	3811499778278619000000000.00000	225210460674164300000000000000000.00000	1303637538647239170.00000	
9	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	1091416083733429000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1673958102023454000000000.00000	225210460674164300000000000000000.00000	1303637538647239170.00000	
10	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	1091416083733429000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1658773069494111500000000.00000	225210460674164300000000000000000.00000	1166629130844036610.00000	
11	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	1091416083733429000000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1658773069494111500000000.00000	225210460674164300000000000000000.00000	80414098883131312.00000	
12	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	681482985095387200000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1656832709332172300000000.00000	225210460674164300000000000000000.00000	19031051732516056.00000	
13	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	681482985095387200000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1656832709332172300000000.00000	87475158215503730000000000000000.00000	19031051732516056.00000	
14	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	681482985095387200000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	32445917239488293000000.00000	87475158215503730000000000000000.00000	19031051732516056.00000	
15	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	681482985095387200000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	32445917239488293000000.00000	3510409474352729000000000000000.00000	2836893333647733.00000	
16	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	207627018080997300000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	4494328283078966000000.00000	3510409474352729000000000000000.00000	2836893333647733.00000	
17	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	207627018080997300000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	4494328283078966000000.00000	3510409474352729000000000000000.00000	2836893333647733.00000	
18	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	207627018080997300000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	4494328283078966000000.00000	615988352543127250000000000000.00000	2836893333647733.00000	
19	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	207627018080997300000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	4494328283078966000000.00000	28683116788539700000000000000.00000	2836893333647733.00000	
20	Infinity	Infinity	Infinity	853533107792108800000000000000000000000000000000000000000000000000000000000000.00000	207627018080997300000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	4494328283078966000000.00000	28683116788539700000000000000.00000	2836893333647733.00000	
21	Infinity	Infinity	Infinity	820739214435597000000000000000000000000000000000000000000000000000000000000000.00000	6310453710351478000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	4494328283078966000000.00000	28683116788539700000000000000.00000	461994823921369.94000	
22	Infinity	Infinity	Infinity	820739214435597000000000000000000000000000000000000000000000000000000000000000.00000	6310453710351478000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2672454503683229500000.00000	28683116788539700000000000000.00000	461994823921369.94000	
23	Infinity	Infinity	Infinity	820739214435597000000000000000000000000000000000000000000000000000000000000000.00000	6310453710351478000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2576302819585418000000.00000	22160249020596097000000000000.00000	461994823921369.94000	
24	Infinity	Infinity	Infinity	820739214435597000000000000000000000000000000000000000000000000000000000000000.00000	6310453710351478000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2576302819585418000000.00000	22160249020596097000000000000.00000	461994823921369.94000	
25	Infinity	Infinity	Infinity	820739214435597000000000000000000000000000000000000000000000000000000000000000.00000	6310453710351478000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2576302819585418000000.00000	22160249020596097000000000000.00000	461994823921369.94000	
26	Infinity	Infinity	Infinity	820739214435597000000000000000000000000000000000000000000000000000000000000000.00000	6310453710351478000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2537987580368014000000.00000	11785016028841536000000000000.00000	461994823921369.94000	
27	Infinity	Infinity	Infinity	820739214435597000000000000000000000000000000000000000000000000000000000000000.00000	6310453710351478000000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2537987580368014000000.00000	9906054060678237000000000000.00000	461994823921369.94000	
28	Infinity	Infinity	Infinity	820739214435597000000000000000000000000000000000000000000000000000000000000000.00000	1531574888439054500000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2537987580368014000000.00000	9906054060678237000000000000.00000	461994823921369.94000	
29	Infinity	Infinity	Infinity	820739214435597000000000000000000000000000000000000000000000000000000000000000.00000	1531574888439054500000000000000000000000000000000000000000000000000000000000000000.00000	249087652511175600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2537987580368014000000.00000	9906054060678237000000000000.00000	461994823921369.94000	


==> plotsdata/longRuns/3M100TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	469239428519513800000000000000000000000000000000000000000000000000000000000000000000000000.00000	82291490101004060000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	102361714043199950000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	44489838742687270000000000000000000.00000	125514431343093100000000000000000000000.00000	246316535809.29060	
1	Infinity	Infinity	Infinity	58640116502467046000000000000000000000000000000000000000000000000000000000000000000000000.00000	5252584903650381000000000000000000000000000000000000000000000000000000000.00000	102361714043199950000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	3553354172901381400000000000000.00000	5920993051769856000000000000000000.00000	440684999.30304	
2	Infinity	Infinity	Infinity	2519700428617213400000000000000000000000000000000000000000000000000000000000000000.00000	226721940657736160000000000000000000000000000000000000000000000000000000.00000	102361714043199950000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	30527715841352780000000000000.00000	5920993051769856000000000000000000.00000	413763364.06870	
3	Infinity	Infinity	Infinity	22751601119117240000000000000000000000000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	102361714043199950000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	567009055029496200000000000.00000	8756324639997821000000000000000.00000	6735642.85547	
4	Infinity	Infinity	Infinity	22751601119117240000000000000000000000000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	102361714043199950000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	19393750627777240000000000.00000	7700311931645758000000000000000.00000	883485.63604	
5	Infinity	Infinity	Infinity	2019018126049280000000000000000000000000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	102361714043199950000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	6138266882875634000000000.00000	745577952913258400000000000000.00000	468185.61655	
6	Infinity	Infinity	Infinity	16150459554998185000000000000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	102361714043199950000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	291913285912775000000000.00000	406437741080084200000000000000.00000	468185.61655	
7	Infinity	Infinity	Infinity	16150459403009730000000000000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	102361714043199950000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	255215661927895300000000.00000	406437741080084200000000000000.00000	468185.61655	
8	Infinity	Infinity	Infinity	5431679100415369000000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	102361714043199950000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	7734620444449867000000.00000	406437741080084200000000000000.00000	468185.61655	
9	Infinity	Infinity	Infinity	155868436371978680000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	2397807487707555000000.00000	113861642722456330000000000000.00000	468185.61655	
10	Infinity	Infinity	Infinity	155868436371978680000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	457091952547968300000.00000	113861642722456330000000000000.00000	252546.23595	
11	Infinity	Infinity	Infinity	155868436371978680000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	457091952547968300000.00000	113861642722456330000000000000.00000	252546.23595	
12	Infinity	Infinity	Infinity	155868436371978680000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	188418518908809100000.00000	113861642722456330000000000000.00000	252546.23595	
13	Infinity	Infinity	Infinity	155868436371978680000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	188418518908809100000.00000	113861642722456330000000000000.00000	252546.23595	
14	Infinity	Infinity	Infinity	155868436371978680000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	166791224228738660000.00000	113861642722456330000000000000.00000	252546.23595	
15	Infinity	Infinity	Infinity	25346999270043396000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	166293293142698820000.00000	113861642722456330000000000000.00000	165977.67267	
16	Infinity	Infinity	Infinity	25346999270043396000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	122350885906557270000.00000	2607822269502544400000000000.00000	141287.79602	
17	Infinity	Infinity	Infinity	25346999270043396000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	122350885906557270000.00000	2607822269502544400000000000.00000	60509.09470	
18	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	122350885906557270000.00000	2607822269502544400000000000.00000	60509.09470	
19	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	20775915938653955000000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	100580366381716140000.00000	467703316990581440000000000.00000	24677.24742	
20	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	825780411914035300000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	100580366381716140000.00000	467703316990581440000000000.00000	5158.46601	
21	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	825780411914035300000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	100580366381716140000.00000	467703316990581440000000000.00000	5158.46601	
22	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	3402237751561193000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	12286607358329555000.00000	467703316990581440000000000.00000	5158.46601	
23	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	3402237751561193000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	12286607358329555000.00000	467703316990581440000000000.00000	5158.46601	
24	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	3402237751561193000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	12286607358329555000.00000	467703316990581440000000000.00000	5158.46601	
25	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	3402237751561193000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	12286607358329555000.00000	467703316990581440000000000.00000	5158.46601	
26	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	3402237751561193000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	12286607358329555000.00000	143487490688883180000000000.00000	5158.46601	
27	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	3402237751561193000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	12286607358329555000.00000	143487490688883180000000000.00000	5158.46601	
28	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	3402237751561193000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	12286607358329555000.00000	143487490688883180000000000.00000	5158.46601	
29	Infinity	Infinity	Infinity	17400784849193745000000000000000000000000000000000000000000.00000	3402237751561193000000000000000000000000000000000000000000000.00000	3857048480840098000000000000000000000000000000000000000000000000000000000000.00000	12286607358329555000.00000	66106625325689440000000000.00000	5158.46601	


==> plotsdata/longRuns/3M50TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	1052310916276647500000000000000000000000000.00000	23362970124805453000000000000000000000000.00000	2639058844410544200000000000000000000000000000.00000	28292930716901712.00000	47539209730623820000.00000	238293037105.43585	
1	Infinity	Infinity	Infinity	147985328702534920000000000000000000000000.00000	2863854712552340000000000000000000000000.00000	2639058844410544200000000000000000000000000000.00000	285891679177.64070	352840250942595260.00000	168565683483.65533	
2	Infinity	Infinity	Infinity	50296156941374150000000000000000000000000.00000	2863854712552340000000000000000000000000.00000	2639058844410544200000000000000000000000000000.00000	8456727763.58411	352840250942595260.00000	161823560643.30470	
3	Infinity	Infinity	Infinity	339753706960976300000000000000000000000.00000	25149311071382967000000000000000000000.00000	2639058844410544200000000000000000000000000000.00000	344461736.72805	258889998307508928.00000	147338943363.80250	
4	Infinity	Infinity	Infinity	339753706960976300000000000000000000000.00000	25149311071382967000000000000000000000.00000	2639058844410544200000000000000000000000000000.00000	120054618.62688	63428814560318000.00000	147338943363.80250	
5	Infinity	Infinity	Infinity	339753706960976300000000000000000000000.00000	25149311071382967000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	42839132.91822	63428814560318000.00000	95232196772.77563	
6	Infinity	Infinity	Infinity	144722917569497470000000000000000000000.00000	14463949546968676000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	5969682.56725	5926246998567607.00000	9016486727.46012	
7	Infinity	Infinity	Infinity	144722917569497470000000000000000000000.00000	14463949546968676000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	4340653.66878	1313317568770570.20000	9016486727.46012	
8	Infinity	Infinity	Infinity	144722917569497470000000000000000000000.00000	14463949546968676000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	2675977.38031	800238404186437.50000	9016486727.46012	
9	Infinity	Infinity	Infinity	42708224788946890000000000000000000000.00000	14221384769614173000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	2377263.51611	800238404186437.50000	9016486727.46012	
10	Infinity	Infinity	Infinity	42708224788946890000000000000000000000.00000	14221384769614173000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	1012517.29550	800238404186437.50000	6918733178.75675	
11	Infinity	Infinity	Infinity	42708224788946890000000000000000000000.00000	14221384769614173000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	1012517.29550	800238404186437.50000	6918733178.75675	
12	Infinity	Infinity	Infinity	42708224788946890000000000000000000000.00000	14221384769614173000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	1012517.29550	800238404186437.50000	6918733178.75675	
13	Infinity	Infinity	Infinity	42708224788946890000000000000000000000.00000	14221384769614173000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	987818.81563	800238404186437.50000	6918733178.75675	
14	Infinity	Infinity	Infinity	42708224788946890000000000000000000000.00000	14221384769614173000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	987818.81563	413933058245072.40000	6918733178.75675	
15	Infinity	Infinity	Infinity	42708224788946890000000000000000000000.00000	4722637481903356000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	243674.26467	413933058245072.40000	6918733178.75675	
16	Infinity	Infinity	Infinity	133264356407368330000000000000000000.00000	4659343989053677600000000000000000000.00000	10039146324009239000000000000000000000000000.00000	213544.74736	413933058245072.40000	6918733178.75675	
17	Infinity	Infinity	Infinity	53914519479337920000000000000000000.00000	1667825411450592000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	213544.74736	198700029402234.75000	6918733178.75675	
18	Infinity	Infinity	Infinity	26698091258138347000000000000000000.00000	1593703723215867000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	213544.74736	198700029402234.75000	6918733178.75675	
19	Infinity	Infinity	Infinity	26698091258138347000000000000000000.00000	1593703723215867000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	177069.77327	198700029402234.75000	6918733178.75675	
20	Infinity	Infinity	Infinity	26698091258138347000000000000000000.00000	1593703723215867000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	177069.77327	198700029402234.75000	6918733178.75675	
21	Infinity	Infinity	Infinity	26698091258138347000000000000000000.00000	1593703723215867000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	175100.45207	150955693498897.53000	6918733178.75675	
22	Infinity	Infinity	Infinity	14204610210083253000000000000000000.00000	1593703723215867000000000000000000000.00000	10039146324009239000000000000000000000000000.00000	175100.45207	150955693498897.53000	6918733178.75675	
23	Infinity	Infinity	Infinity	14204610210083253000000000000000000.00000	172509932725552430000000000000000000.00000	10039146324009239000000000000000000000000000.00000	175100.18398	150955693498897.53000	6918733178.75675	
24	Infinity	Infinity	Infinity	14204610210083253000000000000000000.00000	172509932725552430000000000000000000.00000	10039146324009239000000000000000000000000000.00000	175100.18398	150955693498897.53000	6918733178.75675	
25	Infinity	Infinity	Infinity	14204610210083253000000000000000000.00000	172509932725552430000000000000000000.00000	10039146324009239000000000000000000000000000.00000	175099.65131	150955693498897.53000	6918733178.75675	
26	Infinity	Infinity	Infinity	14204610210083253000000000000000000.00000	73997444418137650000000000000000000.00000	10039146324009239000000000000000000000000000.00000	175099.65131	150955693498897.53000	6918733178.75675	
27	Infinity	Infinity	Infinity	14204610210083253000000000000000000.00000	73997444418137650000000000000000000.00000	10039146324009239000000000000000000000000000.00000	175099.65131	54333449717006.19000	6918733178.75675	
28	Infinity	Infinity	Infinity	14204610210083253000000000000000000.00000	73997444418137650000000000000000000.00000	10039146324009239000000000000000000000000000.00000	175099.65131	42094853712657.05000	6918733178.75675	
29	Infinity	Infinity	Infinity	14204610210083253000000000000000000.00000	73997444418137650000000000000000000.00000	10039146324009239000000000000000000000000000.00000	154128.96592	14617695636955.13300	6918733178.75675	


==> plotsdata/longRuns/3M50TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	9335440977420856000000000000000000000000000000.00000	14296274214179836000000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	215160467759613440.00000	620480829558204100000.00000	136203696899719.34000	
1	Infinity	Infinity	Infinity	9335440977420856000000000000000000000000000000.00000	14296274214179836000000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	394495277716820.40000	24969770242417010000.00000	18374321749818.72000	
2	Infinity	Infinity	Infinity	361019373889851050000000000000000000000000000.00000	14296274214179836000000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	9103350459243.49200	3646770303083663400.00000	18162190013888.43000	
3	Infinity	Infinity	Infinity	7880517709777048000000000000000000000000000.00000	14296274214179836000000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	743414787530.31970	982603564139869440.00000	11179990007143.62500	
4	Infinity	Infinity	Infinity	67930460657156470000000000000000000000000.00000	2849393233064543000000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	133426297902.58571	547892435916912900.00000	9089216640874.65200	
5	Infinity	Infinity	Infinity	164597644026991750000000000000000000000.00000	2834108686610938400000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	50804322734.14465	282584765871888192.00000	1372577159697.08570	
6	Infinity	Infinity	Infinity	161324691784576850000000000000000000000.00000	2833994272492997000000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	21194149463.29539	123960348240211440.00000	978307466679.02660	
7	Infinity	Infinity	Infinity	161324691784576850000000000000000000000.00000	2833994272492997000000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	13240962083.75335	3275159367839375.00000	531470947180.31770	
8	Infinity	Infinity	Infinity	161324691784576850000000000000000000000.00000	2833994272492997000000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	4410462600.38217	3275159367839375.00000	531470947180.31770	
9	Infinity	Infinity	Infinity	161324691784576850000000000000000000000.00000	2833994272492997000000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	3295977406.44943	2976656847714175.00000	72416180521.92715	
10	Infinity	Infinity	Infinity	161324691784576850000000000000000000000.00000	2833994272492997000000000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	3209922870.20744	2976656847714175.00000	72416180521.92715	
11	Infinity	Infinity	Infinity	161324691784576850000000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	1572016089.01364	2976656847714175.00000	72416180521.92715	
12	Infinity	Infinity	Infinity	1084665218504643800000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	1509459733.70566	2976656847714175.00000	11510355814.78939	
13	Infinity	Infinity	Infinity	1084665218504643800000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	145936398.02963	2976656847714175.00000	11510355814.78939	
14	Infinity	Infinity	Infinity	1084665218504643800000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	117926681.98210	2976656847714175.00000	11510355814.78939	
15	Infinity	Infinity	Infinity	340349082938552600000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	86130941.05314	2976656847714175.00000	11510355814.78939	
16	Infinity	Infinity	Infinity	340349082938552600000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	67562235.69255	2976656847714175.00000	11510355814.78939	
17	Infinity	Infinity	Infinity	340349082938552600000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	49765535.69126	208992474084446.75000	11510355814.78939	
18	Infinity	Infinity	Infinity	340063632591276100000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	48152530.05890	184401369258054.70000	11510355814.78939	
19	Infinity	Infinity	Infinity	340063632591276100000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	48152530.05890	184401369258054.70000	11510355814.78939	
20	Infinity	Infinity	Infinity	340063632591276100000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	48152530.05890	184401369258054.70000	11510355814.78939	
21	Infinity	Infinity	Infinity	340063632591276100000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	48152530.05890	184401369258054.70000	11510355814.78939	
22	Infinity	Infinity	Infinity	340063632591276100000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	27374678.21033	184401369258054.70000	11510355814.78939	
23	Infinity	Infinity	Infinity	275098732536920050000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	23917935.55150	184401369258054.70000	11510355814.78939	
24	Infinity	Infinity	Infinity	275098732536920050000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	19105779.38915	184401369258054.70000	11510355814.78939	
25	Infinity	Infinity	Infinity	275098732536920050000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	19105779.38915	184401369258054.70000	11510355814.78939	
26	Infinity	Infinity	Infinity	275098732536920050000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	19105779.38915	184401369258054.70000	11510355814.78939	
27	Infinity	Infinity	Infinity	275098732536920050000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	19105779.38915	184401369258054.70000	11510355814.78939	
28	Infinity	Infinity	Infinity	275098732536920050000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	11212585.99873	184401369258054.70000	11510355814.78939	
29	Infinity	Infinity	Infinity	275098732536920050000000000000000000.00000	34350692275447950000000000000000000000.00000	1579849062712116500000000000000000000000000000000000000.00000	11212585.99873	49445043555306.49000	11510355814.78939	


==> plotsdata/longRuns/3M50TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0	Infinity	Infinity	Infinity	6623012864392475000000000000000000000000.00000	865001751901808800000000000000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	336828244353204290.00000	134336071866321152.00000	2578.12545	
1	Infinity	Infinity	Infinity	3028123519394618000000000000000000000.00000	2171716061654169000000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	71496590618779.44000	12105471477614844.00000	2481.42209	
2	Infinity	Infinity	Infinity	2890928497669483700000000000000000000.00000	2171716061654169000000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	58313205937626.82000	870221409449891.80000	1683.23272	
3	Infinity	Infinity	Infinity	1371591542207902700000000000000000.00000	123670221033131660000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	14224476829818.68400	349113541216960.60000	457.35715	
4	Infinity	Infinity	Infinity	1371591542207902700000000000000000.00000	123670221033131660000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	14224476829818.68400	349113541216960.60000	457.35715	
5	Infinity	Infinity	Infinity	1371591542207902700000000000000000.00000	123670221033131660000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	12585249453022.03500	349113541216960.60000	457.35715	
6	Infinity	Infinity	Infinity	1371591542207902700000000000000000.00000	123670221033131660000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	12585249453022.03500	92571250112261.05000	457.35715	
7	Infinity	Infinity	Infinity	1288894901389611600000000000000000.00000	123670221033131660000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	12585249453022.03500	36696447973567.98400	457.35715	
8	Infinity	Infinity	Infinity	1288894901389611600000000000000000.00000	123670221033131660000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	5830210550742.43500	36696447973567.98400	457.35715	
9	Infinity	Infinity	Infinity	1288894901389611600000000000000000.00000	123670221033131660000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	2561637280129.40700	36696447973567.98400	457.35715	
10	Infinity	Infinity	Infinity	1288894901389611600000000000000000.00000	123670221033131660000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	2561637280129.40700	36696447973567.98400	333.05390	
11	Infinity	Infinity	Infinity	64324388900786485000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	722162352171.39980	36696447973567.98400	333.05390	
12	Infinity	Infinity	Infinity	64324388900786485000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	567610036453.03580	12368532860566.47900	66.31810	
13	Infinity	Infinity	Infinity	64253478178397260000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	316118933983.49510	1758809280502.24800	66.31810	
14	Infinity	Infinity	Infinity	64253478178397260000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	316118933983.49510	1758809280502.24800	66.13468	
15	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	159021724177.68564	1379593054380.17770	66.13468	
16	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	159021724177.68564	676274660136.57590	66.13468	
17	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	159021724177.68564	676274660136.57590	66.13468	
18	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	159021723908.46110	676274660136.57590	19.64914	
19	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	156944174306.21432	352634866341.75770	19.64914	
20	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	156944174306.21432	352634866341.75770	19.64914	
21	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	110594490537.73470	352634866341.75770	19.64914	
22	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	108136774337298870000000000000000.00000	6638574251827030000000000000000000000000000000000.00000	110594490537.73470	352634866341.75770	19.64914	
23	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	2014972446714337400000000000000.00000	6638574251827030000000000000000000000000000000000.00000	94497725217.31018	352634866341.75770	19.64914	
24	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	2014972446714337400000000000000.00000	6638574251827030000000000000000000000000000000000.00000	94497725217.31018	352634866341.75770	19.64914	
25	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	1390929041944162300000000000000.00000	6638574251827030000000000000000000000000000000000.00000	81891974786.93680	352634866341.75770	19.64914	
26	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	1390929041944162300000000000000.00000	6638574251827030000000000000000000000000000000000.00000	54544339446.79380	352634866341.75770	19.64914	
27	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	1390929041944162300000000000000.00000	6638574251827030000000000000000000000000000000000.00000	54544339446.79380	352634866341.75770	19.64914	
28	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	305879223267626080000000000000.00000	6638574251827030000000000000000000000000000000000.00000	54544339446.79380	352634866341.75770	19.64914	
29	Infinity	Infinity	Infinity	35764697636638960000000000000000.00000	305879223267626080000000000000.00000	6638574251827030000000000000000000000000000000000.00000	54544339446.79380	352634866341.75770	19.64914	


==> plotsdata/longRuns/scaled/2M100TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	2.69652345755421e+76	8.2535731427152e+73	1.22941494981111e+69	3.50735643946866e+27	1445466885773416	193915751.739426
1	Inf	Inf	Inf	7.90190014808712e+73	8.64284696290424e+70	1.22941494981111e+69	3.51919744747178e+22	1444864984071566	7781385.17709805
2	Inf	Inf	Inf	7.90190014808712e+73	8.64284696290424e+70	1.22941494981111e+69	42886495843310800	1394237646341900	450184.090871864
3	Inf	Inf	Inf	5.53771461962386e+67	8.15387250924331e+70	1.22941494981111e+69	6170392974181.86	208564487345.7	450184.090871864
4	Inf	Inf	Inf	5.53771461962386e+67	4.08140063660296e+69	1.22941494981111e+69	1033023322178.72	208564487345.7	450184.090871864
5	Inf	Inf	Inf	5.53771461962386e+67	4.08140063660296e+69	1.22941494981111e+69	101878859072.991	208564487345.7	35389.582317669
6	Inf	Inf	Inf	5.53771461962386e+67	3.39521455660973e+69	1.22941494981111e+69	350039971.022782	43156125985.5452	35389.582317669
7	Inf	Inf	Inf	5.53771461962386e+67	3.39521455660973e+69	1.22941494981111e+69	3321249.43109891	43156125985.5452	35389.582317669
8	Inf	Inf	Inf	3.46549826487945e+66	3.39521455660973e+69	1.22941494981111e+69	450100.565202592	20448825382.9307	35389.582317669
9	Inf	Inf	Inf	3.46549826487945e+66	3.39521455660973e+69	1.22941494981111e+69	16146.6143031637	20448825382.9307	35389.582317669
10	Inf	Inf	Inf	3.46549826487945e+66	1.40702918637983e+69	1.22941494981111e+69	16146.6143031637	20448825382.9307	2650.98382176559
11	Inf	Inf	Inf	3.46549826487945e+66	1.40702918637983e+69	1.22941494981111e+69	16146.6143031637	1058176.28191699	2650.98382176559
12	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	1739.2289496156	1058176.28191699	2650.98382176559
13	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	1739.2289496156	1058176.28191699	2650.98382176559
14	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	1739.2289496156	1058176.28191699	2650.98382176559
15	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	1739.2289496156	1058176.28191699	2010.55583146108
16	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	694.274739943277	1058176.28191699	24.8228681288607
17	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	694.274739943277	1058176.28191699	11.0618681354202
18	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	694.274739943277	1058176.28191699	11.0618681354202
19	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	694.274739943277	1058176.28191699	1
20	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	610.877225120753	1058176.28191699	1
21	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	539.53165551952	1058176.28191699	1
22	Inf	Inf	Inf	3.46549826487945e+66	1.40685968193037e+69	1.22941494981111e+69	539.53165551952	1058176.28191699	1
23	Inf	Inf	Inf	3.46548148424368e+66	1.40685968193037e+69	1.22941494981111e+69	539.53165551952	1058176.28191699	1
24	Inf	Inf	Inf	3.46548148424368e+66	1.40685968193037e+69	1.22941494981111e+69	517.745982498584	1058176.28191699	1
25	Inf	Inf	Inf	3.46548148424368e+66	1.40685968193037e+69	1.22941494981111e+69	517.745982498584	1058176.28191699	1
26	Inf	Inf	Inf	3.46548148424368e+66	1.40685968193037e+69	1.22941494981111e+69	515.937294419944	1058176.28191699	1
27	Inf	Inf	Inf	3.46548148424368e+66	1.40685968193037e+69	1.22941494981111e+69	515.937294419944	1058176.28191699	1
28	Inf	Inf	Inf	3.46548148424368e+66	1.40685968193037e+69	1.22941494981111e+69	515.937294419944	1058176.28191699	1
29	Inf	Inf	Inf	3.46548148424368e+66	1.40685968193037e+69	1.22941494981111e+69	515.937294419944	1058176.28191699	1


==> plotsdata/longRuns/scaled/2M100TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	4.47546200912056e+67	4.84055768910089e+67	2.95497572249503e+23	4.24404043612738e+26	276541704680063	110839041.487455
1	Inf	Inf	Inf	4.98853094620963e+64	1.53553365254197e+64	2.95497572249503e+23	4.80990170318528e+20	85222749594217.5	110839041.487455
2	Inf	Inf	Inf	2.40021337876275e+63	1.53553365254197e+64	2.95497572249503e+23	152248780891.613	14911794216817.7	110839041.487455
3	Inf	Inf	Inf	2.40021337876275e+63	1.53553365254197e+64	2.95497572249503e+23	152065851557.395	520207674293.136	107674097.24477
4	Inf	Inf	Inf	2.40021337876275e+63	6.49522733227076e+63	2.95497572249503e+23	620282690.146996	17886075983.3222	107674097.24477
5	Inf	Inf	Inf	2.40021337876275e+63	6.49522733227076e+63	2.95497572249503e+23	1258804.54691455	17886075983.3222	107674097.24477
6	Inf	Inf	Inf	1.42178635359325e+55	6.49522733227076e+63	2.95497572249503e+23	116442.78152374	17886075983.3222	7048459.66473118
7	Inf	Inf	Inf	1.42178635359325e+55	6.40139749544303e+60	2.95497572249503e+23	87052.9782407495	17886075983.3222	7048459.66473118
8	Inf	Inf	Inf	1.42178635359325e+55	6.40139749544303e+60	2.95497572249503e+23	86952.2351287361	17886075983.3222	5679528.51261146
9	Inf	Inf	Inf	1.42178635359325e+55	6.40139749544303e+60	2.95497572249503e+23	43450.4005482139	17886075983.3222	38.9212004768253
10	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	43450.4005482139	373135350.96177	38.9212004768253
11	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	23373.9179287447	373135350.96177	38.9212004768253
12	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	5042.55973752028	373135350.96177	38.9212004768253
13	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	5042.55973752028	373135350.96177	38.9212004768253
14	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	5042.55973732665	373135350.96177	38.9212004768253
15	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	4787.10728446596	373135350.96177	38.9212004768253
16	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	2630.26743140149	373135350.96177	1
17	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	1851.84379945961	373135350.96177	1
18	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	1851.84379945961	373135350.96177	1
19	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	1804.20443958914	373135350.96177	1
20	Inf	Inf	Inf	1.3823220773653e+55	6.40139749544303e+60	2.95497572249503e+23	1804.20443958914	373135350.96177	1
21	Inf	Inf	Inf	1.37459125549255e+55	6.40139749544303e+60	2.95497572249503e+23	839.737895649957	373135350.96177	1
22	Inf	Inf	Inf	1.37459125549255e+55	6.40139749544303e+60	2.95497572249503e+23	780.810440392102	373135350.96177	1
23	Inf	Inf	Inf	1.37459125549255e+55	6.40139749544303e+60	2.95497572249503e+23	780.810440392102	373135350.96177	1
24	Inf	Inf	Inf	1.37459125549255e+55	6.40139749544303e+60	2.95497572249503e+23	780.810440392102	373135350.96177	1
25	Inf	Inf	Inf	1.37459125549255e+55	6.40139749544303e+60	2.95497572249503e+23	702.325640602183	373135350.96177	1
26	Inf	Inf	Inf	1.37459125549255e+55	6.40139749544303e+60	2.95497572249503e+23	277.761028194402	373135350.96177	1
27	Inf	Inf	Inf	1.37459125549255e+55	6.40139749544303e+60	2.95497572249503e+23	273.05921183337	373135350.96177	1
28	Inf	Inf	Inf	1.37459125549255e+55	6.40139749544303e+60	2.95497572249503e+23	168.240370383189	373135350.96177	1
29	Inf	Inf	Inf	1.37459125549255e+55	6.40139749544303e+60	2.95497572249503e+23	164.45791841825	373135350.96177	1


==> plotsdata/longRuns/scaled/2M100TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	6.99695999262951e+106	1.3533762906189e+91	3.05764774821686e+89	3.81533708683527e+45	3.78710981189719e+29	11781607417804402688
1	Inf	Inf	Inf	1.07557374512356e+93	9.80724112061009e+85	3.05764774821686e+89	2.21014765386664e+43	1.41090753869797e+28	232566413855.961
2	Inf	Inf	Inf	3.49938493780312e+85	1.06353148864178e+85	3.05764774821686e+89	2.21014765386664e+43	8.80717709044812e+21	232566413855.961
3	Inf	Inf	Inf	1.67825117939005e+85	1.06353148864177e+85	3.05764774821686e+89	2.21014765386664e+43	8.80717709044812e+21	232566413855.961
4	Inf	Inf	Inf	1.67825117939005e+85	1.06353148864177e+85	3.05764774821686e+89	2.21014765386664e+43	7.0528904065079e+20	41960012804.2028
5	Inf	Inf	Inf	1.67825117939005e+85	1.06353148864177e+85	3.05764774821686e+89	2.20956796945526e+43	1.37157207304653e+20	7059752.35682
6	Inf	Inf	Inf	1.67825117939005e+85	1.06353148864177e+85	3.05764774821686e+89	1.09566412714959e+42	1.37157207304653e+20	7059752.35682
7	Inf	Inf	Inf	2.34641204749287e+84	1.48607569433281e+66	3.05764774821686e+89	2.20577887626408e+41	1.37157207304653e+20	412795.63881
8	Inf	Inf	Inf	2.20284909127111e+72	2.99190065134415e+63	3.05764774821686e+89	1.71678224558846e+37	1.37157207304653e+20	412795.63881
9	Inf	Inf	Inf	1.81983975529584e+72	2.99190065134415e+63	3.05764774821686e+89	1.71218662315796e+37	1.37157207304653e+20	412795.63881
10	Inf	Inf	Inf	1.81983975133711e+72	2.99190065134415e+63	3.05764774821686e+89	1.71218662210591e+37	151643879675469856	412795.63881
11	Inf	Inf	Inf	1.81983975068045e+72	2.99190065134415e+63	3.05764774821686e+89	1.55200439302773e+37	151643879675469856	412795.63881
12	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.55200439302773e+37	1944758241467.27	750.24964
13	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.55200439220367e+37	1944758241467.27	749.009255
14	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.55200439185227e+37	1944758241467.27	749.009255
15	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.55200439182608e+37	1944758241467.27	749.009255
16	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.55200439182445e+37	1944758241467.27	748.778485
17	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.55200439182445e+37	121316293842.456	4.25
18	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.46618640860763e+37	121316014096.66	4.25
19	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.46618640860763e+37	13680.226555	3.5
20	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.46618640860763e+37	13680.226555	2.74071
21	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.46618640860763e+37	13679.664055	1.625
22	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.46618627442891e+37	13679.664055	1.625
23	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.46618627442199e+37	13679.664055	1.458335
24	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.46618626685884e+37	13679.664055	1.0299
25	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.03382862556023e+36	13679.664055	1
26	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.03382862556021e+36	13679.664055	1
27	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.03361928675381e+36	13679.664055	1
28	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.03361928675157e+36	13679.664055	1
29	Inf	Inf	Inf	1.81983975068044e+72	2.99190065134415e+63	3.05764774821686e+89	1.03361928675157e+36	13679.664055	1


==> plotsdata/longRuns/scaled/2M50TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	1.75282313503761e+28	8.18636857467153e+33	147272411994054	9.2080969128683e+20	417901614.413228	7166756.98553371
1	Inf	Inf	Inf	1.75282313503761e+28	8.18610254834754e+33	147272411994054	531890648721028416	2712083.15588166	153112.487573731
2	Inf	Inf	Inf	1.75282313503761e+28	2.46904246430396e+26	147272411994054	91070722812689744	2702389.89790034	20222.1548845605
3	Inf	Inf	Inf	1.75282313503761e+28	2.46904246430396e+26	147272411994054	6634555828786206	84714.6180647454	6716.2267643672
4	Inf	Inf	Inf	1.75282313503761e+28	2.30537157384567e+26	147272411994054	5394777400061678	61023.6975226892	6716.2267643672
5	Inf	Inf	Inf	1.75282304089853e+28	2.30537157384567e+26	147272411994054	463812981231324	24951.0996575615	6716.2267643672
6	Inf	Inf	Inf	6.67201217742456e+27	2.30537157384567e+26	147272411994054	463812981231324	13092.8380276304	6716.2267643672
7	Inf	Inf	Inf	1.83321884261174e+26	2.30477689483586e+26	147272411994054	216373470643278	13092.8380276304	6716.2267643672
8	Inf	Inf	Inf	1.83321884261174e+26	2.30477689483586e+26	147272411994054	216373470643278	1158.14877140076	1455.84338645153
9	Inf	Inf	Inf	1.83321884261174e+26	2.30477689483586e+26	147272411994054	128158280050752	1158.14877140076	1455.84338645153
10	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	21256175914107.3	204.75395205965	402.004822667831
11	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	1539922518046.76	204.75395205965	402.004822667831
12	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	1539690699131.7	136.952725448187	402.004822667831
13	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	695296897514.022	136.952725448187	402.004822667831
14	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	10226003003.4626	136.952725448187	144.309224655659
15	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	4042820176.28762	136.952725448187	144.309224655659
16	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	3382566916.92056	62.8565878915815	129.176731447643
17	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	3288144182.24759	62.8565878915815	129.176731447643
18	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	3278555809.72389	62.8565878915815	6.09703576427399
19	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	3278555809.72389	62.8565878915815	6.09703576427399
20	Inf	Inf	Inf	1.83321884261174e+26	2.30473807084491e+26	147272411994054	2622845945.29306	62.8565878915815	6.09703576427399
21	Inf	Inf	Inf	1.83311741677531e+26	4.62657767474644e+25	147272411994054	2466748615.39469	62.8565878915815	6.09703576427399
22	Inf	Inf	Inf	1.83311357773845e+26	4.62657767474644e+25	147272411994054	2311011443.72047	14.1321742444804	6.09703576427399
23	Inf	Inf	Inf	1.83311357773845e+26	4.62657767474644e+25	147272411994054	1986066129.17925	14.1321742444804	6.09703576427399
24	Inf	Inf	Inf	1.83311357773845e+26	4.40676983745049e+23	147272411994054	1755862819.79499	14.1321742444804	6.09703576427399
25	Inf	Inf	Inf	1.83311357773845e+26	4.40676983745049e+23	147272411994054	1748340158.16594	14.1321742444804	6.09672693045759
26	Inf	Inf	Inf	1.83311357773845e+26	4.40676983745049e+23	147272411994054	1748340158.16594	14.1321742444804	6.09672693045759
27	Inf	Inf	Inf	1.83311357773845e+26	4.40676983745049e+23	147272411994054	1748340158.16594	1	6.09672693045759
28	Inf	Inf	Inf	1.83311357773845e+26	4.40676983745049e+23	147272411994054	1748340158.16594	1	6.09672693045759
29	Inf	Inf	Inf	1.83311357773845e+26	4.40676983745049e+23	147272411994054	1747533132.676	1	6.09672693045759


==> plotsdata/longRuns/scaled/2M50TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	4.05902518513572e+35	9.18443921425519e+30	1.83306669621355e+27	1560222.75228623	124820856557946	140162275.542668
1	Inf	Inf	Inf	1.5645415617676e+33	9.18443921425519e+30	1.83306669621355e+27	790.58904967	101283865556.213	127968181.577738
2	Inf	Inf	Inf	8.31626754961524e+29	9.18443921425519e+30	1.83306669621355e+27	264.18482485	34830582210.4756	47315181.64157
3	Inf	Inf	Inf	6.87266667272806e+28	9.18443921425519e+30	1.83306669621355e+27	13.14480631	34830582210.4756	6834258.70509576
4	Inf	Inf	Inf	6.87266667272806e+28	1.99709002927718e+30	1.83306669621355e+27	10.24160724	752870542.448691	3577614.59495728
5	Inf	Inf	Inf	6.87266667272806e+28	1.99709002927718e+30	1.83306669621355e+27	7.46589655	274212437.669763	3577614.59495728
6	Inf	Inf	Inf	1.44519275961079e+28	1.43608379681032e+30	1.83306669621355e+27	4.82870547	274212437.669763	3577614.59495728
7	Inf	Inf	Inf	1.44519275961079e+28	1.43608379681032e+30	1.83306669621355e+27	4.82870547	274212437.669763	3577614.59495728
8	Inf	Inf	Inf	1.19046398255592e+26	1.43608379681032e+30	1.83306669621355e+27	1.62266978	274212437.669763	3577614.59495728
9	Inf	Inf	Inf	1.19046398255592e+26	1.43608379681032e+30	1.83306669621355e+27	1.04930874	274212437.669763	3577614.59495728
10	Inf	Inf	Inf	1.19046398255592e+26	1.27072035991641e+29	1.83306669621355e+27	1.02964374	274212437.669763	1044848.72167045
11	Inf	Inf	Inf	1.19046398255592e+26	1.27072035991641e+29	1.83306669621355e+27	1.02964374	29091815.3824098	1044848.72167045
12	Inf	Inf	Inf	2.56772830659828e+25	1.27072035991641e+29	1.83306669621355e+27	1.02964374	29091815.3824098	1044848.72167045
13	Inf	Inf	Inf	2.56772830659828e+25	1.27072035991641e+29	1.83306669621355e+27	1.02964374	29091815.3824098	1044848.72167045
14	Inf	Inf	Inf	2.56772830659828e+25	1.27072035991641e+29	1.83306669621355e+27	1.02914374	29091815.3824098	180155.80612739
15	Inf	Inf	Inf	2.56772830659828e+25	1.27072035991641e+29	1.83306669621355e+27	1.02914374	11600420.3449121	180155.80612739
16	Inf	Inf	Inf	2.56772830659828e+25	1.27072035991641e+29	1.83306669621355e+27	1	11600420.3449121	1785.07892194
17	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	11600420.3449121	1785.07892194
18	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4664073.50792832	1785.07892194
19	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4664073.50792832	1785.07892194
20	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4664073.50792832	1785.07892194
21	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4664073.50792832	1785.07892194
22	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4664073.50792832	1785.07892194
23	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4664073.50792832	1785.07892194
24	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4527448.4697054	1785.07892194
25	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4527448.4697054	1785.07892194
26	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4527448.4697054	1785.07892194
27	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4527448.4697054	1785.07892194
28	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4527448.4697054	1785.07892194
29	Inf	Inf	Inf	2.56772830659828e+25	1.15904632033711e+27	1.83306669621355e+27	1	4527448.4697054	1785.07892194


==> plotsdata/longRuns/scaled/2M50TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	1.18273099306594e+34	1.58686643724513e+34	68721742285263806464	17388800.5070072	312950209.611274	746.647008085548
1	Inf	Inf	Inf	1.14616560035648e+29	1.55507741028437e+26	68721742285263806464	127437.806509594	4432325.45262799	29.9419556080317
2	Inf	Inf	Inf	1.14616555994107e+29	1.55507741028437e+26	68721742285263806464	46483.6053376939	18500.6868625495	29.9419556080317
3	Inf	Inf	Inf	1.04593285327223e+25	1.55507741028437e+26	68721742285263806464	12615.4789973397	7856.12821726509	29.9419556080317
4	Inf	Inf	Inf	1.04593285327223e+25	3.49072291402465e+25	68721742285263806464	5951.84646798476	5734.89772104669	9.6557272522931
5	Inf	Inf	Inf	1.04593285327223e+25	7.37085847448724e+22	68721742285263806464	3667.32227567746	5734.89772104669	6.92353020809653
6	Inf	Inf	Inf	2.73302721593514e+21	7.37085847448724e+22	68721742285263806464	3587.1093921216	5734.89772104669	3.42039276400316
7	Inf	Inf	Inf	2.73302721593514e+21	2.23620195714952e+22	68721742285263806464	3528.30920355248	5734.89772104669	3.42039276400316
8	Inf	Inf	Inf	2.73302721593514e+21	7.80232264504052e+21	68721742285263806464	3465.605675656	5734.89772104669	3.42039276400316
9	Inf	Inf	Inf	2.73302721593514e+21	7.80232264504052e+21	68721742285263806464	3354.85330784596	5734.89772104669	3.42039276400316
10	Inf	Inf	Inf	2.73302721593514e+21	7.80232264399132e+21	68721742285263806464	2854.52526286651	2296.25218230605	3.42039276400316
11	Inf	Inf	Inf	2.73302721593514e+21	7.80232264399132e+21	68721742285263806464	2853.81062899584	2296.25218230605	3.42039276400316
12	Inf	Inf	Inf	2.73289219916223e+21	7.80232264399132e+21	68721742285263806464	2840.13472539023	699.805356978654	3.42039276400316
13	Inf	Inf	Inf	863934632908961152	7.80232264399132e+21	68721742285263806464	2819.42863747474	335.915838018294	3.07472506455922
14	Inf	Inf	Inf	863934632908961152	1.77626067971951e+21	68721742285263806464	2816.52023430336	335.915838018294	1
15	Inf	Inf	Inf	863934632908961152	1.77626067971921e+21	68721742285263806464	2816.52023430336	335.915838018294	1
16	Inf	Inf	Inf	863934632908961152	1.77626067971921e+21	68721742285263806464	2816.52023430336	335.915838018294	1
17	Inf	Inf	Inf	863934632908961152	1.77626067971921e+21	68721742285263806464	2816.52023430336	335.915838018294	1
18	Inf	Inf	Inf	863934632908961152	1.77626067971921e+21	68721742285263806464	2809.91213576083	54.1066837951883	1
19	Inf	Inf	Inf	863934632908961152	1.77626067971921e+21	68721742285263806464	2809.91213576083	54.1066837951883	1
20	Inf	Inf	Inf	863934632908961152	1.77626067971921e+21	68721742285263806464	2809.91213576083	54.1066837951883	1
21	Inf	Inf	Inf	602333360971539456	1.77626067971921e+21	68721742285263806464	2809.91213576083	54.1066837951883	1
22	Inf	Inf	Inf	602333360971539456	1.77626067971921e+21	68721742285263806464	2188.71773172355	50.6259407702662	1
23	Inf	Inf	Inf	602333360971539456	1.77626067971921e+21	68721742285263806464	2139.81224169926	50.6259407702662	1
24	Inf	Inf	Inf	602333360971539456	1.77626067971921e+21	68721742285263806464	2139.81224169926	50.6259407702662	1
25	Inf	Inf	Inf	602333360971539456	1.77626067971921e+21	68721742285263806464	2134.1526935755	50.6259407702662	1
26	Inf	Inf	Inf	602333360971539456	1.77626067971921e+21	68721742285263806464	2134.1526935755	50.6259407702662	1
27	Inf	Inf	Inf	602333360971539456	1.77626067971921e+21	68721742285263806464	1883.73496204352	36.0759702721066	1
28	Inf	Inf	Inf	601355336437511808	1.77626067971921e+21	68721742285263806464	1883.73496204352	36.0759702721066	1
29	Inf	Inf	Inf	601355336437511808	1.77626067971921e+21	68721742285263806464	1883.73496204352	19.9429014868417	1


==> plotsdata/longRuns/scaled/3M100TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	4.74265569347973e+87	1.0846982682065e+86	1.34406441099164e+84	1.02787190407387e+24	4.21660618706678e+32	13479609745.7841
1	Inf	Inf	Inf	1.27964502804742e+85	5.55132653572883e+84	1.34406441099164e+84	23123340544161386496	7.65022698656498e+22	8649023.65912825
2	Inf	Inf	Inf	7.26441339710215e+83	5.55132653572883e+84	1.34406441099164e+84	3268463997908849	1.79680574566952e+21	1357196.63052271
3	Inf	Inf	Inf	7.98468516621215e+80	5.55132653572883e+84	1.34406441099164e+84	156428835585591	3.63953500721952e+20	1357196.63052271
4	Inf	Inf	Inf	6.82717426482684e+79	5.55132653572883e+84	1.34406441099164e+84	30795219965928.2	48166033671573356544	454760.711139221
5	Inf	Inf	Inf	2.39771359064461e+75	5.55132653572883e+84	1.34406441099164e+84	304001427341.215	48166033671573356544	384589.230875843
6	Inf	Inf	Inf	5.92313791935613e+73	5.55132653572883e+84	1.34406441099164e+84	298568514104.366	44577777604740104192	310769.123844092
7	Inf	Inf	Inf	5.92313791935613e+73	7.92046325693507e+80	1.34406441099164e+84	41037605752.1556	20090643755270905856	164827.603370875
8	Inf	Inf	Inf	5.92313791935613e+73	7.92046325693507e+80	1.34406441099164e+84	18361918404.9291	804885352828132480	41557.3959782174
9	Inf	Inf	Inf	5.92313791935613e+73	7.92046325693507e+80	1.34406441099164e+84	4156793952.73141	804198309934785792	37995.7536712595
10	Inf	Inf	Inf	5.14790561398338e+71	5.3021365407466e+80	1.34406441099164e+84	3722934851.74518	804198309934785792	37995.7536712595
11	Inf	Inf	Inf	5.14790561398338e+71	5.3021365407466e+80	1.34406441099164e+84	3722934851.74518	12143234528337.1	37995.7536712595
12	Inf	Inf	Inf	1.3262176731993e+69	5.3021365407466e+80	1.34406441099164e+84	159161347.919429	12143234528337.1	2822.55761358075
13	Inf	Inf	Inf	1.3160149263172e+69	5.3021365407466e+80	1.34406441099164e+84	23397698.8862072	12143234528337.1	2822.55761358075
14	Inf	Inf	Inf	1.3160149263172e+69	5.3021365407466e+80	1.34406441099164e+84	9849106.2597998	12143234528337.1	2822.55761358075
15	Inf	Inf	Inf	1.3160149263172e+69	5.3021365407466e+80	1.34406441099164e+84	9849106.2597998	12143234528337.1	2822.55761358075
16	Inf	Inf	Inf	6.43627919860322e+67	5.3021365407466e+80	1.34406441099164e+84	4975249.10506197	12143234528337.1	2822.55761358075
17	Inf	Inf	Inf	6.43627919860322e+67	5.3021365407466e+80	1.34406441099164e+84	4732819.50722378	12143234528337.1	2822.55761358075
18	Inf	Inf	Inf	2.56438727392959e+67	5.28962363177884e+80	1.34406441099164e+84	4732819.39040629	12143234528337.1	19.7305479465803
19	Inf	Inf	Inf	2.56438727392959e+67	5.28962362291586e+80	1.34406441099164e+84	2275720.24958001	12143234528337.1	19.7305479465803
20	Inf	Inf	Inf	2.56438727392959e+67	5.28962362291586e+80	1.34406441099164e+84	1410392.82435177	12143234528337.1	19.7305479465803
21	Inf	Inf	Inf	2.56438727392959e+67	5.69391058527246e+78	1.34406441099164e+84	1410392.82435177	12143234528337.1	19.7305479465803
22	Inf	Inf	Inf	2.56438727392959e+67	1.29451011022776e+75	1.34406441099164e+84	1378372.24170439	12143234528337.1	19.7305479465803
23	Inf	Inf	Inf	2.56438727392959e+67	1.54374227460469e+72	1.34406441099164e+84	654042.297029782	12143234528337.1	19.7305479465803
24	Inf	Inf	Inf	2.56438727392959e+67	1.54374227460469e+72	1.34406441099164e+84	171876.622887866	12143234528337.1	19.7305479465803
25	Inf	Inf	Inf	2.56438727392959e+67	1.54374227460469e+72	1.34406441099164e+84	20614.5914521597	12143234528337.1	1
26	Inf	Inf	Inf	2.56438727392959e+67	1.54374227460469e+72	1.34406441099164e+84	20614.5914521597	12143234528337.1	1
27	Inf	Inf	Inf	2.56438727392959e+67	1.54374227460469e+72	1.34406441099164e+84	20614.5914521597	2756529653276.01	1
28	Inf	Inf	Inf	2.56438727392959e+67	1.54374227460469e+72	1.34406441099164e+84	20614.5914521597	2756529653276.01	1
29	Inf	Inf	Inf	2.56438727392959e+67	1.54374227460469e+72	1.34406441099164e+84	20614.5914521597	2756529653276.01	1


==> plotsdata/longRuns/scaled/3M100TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	9.43084188790059e+71	2.85467122235566e+80	5.39156803526372e+77	1.06215735069621e+25	2.91987722823867e+35	10408813568.4342
1	Inf	Inf	Inf	2.9165293286962e+68	1.05063898267189e+79	5.39156803526372e+77	168741885078161472	4.36394014667626e+25	73031079.9569035
2	Inf	Inf	Inf	8.17345922930121e+63	3.32798546098482e+74	5.39156803526372e+77	1585380560370339	4.35862000469057e+25	2131089.37971703
3	Inf	Inf	Inf	8.17345922930121e+63	1.88707195965444e+71	5.39156803526372e+77	119133260466557	1.10481181023743e+21	352933.78728878
4	Inf	Inf	Inf	8.17345922930121e+63	1.88707195965444e+71	5.39156803526372e+77	904768408579.245	6798820105631848448	352933.78728878
5	Inf	Inf	Inf	1.84749495794649e+63	1.88707195965444e+71	5.39156803526372e+77	549215792724.159	790440838017829120	352933.78728878
6	Inf	Inf	Inf	1.84749495794649e+63	2.36239894306518e+69	5.39156803526372e+77	239371112055.784	505526356715114624	352933.78728878
7	Inf	Inf	Inf	1.84749495794649e+63	2.36239894306518e+69	5.39156803526372e+77	53878619583.4444	505526356715114624	352933.78728878
8	Inf	Inf	Inf	1.84749495794649e+63	2.36239894306518e+69	5.39156803526372e+77	8250091951.0893	487473991077644480	2821.75788806913
9	Inf	Inf	Inf	1.84749495794649e+63	2.36239894306518e+69	5.39156803526372e+77	3623326529.53781	487473991077644480	2821.75788806913
10	Inf	Inf	Inf	1.84749495794649e+63	2.36239894306518e+69	5.39156803526372e+77	3590458125.51447	487473991077644480	2525.19957029343
11	Inf	Inf	Inf	1.84749495794649e+63	2.36239894306518e+69	5.39156803526372e+77	3590458125.51447	487473991077644480	174.058441175993
12	Inf	Inf	Inf	1.84749495794649e+63	1.47508792265467e+69	5.39156803526372e+77	3586258164.68921	487473991077644480	41.1932141814538
13	Inf	Inf	Inf	1.84749495794649e+63	1.47508792265467e+69	5.39156803526372e+77	3586258164.68921	189342290619237632	41.1932141814538
14	Inf	Inf	Inf	1.84749495794649e+63	1.47508792265467e+69	5.39156803526372e+77	70230044.9258073	189342290619237632	41.1932141814538
15	Inf	Inf	Inf	1.84749495794649e+63	1.47508792265467e+69	5.39156803526372e+77	70230044.9258073	7598374034922482	6.1405305573955
16	Inf	Inf	Inf	1.84749495794649e+63	4.49414165116998e+68	5.39156803526372e+77	9728092.28668734	7598374034922482	6.1405305573955
17	Inf	Inf	Inf	1.84749495794649e+63	4.49414165116998e+68	5.39156803526372e+77	9728092.28668734	7598374034922482	6.1405305573955
18	Inf	Inf	Inf	1.84749495794649e+63	4.49414165116998e+68	5.39156803526372e+77	9728092.28668734	1333323060450489	6.1405305573955
19	Inf	Inf	Inf	1.84749495794649e+63	4.49414165116998e+68	5.39156803526372e+77	9728092.28668734	62085363955119.6	6.1405305573955
20	Inf	Inf	Inf	1.84749495794649e+63	4.49414165116998e+68	5.39156803526372e+77	9728092.28668734	62085363955119.6	6.1405305573955
21	Inf	Inf	Inf	1.77651170952357e+63	1.36591437470855e+67	5.39156803526372e+77	9728092.28668734	62085363955119.6	1
22	Inf	Inf	Inf	1.77651170952357e+63	1.36591437470855e+67	5.39156803526372e+77	5784598.36627535	62085363955119.6	1
23	Inf	Inf	Inf	1.77651170952357e+63	1.36591437470855e+67	5.39156803526372e+77	5576475.50619288	47966444369445.3	1
24	Inf	Inf	Inf	1.77651170952357e+63	1.36591437470855e+67	5.39156803526372e+77	5576475.50619288	47966444369445.3	1
25	Inf	Inf	Inf	1.77651170952357e+63	1.36591437470855e+67	5.39156803526372e+77	5576475.50619288	47966444369445.3	1
26	Inf	Inf	Inf	1.77651170952357e+63	1.36591437470855e+67	5.39156803526372e+77	5493541.15880737	25508978496363.6	1
27	Inf	Inf	Inf	1.77651170952357e+63	1.36591437470855e+67	5.39156803526372e+77	5493541.15880737	21441915683376.1	1
28	Inf	Inf	Inf	1.77651170952357e+63	3.31513430267288e+66	5.39156803526372e+77	5493541.15880737	21441915683376.1	1
29	Inf	Inf	Inf	1.77651170952357e+63	3.31513430267288e+66	5.39156803526372e+77	5493541.15880737	21441915683376.1	1


==> plotsdata/longRuns/scaled/3M100TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	9.09472855543657e+85	1.59496137665231e+94	1.98395946101407e+91	8.62295413061308e+30	2.43270197147966e+34	47740703.2690754
1	Inf	Inf	Inf	1.13655398424588e+85	1.0180481649593e+69	1.98395946101407e+91	6.88705801339581e+26	1.14759803442718e+30	85412.9089035398
2	Inf	Inf	Inf	4.88364575662204e+77	4.39429080874469e+67	1.98395946101407e+91	5.91683631255336e+24	1.14759803442718e+30	80194.9977510754
3	Inf	Inf	Inf	4.40968136528478e+75	4.02675701291304e+60	1.98395946101407e+91	1.09896848613893e+23	1.6971377702705e+27	1305.49243708847
4	Inf	Inf	Inf	4.40968136528478e+75	4.02675701291304e+60	1.98395946101407e+91	3.75886779565726e+21	1.49246296355497e+27	171.236060927166
5	Inf	Inf	Inf	3.9132307919774e+74	4.02675701291304e+60	1.98395946101407e+91	1.18970972402542e+21	1.44506805833819e+26	90.7432311100737
6	Inf	Inf	Inf	3.13025796152075e+63	4.02675701291304e+60	1.98395946101407e+91	56578197307045535744	7.87751562453038e+25	90.7432311100737
7	Inf	Inf	Inf	3.13025793206257e+63	4.02675701291304e+60	1.98395946101407e+91	49465518608561446912	7.87751562453038e+25	90.7432311100737
8	Inf	Inf	Inf	1.05275993482422e+57	4.02675701291304e+60	1.98395946101407e+91	1499112588290869760	7.87751562453038e+25	90.7432311100737
9	Inf	Inf	Inf	3.02101876569933e+55	4.02675701291304e+60	7.47567378748968e+71	464739467817049280	2.20684936196442e+25	90.7432311100737
10	Inf	Inf	Inf	3.02101876569933e+55	4.02675701291304e+60	7.47567378748968e+71	88592879895330160	2.20684936196442e+25	48.9483282689559
11	Inf	Inf	Inf	3.02101876569933e+55	4.02675701291304e+60	7.47567378748968e+71	88592879895330160	2.20684936196442e+25	48.9483282689559
12	Inf	Inf	Inf	3.02101876569933e+55	4.02675701291304e+60	7.47567378748968e+71	36518996063472288	2.20684936196442e+25	48.9483282689559
13	Inf	Inf	Inf	3.02101876569933e+55	4.02675701291304e+60	7.47567378748968e+71	36518996063472288	2.20684936196442e+25	48.9483282689559
14	Inf	Inf	Inf	3.02101876569933e+55	4.02675701291304e+60	7.47567378748968e+71	32327226093837308	2.20684936196442e+25	48.9483282689559
15	Inf	Inf	Inf	4.91271756048324e+54	4.02675701291304e+60	7.47567378748968e+71	32230717834053300	2.20684936196442e+25	32.1697385637007
16	Inf	Inf	Inf	4.91271756048324e+54	4.02675701291304e+60	7.47567378748968e+71	23713866060832384	5.05444219314189e+23	27.3843835284807
17	Inf	Inf	Inf	4.91271756048324e+54	4.02675701291304e+60	7.47567378748968e+71	23713866060832384	5.05444219314189e+23	11.7279762251985
18	Inf	Inf	Inf	3.37259414355435e+54	4.02675701291304e+60	7.47567378748968e+71	23713866060832384	5.05444219314189e+23	11.7279762251985
19	Inf	Inf	Inf	3.37259414355435e+54	4.02675701291304e+60	7.47567378748968e+71	19494336465590196	9.06495587109375e+22	4.78310107522154
20	Inf	Inf	Inf	3.37259414355435e+54	1.60051526711005e+59	7.47567378748968e+71	19494336465590196	9.06495587109375e+22	1
21	Inf	Inf	Inf	3.37259414355435e+54	1.60051526711005e+59	7.47567378748968e+71	19494336465590196	9.06495587109375e+22	1
22	Inf	Inf	Inf	3.37259414355435e+54	6.59416642142235e+56	7.47567378748968e+71	2381371896726490	9.06495587109375e+22	1
23	Inf	Inf	Inf	3.37259414355435e+54	6.59416642142235e+56	7.47567378748968e+71	2381371896726490	9.06495587109375e+22	1
24	Inf	Inf	Inf	3.37259414355435e+54	6.59416642142235e+56	7.47567378748968e+71	2381371896726490	9.06495587109375e+22	1
25	Inf	Inf	Inf	3.37259414355435e+54	6.59416642142235e+56	7.47567378748968e+71	2381371896726490	9.06495587109375e+22	1
26	Inf	Inf	Inf	3.37259414355435e+54	6.59416642142235e+56	7.47567378748968e+71	2381371896726490	2.78105312469891e+22	1
27	Inf	Inf	Inf	3.37259414355435e+54	6.59416642142235e+56	7.47567378748968e+71	2381371896726490	2.78105312469891e+22	1
28	Inf	Inf	Inf	3.37259414355435e+54	6.59416642142235e+56	7.47567378748968e+71	2381371896726490	2.78105312469891e+22	1
29	Inf	Inf	Inf	3.37259414355435e+54	6.59416642142235e+56	7.47567378748968e+71	2381371896726490	1.28126874365608e+22	1


==> plotsdata/longRuns/scaled/3M50TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	6.82742586748408e+36	1.51579674888995e+35	1.71222956461324e+40	183565412137.877	308435867398418	1546052.61659579
1	Inf	Inf	Inf	9.6013340312646e+35	1.85807782118034e+34	1.71222956461324e+40	1854874.08286998	2289238493218.99	1093659.3833554
2	Inf	Inf	Inf	3.2632302642226e+35	1.85807782118034e+34	1.71222956461324e+40	54867.5120642894	2289238493218.99	1049916.28122657
3	Inf	Inf	Inf	2.2043325899217e+33	1.6316951036268e+32	1.71222956461324e+40	2234.87843958157	1679686339786.02	955939.635004381
4	Inf	Inf	Inf	2.2043325899217e+33	1.6316951036268e+32	1.71222956461324e+40	778.918096233107	411528116428.964	955939.635004381
5	Inf	Inf	Inf	2.2043325899217e+33	1.6316951036268e+32	6.51342927644582e+37	277.941629731206	411528116428.964	617869.44677069
6	Inf	Inf	Inf	9.38966778495331e+32	9.38425533324005e+31	6.51342927644582e+37	38.7314921638828	38449674358.8692	58499.2455856382
7	Inf	Inf	Inf	9.38966778495331e+32	9.38425533324005e+31	6.51342927644582e+37	28.1623021381383	8520845125.29017	58499.2455856382
8	Inf	Inf	Inf	9.38966778495331e+32	9.38425533324005e+31	6.51342927644582e+37	17.3618307402919	5191971589.7543	58499.2455856382
9	Inf	Inf	Inf	2.77092287239681e+32	9.22687855325659e+31	6.51342927644582e+37	15.4237659232592	5191971589.7543	58499.2455856382
10	Inf	Inf	Inf	2.77092287239681e+32	9.22687855325659e+31	6.51342927644582e+37	6.56925010951822	5191971589.7543	44888.9554893425
11	Inf	Inf	Inf	2.77092287239681e+32	9.22687855325659e+31	6.51342927644582e+37	6.56925010951822	5191971589.7543	44888.9554893425
12	Inf	Inf	Inf	2.77092287239681e+32	9.22687855325659e+31	6.51342927644582e+37	6.56925010951822	5191971589.7543	44888.9554893425
13	Inf	Inf	Inf	2.77092287239681e+32	9.22687855325659e+31	6.51342927644582e+37	6.4090056059749	5191971589.7543	44888.9554893425
14	Inf	Inf	Inf	2.77092287239681e+32	9.22687855325659e+31	6.51342927644582e+37	6.4090056059749	2685610522.09615	44888.9554893425
15	Inf	Inf	Inf	2.77092287239681e+32	3.06406184787883e+31	6.51342927644582e+37	1.58097267598488	2685610522.09615	44888.9554893425
16	Inf	Inf	Inf	8.64623278230907e+29	3.02299683338156e+31	6.51342927644582e+37	1.38549143306007	2685610522.09615	44888.9554893425
17	Inf	Inf	Inf	3.49799074810163e+29	1.08209030054303e+31	6.51342927644582e+37	1.38549143306007	1289171954.43597	44888.9554893425
18	Inf	Inf	Inf	1.73218044257505e+29	1.03399991929088e+31	6.51342927644582e+37	1.38549143306007	1289171954.43597	44888.9554893425
19	Inf	Inf	Inf	1.73218044257505e+29	1.03399991929088e+31	6.51342927644582e+37	1.14884066971057	1289171954.43597	44888.9554893425
20	Inf	Inf	Inf	1.73218044257505e+29	1.03399991929088e+31	6.51342927644582e+37	1.14884066971057	1289171954.43597	44888.9554893425
21	Inf	Inf	Inf	1.73218044257505e+29	1.03399991929088e+31	6.51342927644582e+37	1.13606365267663	979405222.065974	44888.9554893425
22	Inf	Inf	Inf	9.21599516699825e+28	1.03399991929088e+31	6.51342927644582e+37	1.13606365267663	979405222.065974	44888.9554893425
23	Inf	Inf	Inf	9.21599516699825e+28	1.11924979478093e+30	6.51342927644582e+37	1.1360619133004	979405222.065974	44888.9554893425
24	Inf	Inf	Inf	9.21599516699825e+28	1.11924979478093e+30	6.51342927644582e+37	1.1360619133004	979405222.065974	44888.9554893425
25	Inf	Inf	Inf	9.21599516699825e+28	1.11924979478093e+30	6.51342927644582e+37	1.13605845732091	979405222.065974	44888.9554893425
26	Inf	Inf	Inf	9.21599516699825e+28	4.80097714785362e+29	6.51342927644582e+37	1.13605845732091	979405222.065974	44888.9554893425
27	Inf	Inf	Inf	9.21599516699825e+28	4.80097714785362e+29	6.51342927644582e+37	1.13605845732091	352517107.187376	44888.9554893425
28	Inf	Inf	Inf	9.21599516699825e+28	4.80097714785362e+29	6.51342927644582e+37	1.13605845732091	273112716.66995	44888.9554893425
29	Inf	Inf	Inf	9.21599516699825e+28	4.80097714785362e+29	6.51342927644582e+37	1	94840062.7334424	44888.9554893425


==> plotsdata/longRuns/scaled/3M50TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	8.32585823278628e+38	1.27502013726173e+36	1.40899603534051e+47	19189190486.0122	55337883186858.1	12147392.6503444
1	Inf	Inf	Inf	8.32585823278628e+38	1.27502013726173e+36	1.40899603534051e+47	35183252.3361026	2226941048060.12	1638722.78109422
2	Inf	Inf	Inf	3.21976876461018e+37	1.27502013726173e+36	1.40899603534051e+47	811886.718049598	325238975046.233	1619803.70952275
3	Inf	Inf	Inf	7.02827787259946e+35	1.27502013726173e+36	1.40899603534051e+47	66301.8077465551	87633974590.446	997092.821523787
4	Inf	Inf	Inf	6.05841102190339e+33	2.54124515010433e+35	1.40899603534051e+47	11899.6889762102	48864052156.6495	810626.186615555
5	Inf	Inf	Inf	1.46797205716785e+31	2.52761355335031e+35	1.40899603534051e+47	4531.00811979421	25202459156.2942	122413.958514083
6	Inf	Inf	Inf	1.43878207413552e+31	2.52751151256529e+35	1.40899603534051e+47	1890.21048101531	11055463672.5897	87250.8250585556
7	Inf	Inf	Inf	1.43878207413552e+31	2.52751151256529e+35	1.40899603534051e+47	1180.90161407471	292096673.872884	47399.4937333833
8	Inf	Inf	Inf	1.43878207413552e+31	2.52751151256529e+35	1.40899603534051e+47	393.349242407816	292096673.872884	47399.4937333833
9	Inf	Inf	Inf	1.43878207413552e+31	2.52751151256529e+35	1.40899603534051e+47	293.953340814457	265474582.097007	6458.47211987112
10	Inf	Inf	Inf	1.43878207413552e+31	2.52751151256529e+35	1.40899603534051e+47	286.278525336839	265474582.097007	6458.47211987112
11	Inf	Inf	Inf	1.43878207413552e+31	3.06358312130276e+30	1.40899603534051e+47	140.201016071643	265474582.097007	6458.47211987112
12	Inf	Inf	Inf	9.6736392647611e+28	3.06358312130276e+30	1.40899603534051e+47	134.621897237152	265474582.097007	1026.55665611273
13	Inf	Inf	Inf	9.6736392647611e+28	3.06358312130276e+30	1.40899603534051e+47	13.0154084018398	265474582.097007	1026.55665611273
14	Inf	Inf	Inf	9.6736392647611e+28	3.06358312130276e+30	1.40899603534051e+47	10.517348315376	265474582.097007	1026.55665611273
15	Inf	Inf	Inf	3.03541977401917e+28	3.06358312130276e+30	1.40899603534051e+47	7.68162976687679	265474582.097007	1026.55665611273
16	Inf	Inf	Inf	3.03541977401917e+28	3.06358312130276e+30	1.40899603534051e+47	6.02557078934616	265474582.097007	1026.55665611273
17	Inf	Inf	Inf	3.03541977401917e+28	3.06358312130276e+30	1.40899603534051e+47	4.43836348354726	18639094.983889	1026.55665611273
18	Inf	Inf	Inf	3.03287397127704e+28	3.06358312130276e+30	1.40899603534051e+47	4.29450679529657	16445925.3942861	1026.55665611273
19	Inf	Inf	Inf	3.03287397127704e+28	3.06358312130276e+30	1.40899603534051e+47	4.29450679529657	16445925.3942861	1026.55665611273
20	Inf	Inf	Inf	3.03287397127704e+28	3.06358312130276e+30	1.40899603534051e+47	4.29450679529657	16445925.3942861	1026.55665611273
21	Inf	Inf	Inf	3.03287397127704e+28	3.06358312130276e+30	1.40899603534051e+47	4.29450679529657	16445925.3942861	1026.55665611273
22	Inf	Inf	Inf	3.03287397127704e+28	3.06358312130276e+30	1.40899603534051e+47	2.44142401868816	16445925.3942861	1026.55665611273
23	Inf	Inf	Inf	2.45348136489892e+28	3.06358312130276e+30	1.40899603534051e+47	2.13313275109563	16445925.3942861	1026.55665611273
24	Inf	Inf	Inf	2.45348136489892e+28	3.06358312130276e+30	1.40899603534051e+47	1.70395827397496	16445925.3942861	1026.55665611273
25	Inf	Inf	Inf	2.45348136489892e+28	3.06358312130276e+30	1.40899603534051e+47	1.70395827397496	16445925.3942861	1026.55665611273
26	Inf	Inf	Inf	2.45348136489892e+28	3.06358312130276e+30	1.40899603534051e+47	1.70395827397496	16445925.3942861	1026.55665611273
27	Inf	Inf	Inf	2.45348136489892e+28	3.06358312130276e+30	1.40899603534051e+47	1.70395827397496	16445925.3942861	1026.55665611273
28	Inf	Inf	Inf	2.45348136489892e+28	3.06358312130276e+30	1.40899603534051e+47	1	16445925.3942861	1026.55665611273
29	Inf	Inf	Inf	2.45348136489892e+28	3.06358312130276e+30	1.40899603534051e+47	1	4409780.14805218	1026.55665611273


==> plotsdata/longRuns/scaled/3M50TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	3.20740372935264e+38	4.18904492827212e+40	3.2149398240445e+47	16311974462529882	6505649720342889	124.902317965785
1	Inf	Inf	Inf	1.46646471446008e+35	1.05172228076044e+32	3.2149398240445e+47	3462448829286.86	586245794140330	120.219151499772
2	Inf	Inf	Inf	1.40002368024503e+35	1.05172228076044e+32	3.2149398240445e+47	2824001674531.13	42143227730060.1	81.5643034044033
3	Inf	Inf	Inf	6.64236642401525e+31	5.98912211516468e+30	3.2149398240445e+47	688865339177.306	16906928870498.3	22.1973965985993
4	Inf	Inf	Inf	6.64236642401525e+31	5.98912211516468e+30	3.2149398240445e+47	688865339177.306	16906928870498.3	22.1973965985993
5	Inf	Inf	Inf	6.64236642401525e+31	5.98912211516468e+30	3.2149398240445e+47	609480562048.736	16906928870498.3	22.1973965985993
6	Inf	Inf	Inf	6.64236642401525e+31	5.98912211516468e+30	3.2149398240445e+47	609480562048.736	4483055958372.22	22.1973965985993
7	Inf	Inf	Inf	6.24188175095724e+31	5.98912211516468e+30	3.2149398240445e+47	609480562048.736	1777141710190.79	22.1973965985993
8	Inf	Inf	Inf	6.24188175095724e+31	5.98912211516468e+30	3.2149398240445e+47	282346410104.413	1777141710190.79	22.1973965985993
9	Inf	Inf	Inf	6.24188175095724e+31	5.98912211516468e+30	3.2149398240445e+47	124055397955.092	1777141710190.79	22.1973965985993
10	Inf	Inf	Inf	6.24188175095724e+31	5.98912211516468e+30	3.2149398240445e+47	124055397955.092	1777141710190.79	16.1776180509213
11	Inf	Inf	Inf	3.11511224684352e+30	5.23686576473882e+30	3.2149398240445e+47	34972998980.7033	1777141710190.79	16.1776180509213
12	Inf	Inf	Inf	3.11511224684352e+30	5.23686576473882e+30	3.2149398240445e+47	27488313627.3005	598985374721.053	3.26009218785867
13	Inf	Inf	Inf	3.11167817053869e+30	5.23686576473882e+30	3.2149398240445e+47	15309060521.8665	85175909529.5614	3.26009218785867
14	Inf	Inf	Inf	3.11167817053869e+30	5.23686576473882e+30	3.2149398240445e+47	15309060521.8665	85175909529.5614	3.25120949347043
15	Inf	Inf	Inf	1.73201874928636e+30	5.23686576473882e+30	3.2149398240445e+47	7701130612.63983	66811162807.8059	3.25120949347043
16	Inf	Inf	Inf	1.73201874928636e+30	5.23686576473882e+30	3.2149398240445e+47	7701130612.63983	32750742168.3216	3.25120949347043
17	Inf	Inf	Inf	1.73201874928636e+30	5.23686576473882e+30	3.2149398240445e+47	7701130612.63983	32750742168.3216	3.25120949347043
18	Inf	Inf	Inf	1.73201874928636e+30	5.23686576473882e+30	3.2149398240445e+47	7701130599.60178	32750742168.3216	1
19	Inf	Inf	Inf	1.73201874928636e+30	5.23686576473882e+30	3.2149398240445e+47	7600518680.54623	17077460191.696	1
20	Inf	Inf	Inf	1.73201874928636e+30	5.23686576473882e+30	3.2149398240445e+47	7600518680.54623	17077460191.696	1
21	Inf	Inf	Inf	1.73201874928636e+30	5.23686576473882e+30	3.2149398240445e+47	5355888455.34171	17077460191.696	1
22	Inf	Inf	Inf	1.73201874928636e+30	5.23686576473882e+30	3.2149398240445e+47	5355888455.34171	17077460191.696	1
23	Inf	Inf	Inf	1.73201874928636e+30	9.75814221180319e+28	3.2149398240445e+47	4576351616.49881	17077460191.696	1
24	Inf	Inf	Inf	1.73201874928636e+30	9.75814221180319e+28	3.2149398240445e+47	4576351616.49881	17077460191.696	1
25	Inf	Inf	Inf	1.73201874928636e+30	6.73601439064369e+28	3.2149398240445e+47	3965878229.69561	17077460191.696	1
26	Inf	Inf	Inf	1.73201874928636e+30	6.73601439064369e+28	3.2149398240445e+47	2641482378.82032	17077460191.696	1
27	Inf	Inf	Inf	1.73201874928636e+30	6.73601439064369e+28	3.2149398240445e+47	2641482378.82032	17077460191.696	1
28	Inf	Inf	Inf	1.73201874928636e+30	1.48131701014002e+28	3.2149398240445e+47	2641482378.82032	17077460191.696	1
29	Inf	Inf	Inf	1.73201874928636e+30	1.48131701014002e+28	3.2149398240445e+47	2641482378.82032	17077460191.696	1


==> plotsdata/newRun/2M100TCHAINMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	2460098461537216000000000000000000000000000000000000000000000000000000000000000000000000.00000	497140984642709600000000000000000000000000000000000000000000000000000000000000000.00000	1667745499422130600000000000000000000000000000000000000000000000000.00000	1917608428395245500000000000000000000000000.00000	56276758386610450000000000000000000000000000000.00000	15922376981488624000.00000	
0.1	Infinity	Infinity	Infinity	77339048525571220000000000000000000000000000000000000000000000000000000000000.00000	118571601578638430000000000000000000000000000000000000000000000000000000000000.00000	9243707573899901000000000000000000000000000000000000000000000000.00000	981653724263254500000000000000000.00000	31085590896688820000000000000000.00000	630464569618337.20000	
0.2	Infinity	Infinity	Infinity	77339048525571220000000000000000000000000000000000000000000000000000000000000.00000	9002984165832654000000000000000000000000000000000000000000000000000000000000.00000	346560632556465670000000000000000000000000000000000000000000000.00000	8027716601725485000000000000.00000	34469244169472244000000000000.00000	52099166550.50472	
0.3	Infinity	Infinity	Infinity	6180561351886132000000000000000000000000000000000000000000000000000000000000.00000	14111957823492567000000000000000000000000000000000000000000000000000000000.00000	346560632556465670000000000000000000000000000000000000000000000.00000	40633678248282390000000000.00000	5523107308358212000000000000.00000	32693784496.63834	
0.4	Infinity	Infinity	Infinity	6175358520996625000000000000000000000000000000000000000000000000000000000000.00000	13606970860127552000000000000000000000000000000000000000000000000000000000.00000	346560632556465670000000000000000000000000000000000000000000000.00000	40633678248282390000000000.00000	151526228010883100000000000.00000	991411898.71114	
0.5	Infinity	Infinity	Infinity	6175358520996625000000000000000000000000000000000000000000000000000000000000.00000	13606970860127552000000000000000000000000000000000000000000000000000000000.00000	346560632556465670000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	151526228010883100000000000.00000	991411898.71114	
0.6	Infinity	Infinity	Infinity	6175358520996625000000000000000000000000000000000000000000000000000000000000.00000	13606970860127552000000000000000000000000000000000000000000000000000000000.00000	346560632556465670000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	151526228010883100000000000.00000	7154395.32769	
0.7	Infinity	Infinity	Infinity	6175358520996625000000000000000000000000000000000000000000000000000000000000.00000	28410828007697840000000000000000000000000000000000000000000000000000000.00000	346560632556465670000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	764098962564458000000000.00000	7154395.32769	
0.8	Infinity	Infinity	Infinity	4620729873208398000000000000000000000000000000000000000000000000000000000.00000	28410828007697840000000000000000000000000000000000000000000000000000000.00000	346560632556465670000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	62742391405156130000000.00000	7154395.32769	
0.9	Infinity	Infinity	Infinity	4620729873208398000000000000000000000000000000000000000000000000000000000.00000	22786517281787517000000000000000000000000000000000000000000000000000000.00000	346560632556465670000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	92980734071343600000.00000	1589687.42785	
1.0	Infinity	Infinity	Infinity	546609700165412500000000000000000000000000000000000000000000000000000000.00000	2004861490403791600000000000000000000000000000000000000000000000000000.00000	346560632556465670000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	92980734071343600000.00000	1589687.42785	
1.1	Infinity	Infinity	Infinity	546609700165412500000000000000000000000000000000000000000000000000000000.00000	1054761035916713000000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	92980734071343600000.00000	1589687.42785	
1.2	Infinity	Infinity	Infinity	546609700165412500000000000000000000000000000000000000000000000000000000.00000	102301508162071480000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	92980734071343600000.00000	1589687.42785	
1.3	Infinity	Infinity	Infinity	89963115080729090000000000000000000000000000000000000000000000000000000.00000	102301508162071480000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	92980734071343600000.00000	1589687.42785	
1.4	Infinity	Infinity	Infinity	79456405082568310000000000000000000000000000000000000000000000000000000.00000	101161880697175550000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	92980734071343600000.00000	1589687.42785	
1.5	Infinity	Infinity	Infinity	79456405082568310000000000000000000000000000000000000000000000000000000.00000	101161880697175550000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	152509578035436550000000.00000	92980734071343600000.00000	127432.82022	
1.6	Infinity	Infinity	Infinity	5457352964942871400000000000000000000000000000000000000000000000000.00000	101161880697175550000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	137000833590063500000000.00000	92980734071343600000.00000	127432.82022	
1.7	Infinity	Infinity	Infinity	5457352964942871400000000000000000000000000000000000000000000000000.00000	101161880697175550000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	82768710515433760000000.00000	92980734071343600000.00000	127432.82022	
1.8	Infinity	Infinity	Infinity	5409426808194307000000000000000000000000000000000000000000000000000.00000	30753738771094085000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	82768710515433760000000.00000	92980734071343600000.00000	127432.82022	
1.9	Infinity	Infinity	Infinity	5409422657328209000000000000000000000000000000000000000000000000000.00000	21579592443518100000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	82768710515433760000000.00000	92980734071343600000.00000	127432.82022	
2.0	Infinity	Infinity	Infinity	5409422657328209000000000000000000000000000000000000000000000000000.00000	5674938680446161000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	82768710515433760000000.00000	92980734071343600000.00000	127432.82022	
2.1	Infinity	Infinity	Infinity	5409422657328209000000000000000000000000000000000000000000000000000.00000	5674938680446161000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	82768710515433760000000.00000	92971469603465280000.00000	127432.82022	
2.2	Infinity	Infinity	Infinity	5409422657328209000000000000000000000000000000000000000000000000000.00000	5674938680446161000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	82768710515433760000000.00000	92971469603465280000.00000	127432.82022	
2.3	Infinity	Infinity	Infinity	5409422657328209000000000000000000000000000000000000000000000000000.00000	5674938680446161000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	82768710515433760000000.00000	92971469603465180000.00000	98857.87678	
2.4	Infinity	Infinity	Infinity	5409422657328209000000000000000000000000000000000000000000000000000.00000	5674938680446161000000000000000000000000000000000000000000000000000.00000	21377449328707877000000000000000000000000000000000000000000000.00000	60032360858485530000000.00000	5202564615988998.00000	98857.87678	
2.5	Infinity	Infinity	Infinity	666515872476188300000000000000000000000000000000000000000000000000.00000	5674938680446161000000000000000000000000000000000000000000000000000.00000	18174139989681833000000000000000000000000000000000000000000000.00000	60032360858485530000000.00000	5202564615988998.00000	98857.87678	
2.6	Infinity	Infinity	Infinity	666515872476188300000000000000000000000000000000000000000000000000.00000	5674938680446161000000000000000000000000000000000000000000000000000.00000	18174139989681833000000000000000000000000000000000000000000000.00000	60032360858485530000000.00000	5202564615988998.00000	98857.87678	
2.7	Infinity	Infinity	Infinity	666515872476188300000000000000000000000000000000000000000000000000.00000	5674938680446161000000000000000000000000000000000000000000000000000.00000	18174139989681833000000000000000000000000000000000000000000000.00000	31720567812645530000000.00000	5202564615988998.00000	98857.87678	
2.8	Infinity	Infinity	Infinity	666515872476188300000000000000000000000000000000000000000000000000.00000	5674938680446161000000000000000000000000000000000000000000000000000.00000	18174139989681833000000000000000000000000000000000000000000000.00000	6494420393667140000000.00000	5202564615988998.00000	98857.87678	
2.9	Infinity	Infinity	Infinity	666515872476188300000000000000000000000000000000000000000000000000.00000	2801521876876788700000000000000000000000000000000000000000000000000.00000	18174139989681833000000000000000000000000000000000000000000000.00000	6494420393667140000000.00000	5202564615988998.00000	98857.87678	


==> plotsdata/newRun/2M100TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	4084277947664866300000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	59374489697167474000000000000000000000000000000000000000000000000000000000000000000000000000.00000	20507290136107328000000000000000000000000000000000000000000000000000000000000000.00000	26426643150355610000000000000000000000000000000000.00000	3360327284541876000000000000000000000000000000000000000000000.00000	322115811815121900000000.00000	
0.1	Infinity	Infinity	Infinity	1319350290300892700000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	260768074100782200000000000000000000000000000000000000000000000000000000000000000000000.00000	20507290136107328000000000000000000000000000000000000000000000000000000000000000.00000	4074408285874788000000000000000000000000.00000	6576829800092296000000000000000000000000000000.00000	473590921468908860.00000	
0.2	Infinity	Infinity	Infinity	1319350290300892700000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	254233724256774430000000000000000000000000000000000000000000000000000000000000000000000.00000	20507290136107328000000000000000000000000000000000000000000000000000000000000000.00000	3558365243410200000000000000000000000000.00000	37231308955989447000000000000000000000000.00000	12096229.62763	
0.3	Infinity	Infinity	Infinity	13656038163011923000000000000000000000000000000000000000000000000000000000000000000000000.00000	254233724256774430000000000000000000000000000000000000000000000000000000000000000000000.00000	20507290136107328000000000000000000000000000000000000000000000000000000000000000.00000	45382017471832790000000000000000000000.00000	17763630269532423000000000000000000000000.00000	12096229.62763	
0.4	Infinity	Infinity	Infinity	4061930519747246000000000000000000000000000000000000000000000000000000000000000000000000.00000	11549683050989481000000000000000000000000000000000000000000000000000000000000000.00000	20507290136107328000000000000000000000000000000000000000000000000000000000000000.00000	791173072286885000000000000000000000.00000	138272854905311710000000000000000.00000	12096229.62763	
0.5	Infinity	Infinity	Infinity	1709308601006893300000000000000000000000000000000000000000000000000000000000000000000000.00000	11549683050989481000000000000000000000000000000000000000000000000000000000000000.00000	20507290136107328000000000000000000000000000000000000000000000000000000000000000.00000	44627144991614020000000000000000000.00000	894031301499913100000000000000.00000	12096229.62763	
0.6	Infinity	Infinity	Infinity	1709308601006893300000000000000000000000000000000000000000000000000000000000000000000000.00000	11549683050989481000000000000000000000000000000000000000000000000000000000000000.00000	20507290136107328000000000000000000000000000000000000000000000000000000000000000.00000	948709027493282200000000000000000.00000	894031301499913100000000000000.00000	12096229.62763	
0.7	Infinity	Infinity	Infinity	71731565923159100000000000000000000000000000000000000000000000000000000000000000000000.00000	11549683050989481000000000000000000000000000000000000000000000000000000000000000.00000	20507290136107328000000000000000000000000000000000000000000000000000000000000000.00000	948709027493282200000000000000000.00000	894031301499913100000000000000.00000	12096229.62763	
0.8	Infinity	Infinity	Infinity	25573601418415624000000000000000000000000000000000000000000000000000000000000000000000.00000	11549683050989481000000000000000000000000000000000000000000000000000000000000000.00000	20507290136107328000000000000000000000000000000000000000000000000000000000000000.00000	480467100979845400000000000000.00000	894031301499913100000000000000.00000	12096229.62763	
0.9	Infinity	Infinity	Infinity	17159337372840950000000000000000000000000000000000000000000000000000000000000000000000.00000	11549683050989481000000000000000000000000000000000000000000000000000000000000000.00000	6842143880993134600000000000000000000000000000000000000000000000000000000000000.00000	478789397625224600000000000000.00000	105435517752596760000000000000.00000	12096229.62763	
1.0	Infinity	Infinity	Infinity	17159337372840950000000000000000000000000000000000000000000000000000000000000000000000.00000	11549683050989481000000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	239621790786314430000000000000.00000	17813741759286026000000000000.00000	6556397.79020	
1.1	Infinity	Infinity	Infinity	17159337372840950000000000000000000000000000000000000000000000000000000000000000000000.00000	11549683050989481000000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	239036853580203650000000000000.00000	17813741759286026000000000000.00000	6556397.79020	
1.2	Infinity	Infinity	Infinity	17159337372840950000000000000000000000000000000000000000000000000000000000000000000000.00000	2809026488647385300000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	239032975337690000000000000000.00000	5593904791168835000000.00000	220747.34274	
1.3	Infinity	Infinity	Infinity	17159337372840950000000000000000000000000000000000000000000000000000000000000000000000.00000	2809026488647385300000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	483460154417189500000000000.00000	2516799999744493500000.00000	220747.34274	
1.4	Infinity	Infinity	Infinity	17159337372840950000000000000000000000000000000000000000000000000000000000000000000000.00000	2809026488647385300000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	236353492087234330000000000.00000	2516799999744493500000.00000	220747.34274	
1.5	Infinity	Infinity	Infinity	17159337372840950000000000000000000000000000000000000000000000000000000000000000000000.00000	2809026488647385300000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	232543930055459730000000000.00000	2482079778161680700000.00000	220747.34274	
1.6	Infinity	Infinity	Infinity	17159337372840950000000000000000000000000000000000000000000000000000000000000000000000.00000	2809026488647385300000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	6886950418107410000000000.00000	2482079778161680700000.00000	8413.01378	
1.7	Infinity	Infinity	Infinity	17159337372840950000000000000000000000000000000000000000000000000000000000000000000000.00000	2809026488647385300000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	6869117654500968000000000.00000	2482079778161680700000.00000	8413.01378	
1.8	Infinity	Infinity	Infinity	5233921991088806000000000000000000000000000000000000000000000000000000000000000000000.00000	2809026488647385300000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	416239633239859800000000.00000	2956346467236846600.00000	8413.01378	
1.9	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	2809026488647385300000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	412240889640304300000000.00000	2956346467236846600.00000	8413.01378	
2.0	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	676554442434585500000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	412240889640304300000000.00000	2956346467236846600.00000	8413.01378	
2.1	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	676554442434585500000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	412240889640304300000000.00000	2956346467236846600.00000	8413.01378	
2.2	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	676554442434585500000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	412240889640304300000000.00000	2956346467236846600.00000	8413.01378	
2.3	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	676554442434585500000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	82951287669057500000000.00000	2956346467236846600.00000	8413.01378	
2.4	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	676554442434585500000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	82951287669057500000000.00000	637625386929593860.00000	8413.01378	
2.5	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	676554442434585500000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	6889045802117372000000.00000	220995645420999808.00000	8413.01378	
2.6	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	676554442434585500000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	6889045802117372000000.00000	220995645420999808.00000	8413.01378	
2.7	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	676554442434585500000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	6889045802117372000000.00000	220995645420999808.00000	8413.01378	
2.8	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	676554442434585500000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	6889045802117372000000.00000	220995645420999808.00000	8413.01378	
2.9	Infinity	Infinity	Infinity	9196201303664841000000000000000000000000000000000000000000000000000000000000000000.00000	676554442434585500000000000000000000000000000000000000000000000000000000000000.00000	6768415423767297000000000000000000000000000000000000000000000000000000000000000.00000	6889045802117372000000.00000	220995645420999808.00000	8413.01378	


==> plotsdata/newRun/2M100TCYCLEMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	484009587125550000000000000000000000000000000000000000000000000000000000000000000000000.00000	10762322040665942000000000000000000000000000000000000000000000000000000000000000000.00000	959381618009808000000000000000000000000000000000000000000000000000.00000	127168552373806490000000000000000000000.00000	1131628360370486500000000000000000000000000000000.00000	19718923167768736.00000	
0.1	Infinity	Infinity	Infinity	151459705091286940000000000000000000000000000000000000000000000000000000000000.00000	32431433099626173000000000000000000000000000000000000000000000000000000000000.00000	74007624665393630000000000000000000000000000000000000000000000000.00000	4782453541205293000000000000000.00000	17650055634402336000000000000.00000	2277801051413.32300	
0.2	Infinity	Infinity	Infinity	425722621199832500000000000000000000000000000000000000000000000000000000000.00000	102686096711180580000000000000000000000000000000000000000000000000.00000	360696899634672240000000000000000000000000000000000000000000.00000	4782453541205293000000000000000.00000	91330297592613130000000000.00000	2277801051413.32300	
0.3	Infinity	Infinity	Infinity	425709835017617500000000000000000000000000000000000000000000000000000000000.00000	61454018359316250000000000000000000000000000000000000000000000000.00000	360696899634672240000000000000000000000000000000000000000000.00000	785265233678769300000000000.00000	6484080419401089000000.00000	1548032177365.49580	
0.4	Infinity	Infinity	Infinity	102777184768488650000000000000000000000000000000000000000000000000000.00000	5930581395004568500000000000000000000000000000000000000000000000.00000	360696899634672240000000000000000000000000000000000000000000.00000	1818660714168568400000000.00000	6484080419401089000000.00000	482341604422.76990	
0.5	Infinity	Infinity	Infinity	98744361722891180000000000000000000000000000000000000000000000000000.00000	5930581395004568500000000000000000000000000000000000000000000000.00000	56323966264959440000000000000000000000000000000000000000000.00000	1818660714168568400000000.00000	31982282288743576000.00000	482341604422.76990	
0.6	Infinity	Infinity	Infinity	98744361596458550000000000000000000000000000000000000000000000000000.00000	5930581395004568500000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	1818660714168568400000000.00000	31982282288743576000.00000	82299208731.40756	
0.7	Infinity	Infinity	Infinity	12356604078326215000000000000000000000000000000000000000000000000000.00000	5930581395004568500000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	1371517709709688700000000.00000	31982282288743576000.00000	55773231960.37805	
0.8	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	5930581395004568500000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	1371517709709688700000000.00000	31982282288743576000.00000	55773231960.37805	
0.9	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	5930581395004568500000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	924550622118176100000.00000	7866214237940843.00000	55773231960.37805	
1.0	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	5930581395004568500000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	924550622118176100000.00000	7866214237940843.00000	55773231960.37805	
1.1	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	5930581395004568500000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	924550622118176100000.00000	7866214237940843.00000	19239112659.37578	
1.2	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	924550622118176100000.00000	7599779552659372.00000	19239112659.37578	
1.3	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	924550622118176100000.00000	7599779552659372.00000	554739783.09717	
1.4	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	924550622118176100000.00000	1617460374717924.50000	520091160.02523	
1.5	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	143278535731362920000.00000	1617460374717924.50000	520091160.02523	
1.6	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	143278535731362920000.00000	1617460374717924.50000	132340740.66533	
1.7	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	130207907220464010000.00000	9738768219650.96000	132340740.66533	
1.8	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	40665017912561580000.00000	9738768219650.96000	132340740.66533	
1.9	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	40665017912561580000.00000	3387264077331.24300	132340740.66533	
2.0	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	40665017912561580000.00000	2450089565595.47950	132340740.66533	
2.1	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	40665017912561580000.00000	2450089565595.47950	132340740.66533	
2.2	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	1689511226285712700000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	38310162452505350000.00000	2450089565595.47950	79905949.71248	
2.3	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	641323324909680300000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	38240342798997420000.00000	2450089565595.47950	79905949.71248	
2.4	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	641323324909680300000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	38240342798997420000.00000	2394362957268.12160	52158068.38931	
2.5	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	641323324909680300000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	38240342798997420000.00000	2394362957268.12160	52158068.38931	
2.6	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	641323324909680300000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	439775703486006590.00000	2394362957268.12160	52158068.38931	
2.7	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	641323324909680300000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	439775703486006590.00000	2394362957268.12160	52158068.38931	
2.8	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	641323324909680300000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	439775703486006590.00000	2394362957268.12160	52158068.38931	
2.9	Infinity	Infinity	Infinity	34734290593144990000000000000000000000000000000000000000000000.00000	641323324909680300000000000000000000000000000000000000000000000.00000	37832885841151455000000000000000000000000000000000000000000.00000	439775703486006590.00000	2394362957268.12160	52158068.38931	


==> plotsdata/newRun/2M100TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	38624278790401036000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	9803483895084698000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	24969648525199490000000000000000000000000000000000000000000000000000000000000000.00000	77975910434327170000000000000000000000000.00000	154447743530757740000000000000000000000000.00000	110090622209309700000000.00000	
0.1	Infinity	Infinity	Infinity	256810583419155000000000000000000000000000000000000000000000000000000000000000000000000000.00000	3804402300406410600000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	4355277054636006500000000000000000000.00000	2985399291510999000000000000000000.00000	1267161350363635970.00000	
0.2	Infinity	Infinity	Infinity	141546813492596800000000000000000000000000000000000000000000000000000000000000000000000.00000	3804402300406410600000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	1787229463755320000000000000000000000.00000	5196030552896463000000000.00000	426983317815123580.00000	
0.3	Infinity	Infinity	Infinity	141546813492596800000000000000000000000000000000000000000000000000000000000000000000000.00000	1232315873221268800000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	6477706063911873000000000000000000.00000	168277526094221650000000.00000	541943104465692.94000	
0.4	Infinity	Infinity	Infinity	141546813492596800000000000000000000000000000000000000000000000000000000000000000000000.00000	1223556503659447500000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	3872305011428579400000000000000.00000	164001699409801420000000.00000	58326963095410.92000	
0.5	Infinity	Infinity	Infinity	141546813492596800000000000000000000000000000000000000000000000000000000000000000000000.00000	1223556503659447500000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	3872305011428579400000000000000.00000	64339208801515480000.00000	58326963095410.92000	
0.6	Infinity	Infinity	Infinity	141546813492596800000000000000000000000000000000000000000000000000000000000000000000000.00000	1223556503659447500000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	104748698825429740000000000000.00000	18956719595704144000.00000	33719931737535.45700	
0.7	Infinity	Infinity	Infinity	141546813492596800000000000000000000000000000000000000000000000000000000000000000000000.00000	1223556503659447500000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	104748698825429740000000000000.00000	10476609277841279000.00000	2179491420401.94290	
0.8	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	1223556503659447500000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	104748698825429740000000000000.00000	140436136277063968.00000	2179491420401.94290	
0.9	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	1223556503659447500000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	77372169821722330000000000000.00000	140436136277063968.00000	887858807819.12330	
1.0	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	1223556503659447500000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	199048306783593180000000000.00000	58393306526274840.00000	887858807819.12330	
1.1	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	1223556503659447500000000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	129824425039303970000000000.00000	58393306526274840.00000	599188386695.69360	
1.2	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	129824425039303970000000000.00000	58393306526274840.00000	599188386695.69360	
1.3	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	129824425039303970000000000.00000	58393306526274840.00000	116068706311.79530	
1.4	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	14356354628273462000000000.00000	58393306526274840.00000	116068706311.79530	
1.5	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	14356354628273462000000000.00000	3206883681635869.50000	116068706311.79530	
1.6	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	14356354628273462000000000.00000	2093192652718724.00000	116068706311.79530	
1.7	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	14356354628273462000000000.00000	2093192652718724.00000	116068706311.79530	
1.8	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	14356354628273462000000000.00000	2093192652718724.00000	116068706311.79530	
1.9	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	14356354628273462000000000.00000	1150323345421445.50000	107900987437.78792	
2.0	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	14356354628273462000000000.00000	1150323345421445.50000	107900987437.78792	
2.1	Infinity	Infinity	Infinity	5683306819830612000000000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	1683461938371452300000000.00000	1150323345421445.50000	107900987437.78792	
2.2	Infinity	Infinity	Infinity	58435963316025390000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	1683461938371452300000000.00000	1150323345421445.50000	107900987437.78792	
2.3	Infinity	Infinity	Infinity	57960975601813440000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	1683461938371452300000000.00000	1150323345421445.50000	17192848184.82140	
2.4	Infinity	Infinity	Infinity	57960975601813440000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	1683461938371452300000000.00000	706967050413170.50000	647748935.28783	
2.5	Infinity	Infinity	Infinity	57960975601813440000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	2372035852611252700000000000000000000000000000000000000000000000000000000000.00000	1683461938371452300000000.00000	402078376436144.90000	647748935.28783	
2.6	Infinity	Infinity	Infinity	57960975601813440000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	1628392932232649600000000000000000000000000000000000000000000000000000000000.00000	1683461938371452300000000.00000	182896012581548.22000	647748935.28783	
2.7	Infinity	Infinity	Infinity	57960975601813440000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	1628392932232649600000000000000000000000000000000000000000000000000000000000.00000	1683461938371452300000000.00000	182896012581548.22000	647748935.28783	
2.8	Infinity	Infinity	Infinity	57960975601813440000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	1628392932232649600000000000000000000000000000000000000000000000000000000000.00000	1683461938371452300000000.00000	182896012581548.22000	647748935.28783	
2.9	Infinity	Infinity	Infinity	57960975601813440000000000000000000000000000000000000000000000000000000000000.00000	4525682259448993000000000000000000000000000000000000000000000000000000000000000000000.00000	1628392932232649600000000000000000000000000000000000000000000000000000000000.00000	1258372321447146200000000.00000	182896012581548.22000	647748935.28783	


==> plotsdata/newRun/2M100TSTARMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1549507182150508300000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	21212775571450566000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	8292960325891933000000000000000000000000000000000000000000000000.00000	6233888665004447000000000000000000.00000	65608845104895900000000000000000.00000	946934.89049	
0.1	Infinity	Infinity	Infinity	112569032368303330000000000000000000000000000000000000000000000000000000000000000.00000	348624748201649700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1174917732519882500000000000000000000000000000000000000000000.00000	105296251529543030000000000000.00000	93138358341838944.00000	471301.14432	
0.2	Infinity	Infinity	Infinity	53713361586876100000000000000000000000000000000000000000000000000000000.00000	1835559866897497000000000000000000000000000000000000000000000000000000000000000000000000000.00000	14412404053392595000000000000000000000000000000000000000000.00000	1907609601153113200000000000.00000	93138358341838944.00000	107.41298	
0.3	Infinity	Infinity	Infinity	655933031611025700000000000000000000000000000000000000000000000000000.00000	5836852733583782000000000000000000000000000000000000000000000000000000000000000000000000.00000	14412404053392595000000000000000000000000000000000000000000.00000	1756061502621755300000000.00000	93138358341838944.00000	83.01668	
0.4	Infinity	Infinity	Infinity	102757450718903890000000000000000000000000000000000000000000000000000.00000	373523445553467800000000000000000000000000000000000000000000000000000000000.00000	14412404053392595000000000000000000000000000000000000000000.00000	1756061502621755300000000.00000	77798172584018304.00000	83.01668	
0.5	Infinity	Infinity	Infinity	102757450718903890000000000000000000000000000000000000000000000000000.00000	373523429938320570000000000000000000000000000000000000000000000000000000000.00000	1786062764580791500000000000000000000000000000000000000.00000	59049255560317700000000.00000	89987232834002.22000	83.01668	
0.6	Infinity	Infinity	Infinity	102757450718903890000000000000000000000000000000000000000000000000000.00000	373523429938320570000000000000000000000000000000000000000000000000000000000.00000	1786062764580791500000000000000000000000000000000000000.00000	54096235765654266000000.00000	1726849541170.51250	71.22252	
0.7	Infinity	Infinity	Infinity	102757450718903890000000000000000000000000000000000000000000000000000.00000	373523429938320570000000000000000000000000000000000000000000000000000000000.00000	1776765485251540600000000000000000000000000000000000000.00000	2800834013704201000000.00000	1726849541170.51250	43.40488	
0.8	Infinity	Infinity	Infinity	102757450718903890000000000000000000000000000000000000000000000000000.00000	113923668141514750000000000000000000000000000000000000000000000000000000.00000	1775631792092616000000000000000000000000000000000000000.00000	2800834013704201000000.00000	1726001755915.31270	43.40488	
0.9	Infinity	Infinity	Infinity	1122523334751946500000000000000000000000000000000000000000000000000.00000	113923668141514750000000000000000000000000000000000000000000000000000000.00000	1775631792092616000000000000000000000000000000000000000.00000	1246667973748824200000.00000	1726001755915.31270	43.40488	
1.0	Infinity	Infinity	Infinity	1122523334751946500000000000000000000000000000000000000000000000000.00000	115817904637054320000000000000000000000000000000000000000000000000.00000	1775631792092616000000000000000000000000000000000000000.00000	75500924480150110000.00000	1726001317037.88870	39.73462	
1.1	Infinity	Infinity	Infinity	7578388296696795000000000000000000000000000000000000000000000000.00000	31852797670274975000000000000000000000000000000000000000000000000.00000	1775631792092616000000000000000000000000000000000000000.00000	75500924480150110000.00000	1726001317037.88870	39.73462	
1.2	Infinity	Infinity	Infinity	7578388296696795000000000000000000000000000000000000000000000000.00000	7942874388294198000000000000000000000000000000000000000000000000.00000	80113220236032960000000000000000000000000000000000.00000	12641705791801176000.00000	1726001317037.88870	22.64286	
1.3	Infinity	Infinity	Infinity	7578388296696795000000000000000000000000000000000000000000000000.00000	7942874388294198000000000000000000000000000000000000000000000000.00000	80113220236032960000000000000000000000000000000000.00000	1989509922128563200.00000	1726001317037.88870	22.64286	
1.4	Infinity	Infinity	Infinity	7578388296696795000000000000000000000000000000000000000000000000.00000	7942874226743897000000000000000000000000000000000000000000000000.00000	9825891523117970000000000000000000000000000000000.00000	825221859840534020.00000	1726001317037.88870	18.20378	
1.5	Infinity	Infinity	Infinity	7578388296696795000000000000000000000000000000000000000000000000.00000	1411401214735597100000000000000000000000000000000000000000000000.00000	9825891523117970000000000000000000000000000000000.00000	326417184719943620.00000	1726001317037.88870	18.20378	
1.6	Infinity	Infinity	Infinity	7578388296696795000000000000000000000000000000000000000000000000.00000	118960211167651360000000000000000000000000000000000000000.00000	9825891523117970000000000000000000000000000000000.00000	187894537884593088.00000	1726001303908.71460	18.20378	
1.7	Infinity	Infinity	Infinity	7578388296696795000000000000000000000000000000000000000000000000.00000	118960211167651360000000000000000000000000000000000000000.00000	3314232982964340000000000000000000000000000000000.00000	187894537884593088.00000	1726001303908.71460	14.31380	
1.8	Infinity	Infinity	Infinity	27659791949582770000000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	832704993549134300000000000000000000000000000000.00000	162925470216868896.00000	1726001303908.71460	14.31380	
1.9	Infinity	Infinity	Infinity	27659791949582770000000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	832704993549134300000000000000000000000000000000.00000	95559632617376320.00000	1726001303908.71460	12.13699	
2.0	Infinity	Infinity	Infinity	27659791949582770000000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	196713648220697900000000000000000000000000000000.00000	95559632617376320.00000	1726001303908.71460	12.13699	
2.1	Infinity	Infinity	Infinity	27659791949582770000000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	196713648220697900000000000000000000000000000000.00000	52558336082345248.00000	751876412075.63100	12.13699	
2.2	Infinity	Infinity	Infinity	27659791949582770000000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	35501236100252736000000000000000000000000000000.00000	52002198496696744.00000	751876412075.63100	12.13699	
2.3	Infinity	Infinity	Infinity	2630630592403325300000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	35501236100252736000000000000000000000000000000.00000	52002198496696744.00000	751876412075.63100	12.13699	
2.4	Infinity	Infinity	Infinity	2630630592403325300000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	2711259650544296000000000000000000000000000.00000	47475756455076624.00000	751876412075.63100	12.03247	
2.5	Infinity	Infinity	Infinity	2630630592403325300000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	2711259650544296000000000000000000000000000.00000	12662037573683548.00000	751876412075.63100	12.03247	
2.6	Infinity	Infinity	Infinity	2630630592403325300000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	2711259650544296000000000000000000000000000.00000	10545873464092516.00000	751876412075.63100	12.03247	
2.7	Infinity	Infinity	Infinity	2630630592403325300000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	16556304355417152000000000000000000000000.00000	9665520760609604.00000	751876412075.63100	9.69846	
2.8	Infinity	Infinity	Infinity	2630630592403325300000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	1754704415493799300000000000000000000000.00000	9665520760609604.00000	751876412075.63100	9.64270	
2.9	Infinity	Infinity	Infinity	2630630592403325300000000000000000000000000000000000000000000.00000	328834180727558770000000000000000000000000000000000.00000	1753992269039198600000000000000000000000.00000	7522178025625873.00000	751876412075.63100	9.64270	


==> plotsdata/newRun/2M100TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	97875753858296510000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	6912392453732817000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	15830599626342463000000000000000000000000000000000000000000000000000000000.00000	11702827188259519000000000000000000.00000	12809979989131218000000000000000000000000.00000	5567486930.37896	
0.1	Infinity	Infinity	Infinity	451054489545743700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	23238256953777936000000000000000000000000000000000000000000000000000000000000000000.00000	275121894315685960000000000000000000000000000000000000000000000000000.00000	90154301864525100000000000000000.00000	37473222788350025000000.00000	72941693.01343	
0.2	Infinity	Infinity	Infinity	155598994545150040000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	95484295379607030000000000000000000000000000000000000000000000000000000000.00000	275121894315685960000000000000000000000000000000000000000000000000000.00000	51870271711525860000000000000.00000	6366180747652649000000.00000	32734046.97205	
0.3	Infinity	Infinity	Infinity	172705103726029100000000000000000000000000000000000000000000000000000000000000000000000000000.00000	3732194958661454000000000000000000000000000000000000000000000000000000000.00000	275121894315685960000000000000000000000000000000000000000000000000000.00000	51870271711525860000000000000.00000	6366180747652649000000.00000	439421.31430	
0.4	Infinity	Infinity	Infinity	4874602320091227000000000000000000000000000000000000000000000000000000000000000000000000.00000	2983363570519324300000000000000000000000000000000000000000000000000000000.00000	275121894315685960000000000000000000000000000000000000000000000000000.00000	51870271711525860000000000000.00000	41923510925752100000.00000	21499.32336	
0.5	Infinity	Infinity	Infinity	4874598658611167000000000000000000000000000000000000000000000000000000000000000000000000.00000	2983363570519324300000000000000000000000000000000000000000000000000000000.00000	275121894315685960000000000000000000000000000000000000000000000000000.00000	6829865267825692000000000000.00000	4353696390290002400.00000	35.62386	
0.6	Infinity	Infinity	Infinity	310040300859578700000000000000000000000000000000000000000000000000000000000000000000000.00000	28323902439424450000000000000000000000000000000000000000000000000000000.00000	275121894315685960000000000000000000000000000000000000000000000000000.00000	637231911138785800000000000.00000	4353696390290002400.00000	35.62386	
0.7	Infinity	Infinity	Infinity	626775509279600500000000000000000000000000000000000000000000000000000000000.00000	199013184102365100000000000000000000000000000000000000000000000000000.00000	275121894315685960000000000000000000000000000000000000000000000000000.00000	179633469462743900000000000.00000	4353696390290002400.00000	35.62386	
0.8	Infinity	Infinity	Infinity	626775509279600500000000000000000000000000000000000000000000000000000000000.00000	199013184102365100000000000000000000000000000000000000000000000000000.00000	275121894315685960000000000000000000000000000000000000000000000000000.00000	43706690023999320000000000.00000	1564538030253519360.00000	35.62386	
0.9	Infinity	Infinity	Infinity	345052977943748570000000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	275121894315685960000000000000000000000000000000000000000000000000000.00000	13811486718381971000000000.00000	1564538030253519360.00000	35.00094	
1.0	Infinity	Infinity	Infinity	345052977943748570000000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	275121894315685960000000000000000000000000000000000000000000000000000.00000	13811486718381971000000000.00000	1564538030253519360.00000	35.00094	
1.1	Infinity	Infinity	Infinity	276600973236906000000000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	45360304554372210000000000000000000000000000000000000000000000000000.00000	13695928352987033000000000.00000	1564538030253519360.00000	27.86324	
1.2	Infinity	Infinity	Infinity	7158106198662240000000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	39976196831370513000000000000000000000000000000000000000000000000000.00000	4688603775337659000000000.00000	1564538030253519360.00000	13.50244	
1.3	Infinity	Infinity	Infinity	85901586239292290000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	39976196831370513000000000000000000000000000000000000000000000000000.00000	4688603775337659000000000.00000	1564538030253519360.00000	13.50244	
1.4	Infinity	Infinity	Infinity	85901586239292290000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	27851809577734250000000000000000000000000000000000000000000000000.00000	4688603775337659000000000.00000	1564538030253519360.00000	13.50244	
1.5	Infinity	Infinity	Infinity	85901586239292290000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	27851809577734250000000000000000000000000000000000000000000000000.00000	6824574148649612000000.00000	1564538030253519360.00000	13.50244	
1.6	Infinity	Infinity	Infinity	85901586239292290000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	27851809497484295000000000000000000000000000000000000000000000000.00000	1109670461704115300000.00000	1564538030253519360.00000	13.50244	
1.7	Infinity	Infinity	Infinity	85901586239292290000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	29576150289867844000000000000000000000000000000000000000.00000	60954100036811990000.00000	1564538030253519360.00000	13.50244	
1.8	Infinity	Infinity	Infinity	85901586239292290000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	13664050072930860000000000000000000000000000000000000000.00000	60954100036811990000.00000	1564538030253519360.00000	13.50244	
1.9	Infinity	Infinity	Infinity	85901586239292290000000000000000000000000000000000000000000000000000.00000	169537958931570880000000000000000000000000000000000000000000000000000.00000	13664050072930860000000000000000000000000000000000000000.00000	60954100036811990000.00000	1564538030253519360.00000	13.50244	
2.0	Infinity	Infinity	Infinity	85901586239292290000000000000000000000000000000000000000000000000000.00000	30437362935619574000000000000000000000000000000000000000000000000000.00000	136553034739686600000000000000000000000000000000000.00000	37935490454627040000.00000	1564538030253519360.00000	13.50244	
2.1	Infinity	Infinity	Infinity	85901586239292290000000000000000000000000000000000000000000000000000.00000	30437156032756683000000000000000000000000000000000000000000000000000.00000	136553034739686600000000000000000000000000000000000.00000	37935490454627040000.00000	1564538030253519360.00000	13.50244	
2.2	Infinity	Infinity	Infinity	30299874601973835000000000000000000000000000000000000000000000000000.00000	292753154207913350000000000000000000000000000000000000000000000000.00000	136553034739686600000000000000000000000000000000000.00000	37935490454627040000.00000	1564538030253519360.00000	13.50244	
2.3	Infinity	Infinity	Infinity	3859826605037641000000000000000000000000000000000000000000000000000.00000	15271095311758948000000000000000000000000000000000000000000000.00000	136553034739686600000000000000000000000000000000000.00000	37935490454627040000.00000	1564538030253519360.00000	13.50244	
2.4	Infinity	Infinity	Infinity	3859826605037641000000000000000000000000000000000000000000000000000.00000	15271095311758948000000000000000000000000000000000000000000000.00000	136553034739686600000000000000000000000000000000000.00000	37935490454627040000.00000	759122.10910	13.50244	
2.5	Infinity	Infinity	Infinity	3859826605037641000000000000000000000000000000000000000000000000000.00000	15271095311758948000000000000000000000000000000000000000000000.00000	136553034739686600000000000000000000000000000000000.00000	37935490454627040000.00000	708628.00051	13.50244	
2.6	Infinity	Infinity	Infinity	3859826605037641000000000000000000000000000000000000000000000000000.00000	15271095311758948000000000000000000000000000000000000000000000.00000	136553034739686600000000000000000000000000000000000.00000	37935490454627040000.00000	708628.00051	13.50244	
2.7	Infinity	Infinity	Infinity	3859826605037641000000000000000000000000000000000000000000000000000.00000	15271095311758948000000000000000000000000000000000000000000000.00000	136553034739686600000000000000000000000000000000000.00000	34673836692293750000.00000	708628.00051	13.50244	
2.8	Infinity	Infinity	Infinity	3859826605037641000000000000000000000000000000000000000000000000000.00000	15271095311758948000000000000000000000000000000000000000000000.00000	136553034739686600000000000000000000000000000000000.00000	34673836692293750000.00000	708628.00051	11.69268	
2.9	Infinity	Infinity	Infinity	49546924464705330000000000000000000000000000000000000000000000000.00000	15271095311758948000000000000000000000000000000000000000000000.00000	136553034739686600000000000000000000000000000000000.00000	34673836692293750000.00000	64271.92889	11.69268	


==> plotsdata/newRun/2M10TCHAINMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1460.36123	4511.80605	1000.00000	110.00000	4.50000	5.50000	
0.1	Infinity	Infinity	Infinity	1000.00000	1001.00000	305.50000	19.67895	3.93727	4.00000	
0.2	Infinity	Infinity	Infinity	783.26332	446.70607	222.55604	9.00000	3.00000	4.00000	
0.3	Infinity	Infinity	Infinity	418.02690	352.51535	200.00000	5.00000	3.00000	4.00000	
0.4	10056.50000	Infinity	Infinity	265.50000	261.93420	142.70865	5.00000	3.00000	3.91309	
0.5	10056.50000	Infinity	Infinity	265.50000	261.93420	142.70865	5.00000	3.00000	3.91309	
0.6	10056.50000	Infinity	Infinity	205.00000	261.93420	117.88982	5.00000	3.00000	3.91309	
0.7	10056.50000	Infinity	Infinity	165.50000	177.25833	117.88982	5.00000	3.00000	3.91309	
0.8	10056.50000	Infinity	Infinity	165.50000	177.25833	110.68278	5.00000	3.00000	3.41309	
0.9	10056.50000	Infinity	Infinity	135.50000	141.99917	107.00000	5.00000	3.00000	3.00000	
1.0	10056.50000	Infinity	Infinity	125.22501	138.33586	103.00000	5.00000	3.00000	2.55089	
1.1	10056.50000	2.00676	Infinity	120.50000	138.33586	101.50000	5.00000	3.00000	2.43304	
1.2	10056.50000	1.50000	Infinity	110.00000	138.33586	101.50000	5.00000	2.81411	2.43304	
1.3	10056.50000	1.50000	Infinity	110.00000	111.07753	100.50000	5.00000	2.64553	2.00000	
1.4	10056.50000	1.50000	Infinity	110.00000	111.07753	82.95901	5.00000	2.64553	2.00000	
1.5	10056.50000	1.50000	Infinity	107.30934	111.07753	82.95901	5.00000	2.64553	2.00000	
1.6	10056.50000	1.50000	Infinity	107.30934	111.07753	82.95901	5.00000	2.64553	1.50033	
1.7	10056.50000	1.50000	Infinity	107.00000	111.07753	33.50000	5.00000	2.64553	1.37742	
1.8	10056.50000	1.50000	1.06634	101.00000	111.07753	25.50000	5.00000	2.64553	1.37742	
1.9	10056.50000	1.50000	1.06634	100.00000	111.07753	25.50000	5.00000	2.31411	1.31578	
2.0	10056.50000	1.50000	1.06634	100.00000	111.07753	16.50000	4.50000	2.00000	1.31578	
2.1	10056.50000	1.50000	1.06634	100.00000	111.07753	16.50000	4.50000	2.00000	1.20619	
2.2	10056.50000	1.50000	1.06634	100.00000	111.07753	16.50000	4.50000	2.00000	1.14577	
2.3	10056.50000	1.50000	1.06634	100.00000	111.07753	16.50000	4.50000	2.00000	1.14577	
2.4	10056.50000	1.50000	1.06634	100.00000	111.07753	16.50000	4.00000	2.00000	1.14577	
2.5	10056.50000	1.50000	1.06634	100.00000	111.07753	16.50000	4.00000	2.00000	1.11740	
2.6	10056.50000	1.50000	1.06634	88.56436	111.07753	14.00000	4.00000	2.00000	1.11740	
2.7	10056.50000	1.50000	1.06634	88.56436	111.07753	14.00000	4.00000	2.00000	1.10940	
2.8	10056.50000	1.50000	1.06634	73.15776	111.07753	11.50000	4.00000	2.00000	1.10940	
2.9	10056.50000	1.50000	1.06634	73.15776	111.07753	11.50000	4.00000	2.00000	1.07798	


==> plotsdata/newRun/2M10TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	18562.90649	44662.14800	10523.91299	116.50000	4.00000	7.37500	
0.1	Infinity	Infinity	Infinity	6403.51747	3633.22300	1187.37260	14.50000	3.00000	3.00000	
0.2	Infinity	Infinity	Infinity	3091.59053	2591.50323	1000.50000	10.50000	3.00000	3.00000	
0.3	Infinity	Infinity	Infinity	2842.74407	2085.19690	775.00000	5.00000	3.00000	3.00000	
0.4	188767.48965	Infinity	Infinity	528.13935	2085.19690	280.54488	4.50000	3.00000	3.00000	
0.5	188767.48965	Infinity	Infinity	528.13935	1443.41667	262.00000	4.50000	3.00000	3.00000	
0.6	188767.48965	Infinity	Infinity	528.13935	1000.00000	127.00000	4.50000	3.00000	3.00000	
0.7	188767.48965	Infinity	Infinity	460.69593	1000.00000	107.00000	4.50000	3.00000	3.00000	
0.8	188767.48965	Infinity	Infinity	258.25623	907.20345	101.00000	4.50000	3.00000	3.00000	
0.9	188767.48965	Infinity	Infinity	231.75623	907.20345	100.50000	4.50000	3.00000	3.00000	
1.0	188767.48965	Infinity	Infinity	216.93440	740.70345	100.00000	4.50000	3.00000	3.00000	
1.1	188767.48965	1.77500	Infinity	146.64400	641.65118	100.00000	4.50000	3.00000	3.00000	
1.2	188767.48965	1.77500	Infinity	107.52135	641.65118	100.00000	4.50000	2.37883	3.00000	
1.3	188767.48965	1.77500	Infinity	107.52135	502.50000	100.00000	4.50000	2.37883	2.57045	
1.4	188767.48965	1.77500	Infinity	101.00000	502.50000	100.00000	4.50000	2.37883	2.07045	
1.5	188767.48965	1.77500	Infinity	100.00000	502.50000	100.00000	4.05642	2.37883	2.00000	
1.6	188767.48965	1.77500	Infinity	100.00000	502.50000	100.00000	4.05642	2.37883	2.00000	
1.7	188767.48965	1.77500	Infinity	100.00000	502.50000	100.00000	4.05642	2.37883	1.54625	
1.8	188767.48965	1.77500	1.06506	100.00000	502.50000	100.00000	4.05642	2.37883	1.50000	
1.9	188767.48965	1.77500	1.05892	100.00000	502.50000	100.00000	4.05642	2.32070	1.50000	
2.0	188767.48965	1.77500	1.05892	100.00000	502.50000	100.00000	4.05642	2.04221	1.50000	
2.1	188767.48965	1.77500	1.05892	100.00000	502.50000	100.00000	4.05642	2.04221	1.50000	
2.2	188767.48965	1.77500	1.05892	100.00000	502.50000	100.00000	4.05642	2.00000	1.50000	
2.3	188767.48965	1.77500	1.05892	100.00000	502.50000	100.00000	4.05642	2.00000	1.41998	
2.4	188767.48965	1.77500	1.05892	100.00000	502.50000	100.00000	4.05642	2.00000	1.41998	
2.5	188767.48965	1.77500	1.05892	100.00000	502.50000	100.00000	4.05642	2.00000	1.41998	
2.6	188767.48965	1.77500	1.05892	100.00000	502.50000	67.50000	4.05642	2.00000	1.39201	
2.7	188767.48965	1.77500	1.05892	100.00000	416.66667	67.50000	4.05642	2.00000	1.28844	
2.8	188767.48965	1.77500	1.05892	100.00000	416.66667	67.50000	4.05642	2.00000	1.21742	
2.9	188767.48965	1.77500	1.05892	100.00000	416.66667	64.43841	4.05642	2.00000	1.11713	


==> plotsdata/newRun/2M10TCYCLEMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	736.33158	1004.91604	355.00000	101.50000	3.30127	3.37238	
0.1	Infinity	Infinity	Infinity	196.99863	146.65260	174.36145	12.00000	3.00000	3.30273	
0.2	Infinity	Infinity	Infinity	155.99863	126.00000	101.56914	10.00000	2.50247	3.30273	
0.3	Infinity	Infinity	Infinity	115.00000	126.00000	101.56914	5.00000	2.00247	3.30273	
0.4	10216.50000	Infinity	Infinity	100.00000	100.00000	101.56914	4.00000	2.00000	3.30273	
0.5	10216.50000	Infinity	Infinity	100.00000	88.60463	100.00000	4.00000	2.00000	2.55865	
0.6	10216.50000	Infinity	Infinity	100.00000	88.60463	100.00000	4.00000	2.00000	2.55865	
0.7	10216.50000	Infinity	Infinity	100.00000	88.60463	100.00000	4.00000	2.00000	2.38431	
0.8	10216.50000	Infinity	Infinity	100.00000	88.60463	100.00000	4.00000	2.00000	2.38431	
0.9	10216.50000	Infinity	Infinity	100.00000	49.29953	100.00000	4.00000	2.00000	2.00000	
1.0	10216.50000	Infinity	Infinity	77.15830	49.29953	100.00000	4.00000	2.00000	2.00000	
1.1	10216.50000	1.83911	Infinity	44.14782	49.29953	100.00000	4.00000	2.00000	2.00000	
1.2	10216.50000	1.74030	Infinity	44.14782	49.29953	92.71701	4.00000	2.00000	1.71336	
1.3	10216.50000	1.74030	Infinity	44.14782	49.29953	65.02463	4.00000	2.00000	1.66392	
1.4	10216.50000	1.74030	Infinity	43.84598	49.29953	65.02463	4.00000	2.00000	1.60907	
1.5	10216.50000	1.74030	Infinity	43.84598	49.29953	65.02463	4.00000	2.00000	1.52205	
1.6	10216.50000	1.74030	Infinity	43.84598	49.29953	46.73237	4.00000	2.00000	1.41805	
1.7	10216.50000	1.74030	1.05372	43.84598	49.29953	37.49249	4.00000	2.00000	1.29760	
1.8	10216.50000	1.74030	1.05372	34.70847	49.29953	36.84358	4.00000	2.00000	1.18675	
1.9	10216.50000	1.74030	1.05372	10.00000	49.29953	30.68488	4.00000	2.00000	1.12724	
2.0	10216.50000	1.74030	1.05372	10.00000	49.16467	19.50000	4.00000	2.00000	1.07243	
2.1	10216.50000	1.74030	1.05372	10.00000	49.16467	19.50000	4.00000	2.00000	1.04348	
2.2	10216.50000	1.74030	1.05372	10.00000	49.16467	19.50000	4.00000	2.00000	1.01707	
2.3	10216.50000	1.74030	1.05372	10.00000	49.16467	19.50000	4.00000	2.00000	1.01272	
2.4	10216.50000	1.74030	1.05372	10.00000	49.16467	9.50000	4.00000	2.00000	1.00162	
2.5	10216.50000	1.74030	1.05372	10.00000	49.16467	9.50000	4.00000	2.00000	1.00162	
2.6	10216.50000	1.74030	1.05372	10.00000	49.16467	9.50000	4.00000	2.00000	1.00162	
2.7	10216.50000	1.74030	1.05372	9.00000	49.16467	9.50000	4.00000	2.00000	1.00082	
2.8	10216.50000	1.74030	1.05372	9.00000	49.16467	9.50000	4.00000	2.00000	1.00000	
2.9	10216.50000	1.74030	1.05372	9.00000	49.16467	9.50000	4.00000	2.00000	1.00000	


==> plotsdata/newRun/2M10TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	8345.68890	57942.28195	1838.63719	229.44744	35.25000	19.04166	
0.1	Infinity	Infinity	Infinity	2293.12385	13151.83016	415.67885	96.08552	30.71137	11.51779	
0.2	Infinity	Infinity	Infinity	1090.07996	3291.79167	350.50000	16.00000	22.17279	10.49660	
0.3	Infinity	Infinity	Infinity	1000.00000	3291.79167	350.50000	10.50000	22.17279	10.49660	
0.4	4570916.80012	Infinity	Infinity	1000.00000	2688.06032	200.80098	9.70947	15.66677	10.49660	
0.5	4570916.80012	Infinity	Infinity	1000.00000	2284.03532	200.80098	9.65112	15.61833	9.64129	
0.6	4570916.80012	Infinity	Infinity	687.00000	2284.03532	200.80098	8.36957	15.61833	8.12441	
0.7	4570916.80012	Infinity	Infinity	687.00000	1745.76806	153.32933	8.00000	15.61833	7.14026	
0.8	4570916.80012	Infinity	Infinity	289.77681	1745.76806	150.56851	8.00000	14.70616	7.14026	
0.9	4570916.80012	Infinity	Infinity	130.11699	1480.76722	150.56851	8.00000	14.70616	6.43985	
1.0	4570916.80012	Infinity	Infinity	130.11699	1480.76722	150.56851	7.98955	11.61833	5.51549	
1.1	4570916.80012	Infinity	Infinity	123.05375	1480.76722	150.56851	7.50000	11.61833	3.10265	
1.2	4570916.80012	Infinity	Infinity	110.50000	1480.76722	150.56851	7.50000	10.61833	3.10265	
1.3	4570916.80012	Infinity	Infinity	100.00000	1480.76722	150.56851	7.50000	10.61833	3.10265	
1.4	4570916.80012	Infinity	Infinity	100.00000	1480.76722	150.56851	7.50000	10.61833	3.10265	
1.5	4570916.80012	Infinity	Infinity	100.00000	1054.76878	150.56851	7.50000	10.61833	3.10265	
1.6	4570916.80012	Infinity	Infinity	100.00000	533.42497	150.56851	7.50000	10.61833	3.10265	
1.7	4570916.80012	Infinity	Infinity	100.00000	500.42542	101.06851	7.50000	10.61833	2.66413	
1.8	4570916.80012	Infinity	Infinity	100.00000	500.42542	101.06851	7.50000	10.61833	2.66413	
1.9	4570916.80012	Infinity	Infinity	100.00000	500.42542	100.50000	7.50000	10.61833	2.16413	
2.0	4570916.80012	Infinity	Infinity	100.00000	484.34615	100.50000	7.50000	10.61833	2.14923	
2.1	4570916.80012	Infinity	Infinity	100.00000	484.34615	100.50000	7.50000	10.00000	2.04128	
2.2	4570916.80012	Infinity	Infinity	100.00000	484.34615	100.00000	7.50000	10.00000	1.85238	
2.3	4570916.80012	Infinity	Infinity	100.00000	384.49970	100.00000	7.50000	10.00000	1.85238	
2.4	4570916.80012	Infinity	Infinity	100.00000	263.45882	100.00000	7.50000	10.00000	1.84595	
2.5	4570916.80012	Infinity	Infinity	100.00000	263.45882	100.00000	7.50000	10.00000	1.84595	
2.6	4570916.80012	Infinity	Infinity	100.00000	263.45882	100.00000	7.50000	10.00000	1.52935	
2.7	4570916.80012	Infinity	Infinity	100.00000	263.45882	100.00000	7.50000	10.00000	1.52935	
2.8	4570916.80012	Infinity	Infinity	100.00000	263.45882	100.00000	7.50000	10.00000	1.52935	
2.9	4570916.80012	Infinity	Infinity	95.30356	227.41252	100.00000	7.50000	10.00000	1.45988	


==> plotsdata/newRun/2M10TSTARMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	215.00000	276.06546	200.50000	101.00000	2.50000	3.00000	
0.1	Infinity	Infinity	Infinity	100.50000	115.50000	100.00000	12.00000	2.00000	3.00000	
0.2	Infinity	Infinity	Infinity	100.00000	100.00000	66.83333	7.50000	2.00000	2.32685	
0.3	Infinity	Infinity	Infinity	100.00000	97.74914	66.83333	4.50000	2.00000	2.01641	
0.4	351872210698761700000000.00000	Infinity	Infinity	100.00000	97.74914	66.66667	4.00000	2.00000	2.00000	
0.5	351872210698761700000000.00000	Infinity	Infinity	100.00000	97.74914	28.16667	4.00000	2.00000	2.00000	
0.6	351872210698761700000000.00000	Infinity	Infinity	100.00000	86.19911	28.16667	4.00000	2.00000	2.00000	
0.7	351872210698761700000000.00000	Infinity	Infinity	48.73593	86.19911	28.16667	4.00000	2.00000	2.00000	
0.8	351872210698761700000000.00000	Infinity	Infinity	31.00000	66.98679	22.00000	4.00000	2.00000	2.00000	
0.9	351872210698761700000000.00000	Infinity	Infinity	22.57558	66.98679	22.00000	4.00000	2.00000	2.00000	
1.0	351872210698761700000000.00000	Infinity	Infinity	20.50000	66.98679	22.00000	4.00000	2.00000	2.00000	
1.1	351872210698761700000000.00000	1.82890	Infinity	20.50000	40.78768	20.50000	4.00000	2.00000	2.00000	
1.2	351872210698761700000000.00000	1.79995	Infinity	18.64151	40.78768	15.50000	4.00000	2.00000	2.00000	
1.3	351872210698761700000000.00000	1.79995	Infinity	18.64151	31.39501	15.00000	4.00000	2.00000	2.00000	
1.4	351872210698761700000000.00000	1.79995	Infinity	18.64151	20.00000	15.00000	4.00000	2.00000	1.70905	
1.5	351872210698761700000000.00000	1.79995	Infinity	18.64151	16.17814	15.00000	4.00000	2.00000	1.59549	
1.6	351872210698761700000000.00000	1.79995	Infinity	18.64151	16.17814	11.50000	4.00000	2.00000	1.41896	
1.7	351872210698761700000000.00000	1.79995	Infinity	18.64151	16.17814	11.50000	4.00000	2.00000	1.26502	
1.8	351872210698761700000000.00000	1.79995	1.05330	18.64151	16.17814	11.50000	4.00000	2.00000	1.08713	
1.9	351872210698761700000000.00000	1.79995	1.04218	18.64151	16.17814	10.50000	4.00000	2.00000	1.07398	
2.0	351872210698761700000000.00000	1.79995	1.04218	18.64151	16.17814	10.00000	4.00000	2.00000	1.03399	
2.1	351872210698761700000000.00000	1.79995	1.04218	18.64151	16.00000	10.00000	4.00000	2.00000	1.03188	
2.2	351872210698761700000000.00000	1.79995	1.04218	18.64151	16.00000	10.00000	4.00000	2.00000	1.02741	
2.3	351872210698761700000000.00000	1.79995	1.04218	18.64151	16.00000	10.00000	4.00000	2.00000	1.02741	
2.4	351872210698761700000000.00000	1.79995	1.04218	18.64151	16.00000	10.00000	4.00000	2.00000	1.02195	
2.5	351872210698761700000000.00000	1.79995	1.04218	18.64151	16.00000	10.00000	4.00000	2.00000	1.02195	
2.6	351872210698761700000000.00000	1.79995	1.04218	18.64151	16.00000	9.00000	4.00000	2.00000	1.01497	
2.7	351872210698761700000000.00000	1.79995	1.04218	18.64151	15.37443	8.50000	4.00000	2.00000	1.01497	
2.8	351872210698761700000000.00000	1.79995	1.04218	18.64151	15.37443	8.50000	4.00000	2.00000	1.01497	
2.9	351872210698761700000000.00000	1.79995	1.04218	18.64151	15.37443	8.50000	4.00000	2.00000	1.00866	


==> plotsdata/newRun/2M10TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	3254.38085	3742.81054	1801.50000	82.37535	2.37877	2.77083	
0.1	Infinity	Infinity	Infinity	768.67722	1317.52126	320.28140	10.75000	2.00000	2.27083	
0.2	Infinity	Infinity	Infinity	223.45161	1286.61210	303.18140	5.92896	2.00000	2.00000	
0.3	Infinity	Infinity	Infinity	223.45161	394.40606	208.04118	3.50000	2.00000	2.00000	
0.4	49840301179631630000000.00000	Infinity	Infinity	151.60000	394.40606	103.00000	3.50000	2.00000	2.00000	
0.5	49840301179631630000000.00000	Infinity	Infinity	151.60000	394.40606	103.00000	3.50000	2.00000	2.00000	
0.6	49840301179631630000000.00000	Infinity	Infinity	100.50000	387.97133	100.75000	3.50000	2.00000	2.00000	
0.7	49840301179631630000000.00000	Infinity	Infinity	100.50000	342.52282	100.00000	3.50000	2.00000	2.00000	
0.8	49840301179631630000000.00000	Infinity	Infinity	100.50000	342.52282	100.00000	3.50000	2.00000	2.00000	
0.9	49840301179631630000000.00000	Infinity	Infinity	100.50000	304.93925	100.00000	3.50000	2.00000	2.00000	
1.0	49840301179631630000000.00000	Infinity	Infinity	100.00000	256.74311	76.37500	3.50000	2.00000	2.00000	
1.1	49840301179631630000000.00000	Infinity	Infinity	100.00000	236.16667	76.37500	3.50000	2.00000	2.00000	
1.2	49840301179631630000000.00000	1.80000	Infinity	100.00000	236.16667	71.10000	3.50000	2.00000	2.00000	
1.3	49840301179631630000000.00000	1.73824	Infinity	90.46372	236.16667	68.22959	3.50000	2.00000	2.00000	
1.4	49840301179631630000000.00000	1.73824	Infinity	90.46372	236.16667	56.90956	3.50000	2.00000	1.84440	
1.5	49840301179631630000000.00000	1.73824	Infinity	90.46372	236.16667	55.90956	3.50000	2.00000	1.50000	
1.6	49840301179631630000000.00000	1.73824	1.05728	52.93062	212.16667	27.00000	3.50000	2.00000	1.50000	
1.7	49840301179631630000000.00000	1.73824	1.04803	52.93062	212.16667	27.00000	3.50000	1.75000	1.33333	
1.8	49840301179631630000000.00000	1.73824	1.03903	40.75000	153.10185	27.00000	3.50000	1.75000	1.19842	
1.9	49840301179631630000000.00000	1.73824	1.03903	28.60000	153.10185	24.00000	3.50000	1.75000	1.05940	
2.0	49840301179631630000000.00000	1.73824	1.03903	28.47869	153.10185	23.00000	3.50000	1.75000	1.02713	
2.1	49840301179631630000000.00000	1.73824	1.03903	28.47869	131.58251	16.50000	3.50000	1.75000	1.01632	
2.2	49840301179631630000000.00000	1.73824	1.03903	28.47869	131.58251	9.50000	3.50000	1.75000	1.01319	
2.3	49840301179631630000000.00000	1.73824	1.03903	23.97869	113.35188	9.50000	3.50000	1.75000	1.01319	
2.4	49840301179631630000000.00000	1.73824	1.03903	23.00000	112.89733	9.50000	3.50000	1.75000	1.01319	
2.5	49840301179631630000000.00000	1.73824	1.03903	17.00000	100.00000	9.50000	3.50000	1.75000	1.00044	
2.6	49840301179631630000000.00000	1.73824	1.03903	17.00000	100.00000	9.50000	3.50000	1.75000	1.00044	
2.7	49840301179631630000000.00000	1.73824	1.03903	14.50000	100.00000	9.50000	3.50000	1.75000	1.00044	
2.8	49840301179631630000000.00000	1.73824	1.03903	10.00000	100.00000	9.50000	3.50000	1.75000	1.00044	
2.9	49840301179631630000000.00000	1.73824	1.03903	10.00000	100.00000	9.50000	3.34336	1.75000	1.00044	


==> plotsdata/newRun/2M25TCHAINMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	4020330884105497.00000	93071811566092464.00000	178451528128887.56000	2245962386.22867	9308942.69398	2062536.65996	
0.1	Infinity	Infinity	Infinity	67579795683800.07000	41183763224376.30500	730647432414.70140	14732274.36886	418268.35190	16068.11379	
0.2	Infinity	Infinity	Infinity	10593571346481.46000	11740223251508.32800	372000147696.34015	298680.63584	48803.34650	7311.62218	
0.3	Infinity	Infinity	Infinity	7922822175226.10500	11740223251508.32800	347806922430.87665	217488.52258	47241.82060	187.97834	
0.4	Infinity	Infinity	Infinity	7922822175226.10500	8238725862255.98100	49874505943.82204	16776.14051	24487.56693	187.97834	
0.5	Infinity	Infinity	Infinity	3874415401967.48700	8238725862255.98100	49874505943.82204	7766.99850	10903.34494	16.37653	
0.6	Infinity	Infinity	Infinity	1475919218934.45260	8238725862255.98100	28130033678.02050	1623.84269	10903.34494	16.37653	
0.7	Infinity	Infinity	Infinity	1475919218934.45260	8238725862255.98100	28130033678.02050	906.89933	744.30500	16.37653	
0.8	Infinity	Infinity	Infinity	1475919218934.45260	3779151309161.27050	18605120385.34958	749.31979	744.30500	14.63410	
0.9	Infinity	Infinity	Infinity	1366564679116.82760	3779151309161.27050	14433272049.81630	524.31815	744.30500	14.63410	
1.0	Infinity	Infinity	Infinity	578934192827.42150	3746404883508.86800	14433272049.81630	306.13619	564.23828	14.63410	
1.1	Infinity	Infinity	Infinity	260302634983.91327	88592878384.74158	14433272049.81630	304.57277	564.23828	12.66986	
1.2	Infinity	Infinity	Infinity	260302634983.91327	86539363911.14783	6574558431.69556	258.00853	564.23828	7.58269	
1.3	Infinity	Infinity	Infinity	95757912863.67737	86539363911.14783	6574558431.69556	217.13319	564.23828	7.32538	
1.4	Infinity	Infinity	Infinity	94536665640.44240	86539363911.14783	6574558431.69556	201.00000	564.23828	7.32538	
1.5	Infinity	Infinity	Infinity	42989074756.32422	86539363911.14783	2955520424.76721	151.39815	564.23828	7.32538	
1.6	Infinity	Infinity	Infinity	42989074756.32422	17135398422.69762	2955520424.76721	124.09449	564.23828	7.32538	
1.7	Infinity	Infinity	Infinity	42989074756.32422	12599870029.95246	2955520424.76721	123.11410	564.23828	5.20883	
1.8	Infinity	Infinity	Infinity	42989074756.32422	12599870029.95246	2955520424.76721	75.51050	564.23828	5.20883	
1.9	Infinity	Infinity	Infinity	42989074756.32422	12599870029.95246	2955520424.76721	74.01961	564.23828	4.80915	
2.0	Infinity	Infinity	Infinity	42989074756.32422	12599870029.95246	2955520424.76721	50.00000	564.23828	4.75566	
2.1	Infinity	Infinity	Infinity	20970535432.62736	12599870029.95246	1820384622.22556	43.53733	500.00660	4.75566	
2.2	Infinity	Infinity	Infinity	20970535432.62736	12599870029.95246	1820384622.22556	35.85362	500.00660	4.75566	
2.3	Infinity	Infinity	Infinity	18954084282.65828	8507636866.44467	1820384622.22556	35.85362	500.00660	4.75566	
2.4	Infinity	Infinity	Infinity	18954084282.65828	8507636866.44467	1820384622.22556	35.85362	500.00660	3.94702	
2.5	Infinity	Infinity	Infinity	9991531832.35693	8507636866.44467	1820384622.22556	35.85362	500.00660	3.94702	
2.6	Infinity	Infinity	Infinity	9991531832.35693	8507636866.44467	1820384622.22556	35.85362	500.00660	3.85500	
2.7	Infinity	Infinity	Infinity	7897041710.07723	8507636866.44467	1820384622.22556	35.00000	500.00660	3.40237	
2.8	Infinity	Infinity	Infinity	7897041710.07723	8507636866.44467	1820384622.22556	35.00000	500.00660	3.00916	
2.9	Infinity	Infinity	Infinity	7897041710.07723	8507636866.44467	1820384622.22556	26.77223	500.00660	2.80857	


==> plotsdata/newRun/2M25TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	300556587743661820.00000	288758363844524740.00000	4759511069414111.00000	7391912.86885	51777354.87878	47287.28355	
0.1	Infinity	Infinity	Infinity	1050157280126262.10000	6629795564488848.00000	55386903836015.88000	10626.65180	1122186.17905	6285.42619	
0.2	Infinity	Infinity	Infinity	1050157280126262.10000	6629795564488848.00000	5483351720818.05900	7218.45520	450957.86057	3163.62283	
0.3	Infinity	Infinity	Infinity	258836995556930.47000	6629795564488848.00000	2904207742870.31350	1000.00000	194166.84973	260.45038	
0.4	Infinity	Infinity	Infinity	214781047687103.00000	6629795564488848.00000	2904207742870.31350	863.61188	104585.21150	18.39927	
0.5	Infinity	Infinity	Infinity	214781047687103.00000	6629795564488848.00000	1140063059379.60570	196.50185	68124.07133	18.39927	
0.6	Infinity	Infinity	Infinity	214781047687103.00000	1272706501890174.80000	737664394674.98950	110.81766	65975.91319	18.39927	
0.7	Infinity	Infinity	Infinity	214781047687103.00000	1272706501890174.80000	396948884495.44336	105.50000	65975.91319	14.19608	
0.8	Infinity	Infinity	Infinity	214781047687103.00000	35570213406009.12500	396948884495.44336	101.00000	56140.74272	13.90441	
0.9	Infinity	Infinity	Infinity	214781047687103.00000	6424136074722.99500	49107497001.03220	101.00000	56140.74272	13.75534	
1.0	Infinity	Infinity	Infinity	18002340357351.90200	3269853436158.03300	49107497001.03220	100.50000	20167.17315	13.75534	
1.1	Infinity	Infinity	Infinity	18002340357351.90200	3269853436158.03300	49107497001.03220	100.50000	20167.17315	13.75534	
1.2	Infinity	Infinity	Infinity	18002340357351.90200	3269853436158.03300	21871786415.50211	100.00000	20167.17315	13.75534	
1.3	Infinity	Infinity	Infinity	18002340357351.90200	1346730271138.33760	21871786415.50211	100.00000	20167.17315	7.91947	
1.4	Infinity	Infinity	Infinity	18002340357351.90200	1346730271138.33760	21871786415.50211	100.00000	20167.17315	4.24326	
1.5	Infinity	Infinity	Infinity	18002340357351.90200	1346730271138.33760	21871786415.50211	100.00000	15468.48879	4.24326	
1.6	Infinity	Infinity	Infinity	18002340357351.90200	1346730271138.33760	21871786415.50211	100.00000	15468.48879	4.24326	
1.7	Infinity	Infinity	Infinity	10708005865892.10500	1346730271138.33760	21871786415.50211	100.00000	15468.48879	4.24326	
1.8	Infinity	Infinity	Infinity	10708005865892.10500	1346730271138.33760	21871786415.50211	100.00000	15468.48879	4.24326	
1.9	Infinity	Infinity	Infinity	10708005865892.10500	1346730271138.33760	21871786415.50211	100.00000	15393.55201	4.24326	
2.0	Infinity	Infinity	Infinity	10708005865892.10500	1346730271138.33760	21871786415.50211	100.00000	15393.55201	4.24326	
2.1	Infinity	Infinity	Infinity	10708005865892.10500	1344190073774.85570	21871786415.50211	100.00000	15393.55201	4.24326	
2.2	Infinity	Infinity	Infinity	10708005865892.10500	1344190073774.85570	21871786415.50211	100.00000	14312.36280	4.24148	
2.3	Infinity	Infinity	Infinity	10708005865892.10500	1344190073774.85570	21871786415.50211	100.00000	14312.36280	4.24148	
2.4	Infinity	Infinity	Infinity	10708005865892.10500	1344190073774.85570	21871786415.50211	100.00000	10207.27085	2.91018	
2.5	Infinity	Infinity	Infinity	10708005865892.10500	1344190073774.85570	21871786415.50211	100.00000	8325.38636	2.91018	
2.6	Infinity	Infinity	Infinity	10708005865892.10500	1344190073774.85570	21871786415.50211	100.00000	8325.38636	2.91018	
2.7	Infinity	Infinity	Infinity	10708005865892.10500	1344190073774.85570	7056520657.96673	100.00000	8325.38636	2.91018	
2.8	Infinity	Infinity	Infinity	10708005865892.10500	1344190073774.85570	7056520657.96673	100.00000	8325.38636	2.91018	
2.9	Infinity	Infinity	Infinity	10708005865892.10500	118295654854.85020	7056520657.96673	75.42919	5939.87720	2.26923	


==> plotsdata/newRun/2M25TCYCLEMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	21332941141231.23400	548981540414245.30000	221225281327.01703	52587400.35454	689038.27213	54.84802	
0.1	Infinity	Infinity	Infinity	10763142655625.75600	1300119499640.34400	40986979482.09238	113033.84251	184171.67822	35.96099	
0.2	Infinity	Infinity	Infinity	2524472185243.91850	468890383853.34076	17199848478.90857	50012.82702	24045.17538	35.96099	
0.3	Infinity	Infinity	Infinity	1002438026307.19240	142910008271.97375	17199848478.90857	7350.13786	14645.43120	26.46600	
0.4	Infinity	Infinity	Infinity	368595360174.92505	142910008271.97375	13110400868.32368	439.21135	10333.69823	25.25236	
0.5	Infinity	Infinity	Infinity	139091285887.66460	142910008271.97375	10594742782.18918	277.70000	7550.72053	25.25236	
0.6	Infinity	Infinity	Infinity	139091285887.66460	142910008271.97375	8295211570.86553	187.42361	7550.72053	24.33130	
0.7	Infinity	Infinity	Infinity	98884286013.91809	57750407864.81499	7535021767.92413	113.53333	7550.72053	22.24747	
0.8	Infinity	Infinity	Infinity	98884286013.91809	45170499908.59890	7535021767.92413	89.69987	7550.72053	16.75397	
0.9	Infinity	Infinity	Infinity	98884286013.91809	45170499908.59890	5087608243.78321	85.85987	7550.72053	13.02747	
1.0	Infinity	Infinity	Infinity	69478908421.39792	45170499908.59890	5087608243.78321	73.13333	7550.72053	12.08787	
1.1	Infinity	Infinity	Infinity	44626876297.18800	30904796314.01173	5087608243.78321	50.50000	7550.72053	12.08787	
1.2	Infinity	Infinity	Infinity	44626876297.18800	30904796314.01173	5087608243.78321	43.00000	7550.72053	10.94643	
1.3	Infinity	Infinity	Infinity	44626876297.18800	30904796314.01173	5087608243.78321	40.84197	4231.03442	4.54087	
1.4	Infinity	Infinity	Infinity	44626876297.18800	30904796314.01173	5087608243.78321	26.25000	1973.20530	4.54087	
1.5	Infinity	Infinity	Infinity	44626876297.18800	30904796314.01173	5087608243.78321	25.57879	1973.20530	4.54087	
1.6	Infinity	Infinity	Infinity	28497380367.37471	30904796314.01173	5087608243.78321	16.84375	1973.20530	3.72296	
1.7	Infinity	Infinity	Infinity	28497380367.37471	19896492022.31178	5087608243.78321	12.36740	1973.20530	2.76503	
1.8	Infinity	Infinity	Infinity	28497380367.37471	19896492022.31178	5087608243.78321	10.00000	1973.20530	2.76503	
1.9	Infinity	Infinity	Infinity	26167917254.16498	19896492022.31178	5087608243.78321	8.65395	1973.20530	2.76503	
2.0	Infinity	Infinity	Infinity	7622358921.81074	11532017605.79511	4593984829.09091	8.15395	1973.20530	2.76503	
2.1	Infinity	Infinity	Infinity	5528452966.64791	11532017605.79511	4593984829.09091	7.92479	1973.20530	2.53748	
2.2	Infinity	Infinity	Infinity	5528452966.64791	11532017605.79511	2636167767.71712	7.84898	1973.20530	2.53748	
2.3	Infinity	Infinity	Infinity	5528452966.64791	11532017605.79511	2636167767.71712	7.84898	1973.20530	2.53748	
2.4	Infinity	Infinity	Infinity	5528452966.64791	11532017605.79511	2636167767.71712	7.84898	1973.20530	2.53748	
2.5	Infinity	Infinity	Infinity	5528452966.64791	4012781229.78340	2636167767.71712	7.84898	1446.37941	2.32727	
2.6	Infinity	Infinity	Infinity	5528452966.64791	4012781229.78340	2623774889.32914	7.84898	1446.37941	2.32727	
2.7	Infinity	Infinity	Infinity	5528452966.64791	4012781229.78340	498696561.45105	7.84898	1446.37941	2.32727	
2.8	Infinity	Infinity	Infinity	5528452966.64791	4012781229.78340	498696561.45105	7.66148	1446.37941	2.32727	
2.9	Infinity	Infinity	Infinity	5528452966.64791	4012781229.78340	498696561.45105	7.66148	1446.37941	2.32727	


==> plotsdata/newRun/2M25TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	583431480853743230.00000	48192492986790304.00000	11385859710910628.00000	416628714.08042	143190253.04956	34406.71816	
0.1	Infinity	Infinity	Infinity	204241748484592.28000	1725406594857381.80000	82781320620128.00000	4692066.01920	2472749.81166	9391.51335	
0.2	Infinity	Infinity	Infinity	50900506041025.05500	1725406594857381.80000	39295896149670.67000	285804.13915	474771.77954	260.57582	
0.3	Infinity	Infinity	Infinity	21061500892037.74000	905689614455816.10000	950357393646.47610	56291.52834	164515.18468	260.57582	
0.4	Infinity	Infinity	Infinity	17993802173585.65600	905689614455816.10000	950357393646.47610	8011.56894	164515.18468	178.17608	
0.5	Infinity	Infinity	Infinity	17993802173585.65600	727796057756608.50000	748107252684.19860	3934.55588	15751.06302	178.17608	
0.6	Infinity	Infinity	Infinity	17993802173585.65600	721846528829946.10000	748107252684.19860	3772.42024	15751.06302	101.57103	
0.7	Infinity	Infinity	Infinity	17993802173585.65600	721846528829946.10000	219804619320.34412	1682.28059	15751.06302	101.57103	
0.8	Infinity	Infinity	Infinity	4875032380077.35400	721846528829946.10000	219804619320.34412	1449.60146	15751.06302	66.52298	
0.9	Infinity	Infinity	Infinity	1564404437026.53080	216524598431196.30000	219804619320.34412	1071.32213	15751.06302	24.75333	
1.0	Infinity	Infinity	Infinity	1564404437026.53080	67086171585439.96000	219804619320.34412	1025.00226	10396.12061	12.45833	
1.1	Infinity	Infinity	Infinity	1564404437026.53080	67086171585439.96000	219804619320.34412	1025.00226	10396.12061	11.46429	
1.2	Infinity	Infinity	Infinity	1564404437026.53080	67086171585439.96000	219804619320.34412	919.01635	4248.75224	11.46429	
1.3	Infinity	Infinity	Infinity	943949020190.46550	67086171585439.96000	212780320691.07970	684.28608	2801.06987	11.35895	
1.4	Infinity	Infinity	Infinity	943949020190.46550	51545754710246.13000	212780320691.07970	431.24874	2801.06987	11.35895	
1.5	Infinity	Infinity	Infinity	943949020190.46550	51545754710246.13000	212780320691.07970	394.49664	2292.15569	8.65833	
1.6	Infinity	Infinity	Infinity	943949020190.46550	27648407903552.41800	212780320691.07970	359.47151	1831.30280	6.88060	
1.7	Infinity	Infinity	Infinity	943949020190.46550	27648407903552.41800	212780320691.07970	132.80003	1335.86485	6.88060	
1.8	Infinity	Infinity	Infinity	943949020190.46550	27648407903552.41800	212780320691.07970	127.55119	1335.86485	6.50967	
1.9	Infinity	Infinity	Infinity	943949020190.46550	5958329473248.78900	212780320691.07970	100.00000	1335.86485	6.50967	
2.0	Infinity	Infinity	Infinity	943949020190.46550	5958329473248.78900	212780320691.07970	100.00000	1335.86485	6.07996	
2.1	Infinity	Infinity	Infinity	943949020190.46550	5958329473248.78900	212780320691.07970	100.00000	1335.86485	3.52281	
2.2	Infinity	Infinity	Infinity	943949020190.46550	5958329473248.78900	212780320691.07970	100.00000	1335.86485	1.87630	
2.3	Infinity	Infinity	Infinity	943949020190.46550	5958329473248.78900	212780320691.07970	100.00000	1047.81159	1.80000	
2.4	Infinity	Infinity	Infinity	943949020190.46550	5958329473248.78900	212780320691.07970	100.00000	1047.81159	1.80000	
2.5	Infinity	Infinity	Infinity	943949020190.46550	5958329473248.78900	212780320691.07970	100.00000	1047.81159	1.80000	
2.6	Infinity	Infinity	Infinity	943949020190.46550	5958329473248.78900	212780320691.07970	100.00000	642.63328	1.80000	
2.7	Infinity	Infinity	Infinity	943949020190.46550	3769796158705.06000	212780320691.07970	100.00000	642.63328	1.80000	
2.8	Infinity	Infinity	Infinity	943949020190.46550	3769796158705.06000	212780320691.07970	100.00000	642.63328	1.80000	
2.9	Infinity	Infinity	Infinity	943949020190.46550	3769796158705.06000	212780320691.07970	100.00000	642.63328	1.66667	


==> plotsdata/newRun/2M25TSTARMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	21172886441504.40000	11117521855.19538	17349034.87617	2548.21875	2743.81117	14.23858	
0.1	Infinity	Infinity	Infinity	336305167.13086	10625183.06306	9123515.44181	689.93825	640.78271	9.45027	
0.2	Infinity	Infinity	Infinity	8453083.22700	1276408.54316	4788120.20706	433.33333	246.27072	9.45027	
0.3	Infinity	Infinity	Infinity	4127232.03734	13863.81349	690171.64514	335.50000	59.44231	5.75265	
0.4	Infinity	Infinity	Infinity	4127232.03734	13863.81349	77926.50150	203.42085	59.44231	5.75265	
0.5	Infinity	Infinity	Infinity	1046197.94616	9331.91487	77891.16817	167.66667	59.44231	4.40901	
0.6	Infinity	Infinity	Infinity	71886.92226	9331.91487	77891.16817	121.50000	52.28738	4.40901	
0.7	Infinity	Infinity	Infinity	71886.92226	5250.00000	77891.16817	92.24807	52.28738	4.40901	
0.8	Infinity	Infinity	Infinity	4166.83333	5250.00000	77891.16817	84.14042	52.28738	4.40901	
0.9	Infinity	Infinity	Infinity	4166.83333	4185.16667	3333.33333	55.25000	52.28738	3.90714	
1.0	Infinity	Infinity	Infinity	4166.83333	4185.16667	3333.33333	52.75000	46.95216	3.90714	
1.1	Infinity	Infinity	Infinity	2916.79167	4185.16667	2500.08333	50.75000	46.95216	3.90714	
1.2	Infinity	Infinity	Infinity	2916.79167	4185.16667	1886.07156	50.25000	46.95216	3.56737	
1.3	Infinity	Infinity	Infinity	2916.79167	4185.16667	1885.98823	50.25000	45.36600	3.24359	
1.4	Infinity	Infinity	Infinity	2916.79167	4166.66667	1885.98823	50.25000	45.36600	2.78542	
1.5	Infinity	Infinity	Infinity	2916.79167	4166.66667	1834.33333	50.00000	45.36600	2.39653	
1.6	Infinity	Infinity	Infinity	2916.79167	4166.66667	1833.33333	40.35714	45.36600	2.39653	
1.7	Infinity	Infinity	Infinity	2916.79167	4166.66667	1361.08333	30.60714	45.36600	2.39653	
1.8	Infinity	Infinity	Infinity	2083.45833	4166.66667	1033.75000	26.85714	45.36600	2.39653	
1.9	Infinity	Infinity	Infinity	2083.45833	4166.66667	874.83333	19.08333	35.14895	2.39653	
2.0	Infinity	Infinity	Infinity	2083.45833	4166.66667	874.83333	18.43333	35.14895	2.28542	
2.1	Infinity	Infinity	Infinity	1952.12500	3333.33333	646.83333	15.85000	24.76916	2.28542	
2.2	Infinity	Infinity	Infinity	1952.12500	2916.66667	646.83333	15.85000	24.76916	2.28542	
2.3	Infinity	Infinity	Infinity	1952.12500	2083.33333	646.83333	15.85000	24.76916	1.83660	
2.4	Infinity	Infinity	Infinity	1952.12500	1666.66667	646.83333	13.75000	24.76916	1.83660	
2.5	Infinity	Infinity	Infinity	1952.12500	1666.66667	646.83333	13.25000	19.22277	1.83660	
2.6	Infinity	Infinity	Infinity	1952.12500	1666.66667	646.83333	11.25000	19.22277	1.83660	
2.7	Infinity	Infinity	Infinity	1593.62500	1666.66667	646.83333	11.25000	14.03776	1.74242	
2.8	Infinity	Infinity	Infinity	1593.62500	1367.00000	605.60160	11.25000	14.03776	1.74242	
2.9	Infinity	Infinity	Infinity	918.50000	1052.33333	605.60160	11.25000	14.03776	1.74242	


==> plotsdata/newRun/2M25TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	4528634833796956700.00000	13399826150595502000.00000	49086268750521744.00000	71048293292.45853	1008745998.05447	2504.56131	
0.1	Infinity	Infinity	Infinity	274604423338087.20000	74159217394320304.00000	55162442814279.65000	785455141.42240	312126.55563	166.32427	
0.2	Infinity	Infinity	Infinity	51073123445857.23400	817393599743575.80000	28083141446299.99200	151114104.30123	45560.38033	80.79973	
0.3	Infinity	Infinity	Infinity	14347825683383.13300	103249937487799.69000	19040017001470.92600	73501888.78806	12177.70552	51.50306	
0.4	Infinity	Infinity	Infinity	14347825683383.13300	103249937487799.69000	4683803017326.93300	28571139.20698	12177.70552	27.60661	
0.5	Infinity	Infinity	Infinity	14347825683383.13300	103249937487799.69000	4683803017326.93300	10419456.43575	12177.70552	18.57880	
0.6	Infinity	Infinity	Infinity	14347825683383.13300	103249937487799.69000	4683803017326.93300	3230205.71409	2915.66764	18.57880	
0.7	Infinity	Infinity	Infinity	14347825683383.13300	87542209184939.36000	4683803017326.93300	2745242.96768	2915.66764	12.77273	
0.8	Infinity	Infinity	Infinity	4572590413565.83300	87542209184939.36000	4683803017326.93300	2707158.86138	2915.66764	8.66067	
0.9	Infinity	Infinity	Infinity	4572590413565.83300	42538953725159.30000	4683803017326.93300	2686762.07272	2915.66764	8.66067	
1.0	Infinity	Infinity	Infinity	4572590413565.83300	38379827180006.64000	4683803017326.93300	2575778.80449	2915.66764	6.30467	
1.1	Infinity	Infinity	Infinity	4572590413565.83300	28118084050810.44500	734224712661.07870	2399062.41558	2915.66764	5.69069	
1.2	Infinity	Infinity	Infinity	3394758000713.91750	28118084050810.44500	465733410930.01917	2380255.43299	2915.66764	4.49167	
1.3	Infinity	Infinity	Infinity	3394758000713.91750	18633391489223.38700	465733410930.01917	1996905.76179	2915.66764	4.49167	
1.4	Infinity	Infinity	Infinity	941168493899.92080	18633391489223.38700	403443606148.14966	1985684.75195	2915.66764	4.49167	
1.5	Infinity	Infinity	Infinity	661085761352.02720	18633391489223.38700	403443606148.14966	1932902.21154	2915.66764	3.06667	
1.6	Infinity	Infinity	Infinity	661085761352.02720	6343149397147.56000	403443606148.14966	1874396.61255	2915.66764	3.06667	
1.7	Infinity	Infinity	Infinity	661085761352.02720	5594018976358.57300	400274245790.03424	1805623.74098	2915.66764	3.06667	
1.8	Infinity	Infinity	Infinity	661085761352.02720	5594018976358.57300	400274245790.03424	1798497.65909	1163.88365	3.06667	
1.9	Infinity	Infinity	Infinity	661085761352.02720	5594018976358.57300	400274245790.03424	1793969.98222	1163.88365	3.06667	
2.0	Infinity	Infinity	Infinity	661085761352.02720	5594018976358.57300	400274245790.03424	1793969.98222	1163.88365	3.06667	
2.1	Infinity	Infinity	Infinity	661085761352.02720	5594018976358.57300	400274245790.03424	1793943.88256	1163.88365	3.06667	
2.2	Infinity	Infinity	Infinity	661085761352.02720	5594018976358.57300	386410097289.15204	1234528.34669	1163.88365	3.06667	
2.3	Infinity	Infinity	Infinity	661085761352.02720	4728128372060.33500	373485759259.16380	1234528.30704	1163.88365	3.06667	
2.4	Infinity	Infinity	Infinity	661085761352.02720	4728128372060.33500	373485759259.16380	1234526.72708	1163.88365	3.06667	
2.5	Infinity	Infinity	Infinity	661085761352.02720	4728128372060.33500	373485759259.16380	1234526.72708	1026.36876	3.06667	
2.6	Infinity	Infinity	Infinity	661085761352.02720	4728128372060.33500	373485759259.16380	1234526.72708	1026.36876	3.06667	
2.7	Infinity	Infinity	Infinity	661085761352.02720	580570413621.54440	373485759259.16380	1234526.72708	1026.36876	3.00000	
2.8	Infinity	Infinity	Infinity	95456147021.00133	580570413621.54440	373485759259.16380	1228281.25694	1026.36876	3.00000	
2.9	Infinity	Infinity	Infinity	95456147021.00133	580570413621.54440	373136784374.71014	1228280.79122	1026.36876	3.00000	


==> plotsdata/newRun/2M50TCHAINMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	2402135211525068300000000000000000000.00000	10264424158099687000000000000000.00000	5921244989433422000000000000.00000	279161938109367.03000	382512879430591870.00000	36778116383.94283	
0.1	Infinity	Infinity	Infinity	2538058286937762600000000000000.00000	1022574426805577300000000000000.00000	36062009276963245000000000.00000	1878173234013.87870	479749273192357.60000	279617664.55355	
0.2	Infinity	Infinity	Infinity	254377419722839370000000000000.00000	989142001762996500000000000000.00000	36062009276963245000000000.00000	277683371712.61383	26829912983169.37500	10534839.43545	
0.3	Infinity	Infinity	Infinity	16799233121876260000000000000.00000	13411911666731752000000000000.00000	36062009276963245000000000.00000	41288053129.89299	2661151106476.43750	10534839.43545	
0.4	Infinity	Infinity	Infinity	16284327654107224000000000000.00000	11761279624635652000000000000.00000	36062009276963245000000000.00000	3684139823.12964	2661151106476.43750	10534839.43545	
0.5	Infinity	Infinity	Infinity	2422438065318059700000000000.00000	10729559061136103000000000000.00000	21396428856827815000000000.00000	2206189773.41338	1456235376878.98730	3557481.38252	
0.6	Infinity	Infinity	Infinity	662982821200361800000000000.00000	1900148331080956700000000000.00000	19617086673190670000000000.00000	382675028.08843	1456235376878.98730	508919.28378	
0.7	Infinity	Infinity	Infinity	662982821200361800000000000.00000	1408497348481666000000000000.00000	19617086673190670000000000.00000	86111839.42838	1456235376878.98730	508919.28378	
0.8	Infinity	Infinity	Infinity	44636680863834040000000000.00000	1408497348481666000000000000.00000	19617086673190670000000000.00000	44677790.63810	1456235376878.98730	508919.28378	
0.9	Infinity	Infinity	Infinity	44636680863834040000000000.00000	1408497348481666000000000000.00000	19617086673190670000000000.00000	15001572.25964	348863109511.61646	508919.28378	
1.0	Infinity	Infinity	Infinity	44636680863834040000000000.00000	1394106251747494400000000000.00000	19617086673190670000000000.00000	2084284.69918	176575837392.77540	508919.28378	
1.1	Infinity	Infinity	Infinity	44636680863834040000000000.00000	1394106251747494400000000000.00000	19617086673190670000000000.00000	1010132.43167	176575837392.77540	508913.54517	
1.2	Infinity	Infinity	Infinity	44636680863834040000000000.00000	1368488651975454100000000000.00000	19617086673190670000000000.00000	935875.76134	176575837392.77540	508913.54517	
1.3	Infinity	Infinity	Infinity	44636680863834040000000000.00000	1368488651975454100000000000.00000	19617086673190670000000000.00000	935875.76134	176575837392.77540	29021.04239	
1.4	Infinity	Infinity	Infinity	44636680863834040000000000.00000	21062342716823630000000000.00000	19617086673190670000000000.00000	559314.48991	176575837392.77540	29021.04239	
1.5	Infinity	Infinity	Infinity	44636680863834040000000000.00000	21062342716823630000000000.00000	19617086673190670000000000.00000	455195.60764	59033818680.33115	29021.04239	
1.6	Infinity	Infinity	Infinity	24807192938241880000000000.00000	21062342716823630000000000.00000	19617086673190670000000000.00000	455195.60764	28301723998.66024	29021.04239	
1.7	Infinity	Infinity	Infinity	24807192938241880000000000.00000	21062342716823630000000000.00000	19617086673190670000000000.00000	272356.89329	28301723998.66024	29021.04239	
1.8	Infinity	Infinity	Infinity	24807192938241880000000000.00000	21062342716823630000000000.00000	19617086673190670000000000.00000	157387.87849	28301723998.66024	29021.04239	
1.9	Infinity	Infinity	Infinity	24807192938241880000000000.00000	21062342716823630000000000.00000	19617086673190670000000000.00000	157198.67991	28301723998.66024	29021.04239	
2.0	Infinity	Infinity	Infinity	24807192938241880000000000.00000	21062342716823630000000000.00000	19617086673190670000000000.00000	157198.14105	28301723998.66024	29020.56668	
2.1	Infinity	Infinity	Infinity	8999006937707307000000000.00000	21062342716823630000000000.00000	19617086673190670000000000.00000	139304.46835	28301723998.66024	15.15138	
2.2	Infinity	Infinity	Infinity	8999006937707307000000000.00000	21062342716823630000000000.00000	19617086673190670000000000.00000	124298.01820	28301723998.66024	15.15138	
2.3	Infinity	Infinity	Infinity	8999006937707307000000000.00000	21062342716823630000000000.00000	19617086673190670000000000.00000	124298.01820	28301723998.66024	13.48899	
2.4	Infinity	Infinity	Infinity	8999006937707307000000000.00000	21062342716823630000000000.00000	2757286726083660600000000.00000	124298.01820	28301723998.66024	13.48899	
2.5	Infinity	Infinity	Infinity	8999006937707307000000000.00000	21062342716823630000000000.00000	2757286726083660600000000.00000	124298.01820	28301723998.66024	13.48899	
2.6	Infinity	Infinity	Infinity	8999006937707307000000000.00000	21062342716823630000000000.00000	2757286726083660600000000.00000	124298.01820	28301723998.66024	13.48899	
2.7	Infinity	Infinity	Infinity	8999006937707307000000000.00000	21062342716823630000000000.00000	2757286726083660600000000.00000	124298.01820	28301723998.66024	13.46571	
2.8	Infinity	Infinity	Infinity	8999006937707307000000000.00000	21062342716823630000000000.00000	2757286726083660600000000.00000	89725.59453	28301723998.66024	13.46571	
2.9	Infinity	Infinity	Infinity	8999006937707307000000000.00000	21062342716823630000000000.00000	2757286726083660600000000.00000	89725.59453	13572602140.48041	13.46571	


==> plotsdata/newRun/2M50TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1304180663866192500000000000000000000.00000	366931216096947200000000000000000000.00000	17930811821978410000000000000.00000	2506471090472407.00000	32151528932161032.00000	1147076283193752.50000	
0.1	Infinity	Infinity	Infinity	6914641164058429000000000000000.00000	12655188668576043000000000000000.00000	2228945564225602200000000.00000	11867192888058.62000	204369837238491.30000	8589438968255.69600	
0.2	Infinity	Infinity	Infinity	853877971532909600000000000000.00000	120838163700460800000000000000.00000	2228945564225602200000000.00000	1556074118203.73240	96771227231908.97000	264631721519.34366	
0.3	Infinity	Infinity	Infinity	172898838612181500000000000000.00000	2186160229102797700000000000.00000	2228945564225602200000000.00000	22090866169.65333	11882823415423.50400	86084707357.27887	
0.4	Infinity	Infinity	Infinity	10443759417059196000000000000.00000	1985556561136384500000000000.00000	626078710149222000000000.00000	4270806153.93343	9968664304511.98800	46382309255.70956	
0.5	Infinity	Infinity	Infinity	6719521697488262000000000000.00000	711425083504560100000000000.00000	626078710149222000000000.00000	243580359.10442	9968664304511.98800	46382309255.70956	
0.6	Infinity	Infinity	Infinity	302785817039692070000000000.00000	711425083504560100000000000.00000	60911459879118870000000.00000	173182509.30701	3148792355246.10840	46382309255.70956	
0.7	Infinity	Infinity	Infinity	12909205579619945000000000.00000	711425083504560100000000000.00000	40756888930853200000000.00000	100394361.04528	2540996503635.69530	46382309255.70956	
0.8	Infinity	Infinity	Infinity	12909205579619945000000000.00000	711425083504560100000000000.00000	9851796996748814000000.00000	5620581.12295	2290007915653.21000	20468382224.58284	
0.9	Infinity	Infinity	Infinity	12909205579619945000000000.00000	711425083504560100000000000.00000	9851796996748814000000.00000	5620581.12295	575272558810.03330	20468382224.58284	
1.0	Infinity	Infinity	Infinity	12021753887813743000000000.00000	357883189433962000000000000.00000	9851796996748814000000.00000	1069787.70295	567718806498.79740	20468382224.58284	
1.1	Infinity	Infinity	Infinity	12006513351140606000000000.00000	356612996328748600000000000.00000	9851796996748814000000.00000	400245.56671	209612560474.48383	3851740088.14955	
1.2	Infinity	Infinity	Infinity	12006513351140606000000000.00000	60076193247393540000000000.00000	6827243039565267000000.00000	158277.86505	209612560474.48383	3851740088.14955	
1.3	Infinity	Infinity	Infinity	1251381955955459000000000.00000	60068365706227200000000000.00000	6827243039565267000000.00000	158267.49112	27094436821.74763	985488442.05749	
1.4	Infinity	Infinity	Infinity	1251381955955459000000000.00000	60048650483968190000000000.00000	6827243039565267000000.00000	44706.00204	27094436821.74763	985488442.05749	
1.5	Infinity	Infinity	Infinity	1251381955955459000000000.00000	60048650483968190000000000.00000	6827243039565267000000.00000	44705.20672	9112004978.20047	436059501.19663	
1.6	Infinity	Infinity	Infinity	316996982852399100000000.00000	60047611598055435000000000.00000	6827243039565267000000.00000	30397.60241	9112004978.20047	436059501.19663	
1.7	Infinity	Infinity	Infinity	316996982852399100000000.00000	60047611598055435000000000.00000	6827243039565267000000.00000	18863.05131	9112004978.20047	436059501.19663	
1.8	Infinity	Infinity	Infinity	316996982852399100000000.00000	430694552656179000000000.00000	6827243039565267000000.00000	11357.60177	5031099186.51976	436059501.19663	
1.9	Infinity	Infinity	Infinity	251061612581500620000000.00000	430694552656179000000000.00000	2870928482404325700000.00000	9739.82231	5031099186.51976	436059501.19663	
2.0	Infinity	Infinity	Infinity	232259764909033800000000.00000	430694552656179000000000.00000	2870928482404325700000.00000	4805.36208	5031099186.51976	436059501.19663	
2.1	Infinity	Infinity	Infinity	232259764909033800000000.00000	430694552656179000000000.00000	2870928482404325700000.00000	3556.93487	1896536469.14269	436059501.19663	
2.2	Infinity	Infinity	Infinity	232259764909033800000000.00000	430517441020197960000000.00000	2754359979950865400000.00000	2405.55549	1896536469.14269	245780587.53968	
2.3	Infinity	Infinity	Infinity	232259764909033800000000.00000	430517441020197960000000.00000	2754359979950865400000.00000	2405.55477	1092809501.60304	245780587.53968	
2.4	Infinity	Infinity	Infinity	232259764909033800000000.00000	430517441020197960000000.00000	2754359979950865400000.00000	2405.55476	999986201.31369	245780587.53968	
2.5	Infinity	Infinity	Infinity	232259764909033800000000.00000	430507088433309100000000.00000	2754359979950865400000.00000	2405.55476	999986201.31369	245780587.53968	
2.6	Infinity	Infinity	Infinity	231296368636848870000000.00000	430507088433309100000000.00000	2754359979950865400000.00000	2405.55476	729749120.31331	245780587.53968	
2.7	Infinity	Infinity	Infinity	231296368636848870000000.00000	430507088433309100000000.00000	2754359979950865400000.00000	2405.55476	729749120.31331	225459176.59237	
2.8	Infinity	Infinity	Infinity	231296368636848870000000.00000	430507088433309100000000.00000	2754359979950865400000.00000	2405.55476	729749120.31331	225459176.59237	
2.9	Infinity	Infinity	Infinity	231296368636848870000000.00000	430507088433309100000000.00000	2754359979950865400000.00000	2405.55476	322212448.77273	225459176.59237	


==> plotsdata/newRun/2M50TCYCLEMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	17686458806840126000000000000000000000.00000	52132063068167650000000000000000000000.00000	5208753209329333000000000000000.00000	130358005989167824.00000	1721077578357962750.00000	22170654110687.75000	
0.1	Infinity	Infinity	Infinity	141567283444237350000000000000000.00000	29370483157116845000000000000000000.00000	106230331556798490000000000000.00000	20578873191355.01600	69612054300914928.00000	407543551074.03705	
0.2	Infinity	Infinity	Infinity	5866230548124495000000000000000.00000	41577246815968270000000000000000.00000	47166788245716090000000000000.00000	627835413990.45240	488453676819602.56000	7778736347.11519	
0.3	Infinity	Infinity	Infinity	127098202017110690000000000000.00000	41577246815968270000000000000000.00000	47166788245716090000000000000.00000	15030634197.40542	64849293647143.70000	7778736347.11519	
0.4	Infinity	Infinity	Infinity	127098202017110690000000000000.00000	41577246815968270000000000000000.00000	577568504480613850000000000.00000	5127152622.89571	49423775283747.57000	464046159.91801	
0.5	Infinity	Infinity	Infinity	127098202017110690000000000000.00000	18563149776137682000000000000000.00000	577568504480613850000000000.00000	3242303912.29383	22080406019626.02300	32481272.37612	
0.6	Infinity	Infinity	Infinity	127098202017110690000000000000.00000	74902968438300900000000000000.00000	93479550851943680000000000.00000	1050153530.53827	22080406019626.02300	21300618.89893	
0.7	Infinity	Infinity	Infinity	127098202017110690000000000000.00000	74902968438300900000000000000.00000	93479550851943680000000000.00000	918826180.87274	399366826100.23570	21300618.89893	
0.8	Infinity	Infinity	Infinity	127098202017110690000000000000.00000	74902968438300900000000000000.00000	93479550851943680000000000.00000	591284541.95959	115315723425.41318	21300618.89893	
0.9	Infinity	Infinity	Infinity	127098202017110690000000000000.00000	74902968438300900000000000000.00000	93479550851943680000000000.00000	280738418.25490	11961130690.45375	18543898.31420	
1.0	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	74902968438300900000000000000.00000	93479550851943680000000000.00000	280738418.25490	11961130690.45375	18543898.31420	
1.1	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	74902968438300900000000000000.00000	93479550851943680000000000.00000	278391330.16429	11961130690.45375	2162916.87085	
1.2	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	6761711589021284000000000000.00000	39942408416629224000000000.00000	278391330.16429	11961130690.45375	2162916.87085	
1.3	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	6761711589021284000000000000.00000	39942408416629224000000000.00000	278391330.16429	11961130690.45375	2162916.87085	
1.4	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	6761711589021284000000000000.00000	39942408416629224000000000.00000	92241312.47834	11961130690.45375	2162916.87085	
1.5	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	6761711589021284000000000000.00000	39942408416629224000000000.00000	64120212.57882	11961130690.45375	2162916.87085	
1.6	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	6761711589021284000000000000.00000	39942408416629224000000000.00000	64120212.57882	11961130690.45375	2162916.87085	
1.7	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	6761711589021284000000000000.00000	39942408416629224000000000.00000	13715619.29801	11961130690.45375	2162916.87085	
1.8	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	1824802565316331100000000000.00000	39942408416629224000000000.00000	13707264.88384	11961130690.45375	57347.27537	
1.9	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	808084313583349800000000000.00000	39942408416629224000000000.00000	6725225.02655	8191926149.37572	57347.27537	
2.0	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	221022663551341950000000000.00000	39942408416629224000000000.00000	6725225.02655	8191926149.37572	57347.27537	
2.1	Infinity	Infinity	Infinity	41927095801188680000000000000.00000	221022663551341950000000000.00000	39942408416629224000000000.00000	2235641.59977	3702410452.42487	57347.27537	
2.2	Infinity	Infinity	Infinity	20482213557319023000000000000.00000	221022663551341950000000000.00000	39942408416629224000000000.00000	2100757.64265	2068327171.10222	57347.27537	
2.3	Infinity	Infinity	Infinity	20482213557319023000000000000.00000	221022663551341950000000000.00000	39942408416629224000000000.00000	1512223.77228	2068327171.10222	57347.27537	
2.4	Infinity	Infinity	Infinity	20482213557319023000000000000.00000	221022663551341950000000000.00000	39942408416629224000000000.00000	1511684.81169	2068327171.10222	57347.27537	
2.5	Infinity	Infinity	Infinity	8467475224495153000000000000.00000	221022663551341950000000000.00000	39942408416629224000000000.00000	1504510.32716	2068327171.10222	57347.27537	
2.6	Infinity	Infinity	Infinity	8467475224495153000000000000.00000	221022663551341950000000000.00000	39942408416629224000000000.00000	1472941.16228	2068327171.10222	56056.39992	
2.7	Infinity	Infinity	Infinity	8467475224495153000000000000.00000	221022663551341950000000000.00000	39942408416629224000000000.00000	1470437.82507	2068327171.10222	56056.39992	
2.8	Infinity	Infinity	Infinity	8467475224495153000000000000.00000	101917217428756260000000000.00000	39942408416629224000000000.00000	211737.34064	1049212532.21296	56056.39992	
2.9	Infinity	Infinity	Infinity	8467475224495153000000000000.00000	101917217428756260000000000.00000	39942408416629224000000000.00000	205731.10538	1049212532.21296	56056.39992	


==> plotsdata/newRun/2M50TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	7042511042643660000000000000000000000.00000	1157329404205177000000000000000000000000000000.00000	5743716658645497000000000000000000.00000	28001271622154048.00000	21697906991789590000.00000	5618231475056.83600	
0.1	Infinity	Infinity	Infinity	222548336226381170000000000000000.00000	75449377792113000000000000000000000000.00000	6928702285522509000000000000000.00000	54911786832672.19000	63961456027145624.00000	806360715915.18270	
0.2	Infinity	Infinity	Infinity	128061750605741230000000000000000.00000	10313203693019587000000000000000000000.00000	6928702285522509000000000000000.00000	5502568465401.55500	27213928846743564.00000	406298361451.81360	
0.3	Infinity	Infinity	Infinity	128061750605741230000000000000000.00000	10313203693019587000000000000000000000.00000	6928702285522509000000000000000.00000	203736327184.97186	8186878642474045.00000	406298361451.81360	
0.4	Infinity	Infinity	Infinity	128039325989363650000000000000000.00000	5811322506885935000000000000000000000.00000	6928702285522509000000000000000.00000	18865558658.15153	4075407150844096.50000	406298361451.81360	
0.5	Infinity	Infinity	Infinity	128039325989363650000000000000000.00000	5811322506885935000000000000000000000.00000	3105201099857929000000000000000.00000	6041009683.24544	463562403184099.00000	141759008211.32000	
0.6	Infinity	Infinity	Infinity	128039325989363650000000000000000.00000	5811322506885935000000000000000000000.00000	3105201099857929000000000000000.00000	1569905038.71960	463562403184099.00000	68075235438.07918	
0.7	Infinity	Infinity	Infinity	127865556883159170000000000000000.00000	2516567361085908000000000000000000000.00000	2450962073562396600000000000000.00000	747117597.97207	97720994128068.19000	68075235438.07918	
0.8	Infinity	Infinity	Infinity	127865556883159170000000000000000.00000	371917654493639150000000000000000000.00000	1508426146592670700000000000000.00000	350362777.53779	97720994128068.19000	68075235438.07918	
0.9	Infinity	Infinity	Infinity	950668411339634000000000.00000	263242592941072000000000000000000000.00000	1366601876315630800000000000000.00000	214065955.77798	25722918803701.17600	3398757086.95152	
1.0	Infinity	Infinity	Infinity	950668411339634000000000.00000	193037067901905670000000000000000000.00000	1334090860768530500000000000000.00000	48576715.82078	25722918803701.17600	3398757086.95152	
1.1	Infinity	Infinity	Infinity	950668411339634000000000.00000	193037067901905670000000000000000000.00000	1334090860768530500000000000000.00000	38995864.58203	10964750629219.33000	3398757086.95152	
1.2	Infinity	Infinity	Infinity	950668411339634000000000.00000	48335382862177040000000000000000000.00000	1333026161143847600000000000000.00000	9650255.78456	10964750629219.33000	3398757086.95152	
1.3	Infinity	Infinity	Infinity	950668411339634000000000.00000	48335382862177040000000000000000000.00000	1333026161143847600000000000000.00000	9650255.78456	10964750629219.33000	3398757086.95152	
1.4	Infinity	Infinity	Infinity	950668411339634000000000.00000	12894257994433552000000000000000000.00000	1333026161143847600000000000000.00000	2922669.81428	10964750629219.33000	3398757086.95152	
1.5	Infinity	Infinity	Infinity	950668411339634000000000.00000	12891331997022536000000000000000000.00000	1333026161143847600000000000000.00000	2922669.81428	10964750629219.33000	3398757086.95152	
1.6	Infinity	Infinity	Infinity	950668411339634000000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	1285469.67911	1691246681268.24850	3398757086.95152	
1.7	Infinity	Infinity	Infinity	950668411339634000000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	1285469.67911	1339799527487.60230	1022062.11690	
1.8	Infinity	Infinity	Infinity	950668411339634000000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	1285469.67911	1339799527487.60230	1022062.11690	
1.9	Infinity	Infinity	Infinity	950668411339634000000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	1285469.67911	1339799527487.60230	1022062.11690	
2.0	Infinity	Infinity	Infinity	950668411339634000000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	1285469.67911	1339799527487.60230	1022062.11690	
2.1	Infinity	Infinity	Infinity	950668411339634000000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	1285469.67911	1339799527487.60230	1022062.11690	
2.2	Infinity	Infinity	Infinity	950668411339634000000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	1285435.16392	1339799527487.60230	1022062.11690	
2.3	Infinity	Infinity	Infinity	950668411339634000000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	1285435.16392	1339799527487.60230	1022062.11690	
2.4	Infinity	Infinity	Infinity	950668411339634000000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	1285435.16392	256257736418.36102	1022062.11690	
2.5	Infinity	Infinity	Infinity	342033310420955300000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	290820.47081	256257736418.36102	1022062.11690	
2.6	Infinity	Infinity	Infinity	342033310420955300000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	290820.47081	256257736418.36102	1022062.11690	
2.7	Infinity	Infinity	Infinity	342033310420955300000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	290820.41425	256257736418.36102	1022062.11690	
2.8	Infinity	Infinity	Infinity	342033310420955300000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	281303.07986	256257736418.36102	1022062.11690	
2.9	Infinity	Infinity	Infinity	342033310420955300000000.00000	741438004274509100000000000000000.00000	1333026161143847600000000000000.00000	281294.49100	256257736418.36102	1022062.11690	


==> plotsdata/newRun/2M50TSTARMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	19001511786478145000000000000000000000000000.00000	8800503875960487000000000000000000000000000000000.00000	3337678274921844000000000000000000000.00000	297451655252211970.00000	93239847698004.28000	27.70833	
0.1	Infinity	Infinity	Infinity	758322083956863600000000000000000000.00000	5736353894869803000000000000000000000000.00000	2487686172731562300000000000.00000	167222225490777.75000	542850386468.38020	22.07922	
0.2	Infinity	Infinity	Infinity	690563459184321000000000000000000000.00000	434389975529846200000000000000000000000.00000	2487686172731562300000000000.00000	1058448113197.89140	346209535482.08075	19.06446	
0.3	Infinity	Infinity	Infinity	15433397602494335000000000000000.00000	434389975529846200000000000000000000000.00000	55006623125239660000000000.00000	176669720399.98044	6675556570.35287	14.00231	
0.4	Infinity	Infinity	Infinity	4527606243991767000000000000000.00000	577910172882300500000000000000000.00000	55006623125239660000000000.00000	3461584546.48994	6675556570.35287	14.00231	
0.5	Infinity	Infinity	Infinity	4527606243991767000000000000000.00000	4390947547879945000000000000000.00000	55006623125239660000000000.00000	165347857.84509	1752028937.33403	12.86481	
0.6	Infinity	Infinity	Infinity	86614867800570430000000000000.00000	66560944685666160000000000000.00000	6784092406650140000000000.00000	18993769.15488	143940460.52078	12.86481	
0.7	Infinity	Infinity	Infinity	5610354816986250000000000000.00000	66560944685666160000000000000.00000	6784092406650140000000000.00000	16285290.19892	143940460.52078	12.86481	
0.8	Infinity	Infinity	Infinity	5013580846935198000000000000.00000	43669276018196580000000000.00000	6784092406650140000000000.00000	13327329.73616	143940460.52078	12.86481	
0.9	Infinity	Infinity	Infinity	5013580846935198000000000000.00000	43669276018196580000000000.00000	6784092406650140000000000.00000	1163844.98228	143940460.52078	12.86481	
1.0	Infinity	Infinity	Infinity	4623350047732318400000000000.00000	43669276018196580000000000.00000	6784092406650140000000000.00000	742577.86436	143940460.52078	9.60488	
1.1	Infinity	Infinity	Infinity	40058528960151080000000000.00000	2104462181134958700000000.00000	6784092406650140000000000.00000	275254.45577	32945084.97790	9.60488	
1.2	Infinity	Infinity	Infinity	5196390504485293000000000.00000	526937116310838260000000.00000	1997422307881357000000000.00000	252550.49653	32945084.97790	9.60488	
1.3	Infinity	Infinity	Infinity	47384246003360690000000.00000	526937116310838260000000.00000	702148334473479800000000.00000	184561.00398	32945084.97790	7.20561	
1.4	Infinity	Infinity	Infinity	47384246003360690000000.00000	14655617346830816000000.00000	702148334473479800000000.00000	162539.54960	32945084.97790	7.20561	
1.5	Infinity	Infinity	Infinity	47384246003360690000000.00000	14655617346830816000000.00000	950169158342808600000.00000	162539.54960	32945084.97790	6.25731	
1.6	Infinity	Infinity	Infinity	47384246003360690000000.00000	14471561839461804000000.00000	950169158342808600000.00000	116479.10407	32945084.97790	6.11574	
1.7	Infinity	Infinity	Infinity	47384246003360690000000.00000	14471561839461804000000.00000	192280323141849760.00000	59933.31998	32945084.97790	6.11574	
1.8	Infinity	Infinity	Infinity	47384246003360690000000.00000	3194595382296598000000.00000	192280323141849760.00000	59933.31998	32945084.97790	6.11574	
1.9	Infinity	Infinity	Infinity	47384246003360690000000.00000	53572678590332305000.00000	192280323141849760.00000	59933.31998	32945084.97790	6.11574	
2.0	Infinity	Infinity	Infinity	47384246003360690000000.00000	17930550365977672000.00000	192280323141849760.00000	45554.87347	23989092.59087	5.80875	
2.1	Infinity	Infinity	Infinity	47384246003360690000000.00000	16431861191101585000.00000	192280323141849760.00000	45554.79108	23989092.59087	5.80875	
2.2	Infinity	Infinity	Infinity	47384246003360690000000.00000	16431861191101585000.00000	192280323141849760.00000	45553.22909	23989092.59087	5.80875	
2.3	Infinity	Infinity	Infinity	47384246003360690000000.00000	16431861191101585000.00000	192280323141849760.00000	42585.17579	23989092.59087	4.82879	
2.4	Infinity	Infinity	Infinity	47384246003360690000000.00000	16431861191101585000.00000	192280323141849760.00000	36874.76334	23989092.59087	4.82879	
2.5	Infinity	Infinity	Infinity	47384246003360690000000.00000	16431861191101585000.00000	192280323141849760.00000	36874.76334	23989092.59087	4.40196	
2.6	Infinity	Infinity	Infinity	47384246003360690000000.00000	16431861191101585000.00000	192280323141849760.00000	35517.57147	23989092.59087	4.40196	
2.7	Infinity	Infinity	Infinity	47381087171740030000000.00000	16431861191101585000.00000	192280323141849760.00000	33907.02405	23989092.59087	4.40196	
2.8	Infinity	Infinity	Infinity	47381087171740030000000.00000	12378641404300200000.00000	192280323141849760.00000	30192.28696	23989092.59087	4.40196	
2.9	Infinity	Infinity	Infinity	47381087171740030000000.00000	12378641404300200000.00000	192280323141849760.00000	24971.50307	4259919.33729	4.40196	


==> plotsdata/newRun/2M50TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	4571299869253957000000000000000.00000	45398711137473275000000000000000.00000	28463209265690037000000000000.00000	1202870162685.11770	3310045.08993	7564.50845	
0.1	Infinity	Infinity	Infinity	2062991597910383000000000.00000	429567623925371450000000000000.00000	308803060518836600000000000.00000	7994972250.59581	1623051.16440	1529.03969	
0.2	Infinity	Infinity	Infinity	285289737841517850000.00000	768589025529113400000000000.00000	265717753416495700000000.00000	358347918.12415	1527954.55534	1352.34520	
0.3	Infinity	Infinity	Infinity	5313536944452945900.00000	7640106885523337000000000.00000	60187461320977796000000.00000	115339668.64168	735985.94412	1352.34520	
0.4	Infinity	Infinity	Infinity	5313536944452945900.00000	7640106885523337000000000.00000	8358537823717689000000.00000	21393814.28009	142981.42097	1234.55573	
0.5	Infinity	Infinity	Infinity	5313536944452945900.00000	1029211699517036800000000.00000	8358537823717689000000.00000	8242591.62149	39443.53418	1045.08456	
0.6	Infinity	Infinity	Infinity	5313536944452945900.00000	953874211839712300000000.00000	4842755430305370000000.00000	1494714.27222	39443.53418	1045.08456	
0.7	Infinity	Infinity	Infinity	5313536944452945900.00000	475633973893293200000000.00000	4816970151320417000000.00000	1413643.22956	22511.18761	1045.08456	
0.8	Infinity	Infinity	Infinity	5313536944452945900.00000	63643888609876220000000.00000	4816970151320417000000.00000	1413643.22956	22511.18761	1045.08456	
0.9	Infinity	Infinity	Infinity	5313536944452945900.00000	63643888609876220000000.00000	4816970151320417000000.00000	452125.80195	15554.08141	658.30129	
1.0	Infinity	Infinity	Infinity	2604325650597625300.00000	63643888609876220000000.00000	4816970151320417000000.00000	452125.80195	15554.08141	658.30129	
1.1	Infinity	Infinity	Infinity	2604325650597625300.00000	63643888609876220000000.00000	1637131807922061300000.00000	452125.80195	15554.08141	658.30129	
1.2	Infinity	Infinity	Infinity	2603077199679771600.00000	63643888609876220000000.00000	93794932361909940000.00000	452125.80195	15554.08141	63.05351	
1.3	Infinity	Infinity	Infinity	2603077199679771600.00000	63643888609876220000000.00000	70373511594184000000.00000	128976.02284	14910.84104	63.05351	
1.4	Infinity	Infinity	Infinity	2603077199679771600.00000	63643888609876220000000.00000	70373511594184000000.00000	128976.02284	14910.84104	63.05351	
1.5	Infinity	Infinity	Infinity	2600760910007464400.00000	63643888609876220000000.00000	70373511594184000000.00000	128976.02284	14910.84104	35.51826	
1.6	Infinity	Infinity	Infinity	2600760910007464400.00000	29287439987852990000000.00000	70373511594184000000.00000	58799.80780	10023.42798	35.51826	
1.7	Infinity	Infinity	Infinity	2600760910007464400.00000	29287439987852990000000.00000	70373511594184000000.00000	58799.80780	10023.42798	33.90946	
1.8	Infinity	Infinity	Infinity	2600760910007464400.00000	29287439987852990000000.00000	70373511594184000000.00000	58799.80780	2732.54353	33.21898	
1.9	Infinity	Infinity	Infinity	2600760910007464400.00000	29287439987852990000000.00000	70373511594184000000.00000	53379.83188	2732.54353	27.60611	
2.0	Infinity	Infinity	Infinity	29796423847815428.00000	29287439987852990000000.00000	70373511594184000000.00000	53379.83188	2732.54353	27.60611	
2.1	Infinity	Infinity	Infinity	16450819859634308.00000	29287439987852990000000.00000	19717293862163150000.00000	32316.10769	2732.54353	27.60611	
2.2	Infinity	Infinity	Infinity	16450819859634308.00000	29287439987852990000000.00000	19717293862163150000.00000	32316.10769	2732.54353	27.60611	
2.3	Infinity	Infinity	Infinity	16450819859634308.00000	29287439987852990000000.00000	19717293862163150000.00000	32316.10769	2732.54353	16.92655	
2.4	Infinity	Infinity	Infinity	16450819859634308.00000	713551385647418600000.00000	2705254017151783400.00000	15729.92956	2732.54353	16.92655	
2.5	Infinity	Infinity	Infinity	16450819859634308.00000	513912344937690560.00000	2705254017151783400.00000	15729.92956	2732.54353	16.92655	
2.6	Infinity	Infinity	Infinity	16450819859634308.00000	513912344937690560.00000	2705254017151783400.00000	15729.92956	2732.54353	16.92655	
2.7	Infinity	Infinity	Infinity	14559997956501848.00000	513912344937690560.00000	2705254017151783400.00000	9600.76027	2732.54353	13.27783	
2.8	Infinity	Infinity	Infinity	14559997956501848.00000	513912344937690560.00000	2705254017151783400.00000	9600.76027	2732.54353	13.27783	
2.9	Infinity	Infinity	Infinity	11171623024758244.00000	224511766328466880.00000	2705254017151783400.00000	6497.92488	2732.54353	13.27783	


==> plotsdata/newRun/2M75TCHAINMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	6345271103897274000000000000000000000000000000000000000000000000.00000	8979382643751281000000000000000000000000000000000000000000.00000	129874720497453950000000000000000000000000000000000.00000	619806661600512200000000000.00000	61588906569851140000000000000.00000	7520943282098725.00000	
0.1	Infinity	Infinity	Infinity	1232428506895605700000000000000000000000000000000000000000000.00000	24738725496505200000000000000000000000000000000000000000.00000	1469561762625706400000000000000000000000000000000.00000	31868327881809892000000000.00000	6223309900448544000000.00000	54367741075172.82000	
0.2	Infinity	Infinity	Infinity	825780198643652800000000000000000000000000000000000000000000.00000	300294903436188500000000000000000000000000000000000000.00000	1469561762625706400000000000000000000000000000000.00000	30042749917833673000000000.00000	3176188346039574000000.00000	8712025227605.67800	
0.3	Infinity	Infinity	Infinity	462631050699274450000000000000000000000000000000000000000.00000	66267614825480810000000000000000000000000000000000000.00000	1469561762625706400000000000000000000000000000000.00000	4585505695741895000000.00000	186696256627655400000.00000	548358419875.35340	
0.4	Infinity	Infinity	Infinity	131686396671241160000000000000000000000000000000000000000.00000	66267614825480810000000000000000000000000000000000000.00000	1469561762625706400000000000000000000000000000000.00000	3781116863187826000000.00000	62759446187074240.00000	216057325174.45483	
0.5	Infinity	Infinity	Infinity	35088943791350300000000000000000000000000000000000000000.00000	66267614825480810000000000000000000000000000000000000.00000	1469561762625706400000000000000000000000000000000.00000	3234550561631554000000.00000	62759446187074240.00000	216057325174.45483	
0.6	Infinity	Infinity	Infinity	18740523019642754000000000000000000000000000000000000000.00000	504958828118789400000000000000000000000000000000000.00000	1469561762625706400000000000000000000000000000000.00000	3234550561631554000000.00000	24608075972110668.00000	216057325174.45483	
0.7	Infinity	Infinity	Infinity	2687821542932490300000000000000000000000000000000000000.00000	504958828118789400000000000000000000000000000000000.00000	1469561762625706400000000000000000000000000000000.00000	6921174159272737800.00000	12453629690313460.00000	180674502315.43475	
0.8	Infinity	Infinity	Infinity	4838895152092324600000000000000000000000000000000000.00000	19160476184810924000000000000000000000000000000000.00000	1469561762625706400000000000000000000000000000000.00000	583091247804179460.00000	3860485517539152.50000	46814827334.63569	
0.9	Infinity	Infinity	Infinity	4838895152092324600000000000000000000000000000000000.00000	19160476184810924000000000000000000000000000000000.00000	486975236413933000000000000000000000000000000000.00000	583091247804179460.00000	2365609609493254.50000	46814827334.63569	
1.0	Infinity	Infinity	Infinity	3745535344791528700000000000000000000000000000000000.00000	19160476184810924000000000000000000000000000000000.00000	486975236413933000000000000000000000000000000000.00000	313906696592474620.00000	2365609609493254.50000	11366145118.23430	
1.1	Infinity	Infinity	Infinity	3745535344791528700000000000000000000000000000000000.00000	19160476184810924000000000000000000000000000000000.00000	486975236413933000000000000000000000000000000000.00000	106965371874554432.00000	2365609609493254.50000	5568034426.85434	
1.2	Infinity	Infinity	Infinity	3745535344791528700000000000000000000000000000000000.00000	19160476184810924000000000000000000000000000000000.00000	486975236413933000000000000000000000000000000000.00000	106965371874554432.00000	2317669574790207.00000	5568034426.85434	
1.3	Infinity	Infinity	Infinity	3745535344791528700000000000000000000000000000000000.00000	19160476184810924000000000000000000000000000000000.00000	486975236413933000000000000000000000000000000000.00000	106965371874554432.00000	1566444418568051.00000	3635083819.05595	
1.4	Infinity	Infinity	Infinity	3745535344791528700000000000000000000000000000000000.00000	19160476184810924000000000000000000000000000000000.00000	486975236413933000000000000000000000000000000000.00000	85950003261056944.00000	343265267852240.50000	3635083819.05595	
1.5	Infinity	Infinity	Infinity	3745535344791528700000000000000000000000000000000000.00000	10960178027219213000000000000000000000000000000000.00000	486975236413933000000000000000000000000000000000.00000	85950003261056944.00000	319055192330887.06000	3635083819.05595	
1.6	Infinity	Infinity	Infinity	3745535344791528700000000000000000000000000000000000.00000	10960178027219213000000000000000000000000000000000.00000	486975236413933000000000000000000000000000000000.00000	85950003261056944.00000	319055192330887.06000	3635083819.05595	
1.7	Infinity	Infinity	Infinity	3745535344791528700000000000000000000000000000000000.00000	10960178027219213000000000000000000000000000000000.00000	127874632181312800000000000000000000000000000000.00000	85950003261056944.00000	319055192330887.06000	3635083819.05595	
1.8	Infinity	Infinity	Infinity	333744135601118450000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	127874632181312800000000000000000000000000000000.00000	85950003261056944.00000	319055192330887.06000	3635083819.05595	
1.9	Infinity	Infinity	Infinity	333744135601118450000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	51865218003452140000000000000000000000000000000.00000	37314717456347680.00000	319055192330887.06000	3635083819.05595	
2.0	Infinity	Infinity	Infinity	333744135601118450000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	51865218003452140000000000000000000000000000000.00000	37314717456347680.00000	319055192330887.06000	3635083819.05595	
2.1	Infinity	Infinity	Infinity	130545922143816220000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	51865218003452140000000000000000000000000000000.00000	35272064657272536.00000	319055192330887.06000	3635083819.05595	
2.2	Infinity	Infinity	Infinity	130545922143816220000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	51865218003452140000000000000000000000000000000.00000	35272064657272536.00000	319055192330887.06000	3635083819.05595	
2.3	Infinity	Infinity	Infinity	130545922143816220000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	51865218003452140000000000000000000000000000000.00000	1157094763992679.00000	319055192330887.06000	3635083819.05595	
2.4	Infinity	Infinity	Infinity	130545922143816220000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	51865218003452140000000000000000000000000000000.00000	1157094763992679.00000	317138665050717.90000	3635083819.05595	
2.5	Infinity	Infinity	Infinity	130545922143816220000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	51865218003452140000000000000000000000000000000.00000	1157094763992679.00000	29618389523049.55000	3635083819.05595	
2.6	Infinity	Infinity	Infinity	127840481773207310000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	18285993991414415000000000000000000000000000000.00000	1157094763992679.00000	29618389523049.55000	1679371342.33434	
2.7	Infinity	Infinity	Infinity	127840481773207310000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	346983104281801520000000000000000000000000000.00000	1157094763992679.00000	29618389523049.55000	810543935.16042	
2.8	Infinity	Infinity	Infinity	127840481773207310000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	346983104281801520000000000000000000000000000.00000	338562832668804.00000	29618389523049.55000	810543935.16042	
2.9	Infinity	Infinity	Infinity	20959472171345164000000000000000000000000000000000.00000	176331155014876080000000000000000000000000000000.00000	346983104281801520000000000000000000000000000.00000	324218724951682.50000	29618389523049.55000	810543935.16042	


==> plotsdata/newRun/2M75TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	132469013668130500000000000000000000000000000000000000000000000000000000000.00000	89196819059480570000000000000000000000000000000000000000000000000000000000.00000	63111001042095010000000000000000000000000000000000000000000000.00000	5215586309713900000000000000.00000	252543932549020280000000000000000000.00000	376027350708869900000.00000	
0.1	Infinity	Infinity	Infinity	80111934589736730000000000000000000000000000000000000000000000000000000.00000	4222427421680351000000000000000000000000000000000000000000000000000000.00000	16862238487779158000000000000000000000000000000000000000000000.00000	11037681753137531000000000.00000	235857914825757500000000000000000.00000	661980984359334140.00000	
0.2	Infinity	Infinity	Infinity	1343524271234463000000000000000000000000000000000000000000000000000.00000	4222427421680351000000000000000000000000000000000000000000000000000000.00000	16862238487779158000000000000000000000000000000000000000000000.00000	69285639317013030000000.00000	16779654160173817000000000.00000	183221392072690432.00000	
0.3	Infinity	Infinity	Infinity	12516836360350992000000000000000000000000000000000000000000000000.00000	4222427421680351000000000000000000000000000000000000000000000000000000.00000	16862238487779158000000000000000000000000000000000000000000000.00000	240889514037485570000.00000	6182903218217918000000000.00000	50352504521038192.00000	
0.4	Infinity	Infinity	Infinity	12516836360350992000000000000000000000000000000000000000000000000.00000	3772304475548393500000000000000000000000000000000000000000000000000.00000	4107389626386948400000000000000000000000000000000000000000000.00000	154660727809250100000.00000	1250557070649253700000.00000	50352504521038192.00000	
0.5	Infinity	Infinity	Infinity	12516836360350992000000000000000000000000000000000000000000000000.00000	3772304475548393500000000000000000000000000000000000000000000000000.00000	4107389626386948400000000000000000000000000000000000000000000.00000	13517394725142528000.00000	1250557070649253700000.00000	50352504521038192.00000	
0.6	Infinity	Infinity	Infinity	12494185647245828000000000000000000000000000000000000000000000000.00000	362898343665832900000000000000000000000000000000000000000000000.00000	4107389626386948400000000000000000000000000000000000000000000.00000	12635039764221237000.00000	495244034781515550000.00000	12835796556164628.00000	
0.7	Infinity	Infinity	Infinity	12430270585993774000000000000000000000000000000000000000000000000.00000	56623013106274550000000000000000000000000000000000000000000000.00000	4107389626386948400000000000000000000000000000000000000000000.00000	3636063365047121900.00000	495244034781515550000.00000	3925498516554540.00000	
0.8	Infinity	Infinity	Infinity	12430270185497413000000000000000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	4107389626386948400000000000000000000000000000000000000000000.00000	28164107855720592.00000	495244034781515550000.00000	3925498516554540.00000	
0.9	Infinity	Infinity	Infinity	12430270185497413000000000000000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	4107389626386948400000000000000000000000000000000000000000000.00000	10842347886990456.00000	396113151499609960000.00000	1788442075974336.50000	
1.0	Infinity	Infinity	Infinity	12430270185497413000000000000000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	4107389626386948400000000000000000000000000000000000000000000.00000	10842347886990456.00000	396113151499609960000.00000	1788442075974336.50000	
1.1	Infinity	Infinity	Infinity	12430270185497413000000000000000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	4107389626386948400000000000000000000000000000000000000000000.00000	963326973683803.00000	381471084658696100000.00000	726534657558225.80000	
1.2	Infinity	Infinity	Infinity	12430270164883038000000000000000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	4107389626386948400000000000000000000000000000000000000000000.00000	963326973683803.00000	381471084658696100000.00000	726534657558225.80000	
1.3	Infinity	Infinity	Infinity	12430270164883038000000000000000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	963326530624957.50000	381471084658696100000.00000	726534657558225.80000	
1.4	Infinity	Infinity	Infinity	12430270164883038000000000000000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	691745944162144.20000	381471084658696100000.00000	726534657558225.80000	
1.5	Infinity	Infinity	Infinity	12430270164883038000000000000000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	691745944162144.20000	381471084658696100000.00000	726534657558225.80000	
1.6	Infinity	Infinity	Infinity	12430270164883038000000000000000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	691745944162144.20000	19137995611544770000.00000	726534657558225.80000	
1.7	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	691745944162144.20000	19137995611544770000.00000	353465998378895.40000	
1.8	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	691745944162144.20000	19137995611544770000.00000	353465998378895.40000	
1.9	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	691745944162144.20000	19137995611544770000.00000	353465998378895.40000	
2.0	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	691745944162144.20000	19137995611544770000.00000	65989632043322.13000	
2.1	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	691745944162144.20000	17524651549015026000.00000	65989632043322.13000	
2.2	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	646046492161142.60000	17524651549015026000.00000	20435339154498.83000	
2.3	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	77735528544579.47000	17524651549015026000.00000	20435339154498.83000	
2.4	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	77735528544579.47000	17524651549015026000.00000	20435339154498.83000	
2.5	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	54905098446060700000000000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	77735528544579.47000	17524651549015026000.00000	20435339154498.83000	
2.6	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	5964476477248136600000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	77735528544579.47000	17524651549015026000.00000	8300798460435.53900	
2.7	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	435474722404346500000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	77735528544579.47000	17524651549015026000.00000	8300798460435.53900	
2.8	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	435474722404346500000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	77735528544579.47000	17524651549015026000.00000	7357984079868.66800	
2.9	Infinity	Infinity	Infinity	289878174238561500000000000000000000000000000000000000.00000	435474722404346500000000000000000000000000000000000000000.00000	240230186978952340000000000000000000000000000000000000000.00000	67078855034819.65000	17524651549015026000.00000	7357984079868.66800	


==> plotsdata/newRun/2M75TCYCLEMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	11472180620138588000000000000000000000000000000000000000.00000	9372282250966763000000000000000000000000000000000000000000.00000	171696275659594450000000000000000000000000.00000	416075425749546800000000.00000	101142422663907940000000000.00000	338669693876903.40000	
0.1	Infinity	Infinity	Infinity	3678213855141901400000000000000000000000000000000.00000	21129744936012765000000000000000000000000000000000000000.00000	13349621009045195000000000000000000000000.00000	4435328035509406500000.00000	400338550621877960000.00000	101253175195203.22000	
0.2	Infinity	Infinity	Infinity	2002547422564448700000000000000000000000000000000.00000	216710851160158130000000000000000000000000000000000000.00000	13349621009045195000000000000000000000000.00000	311308789547321850000.00000	32481174827375268000.00000	49676378478327.37500	
0.3	Infinity	Infinity	Infinity	1986863092440800300000000000000000000000000000000.00000	2193072558272405400000000000000000000000000000000000.00000	13349621009045195000000000000000000000000.00000	399648561813464130.00000	19609973018983312.00000	274401983211.66498	
0.4	Infinity	Infinity	Infinity	1986863092440800300000000000000000000000000000000.00000	2193072558272405400000000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	3299546316626406.50000	186222533924846.70000	153182155580.14920	
0.5	Infinity	Infinity	Infinity	622541016728717500000000000000000000000000000.00000	2193067117829060500000000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	3299546316626406.50000	186222533924846.70000	23917421516.67284	
0.6	Infinity	Infinity	Infinity	622541016728717500000000000000000000000000000.00000	2193067117829060500000000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	3299546316626406.50000	28231976036725.08000	23917421516.67284	
0.7	Infinity	Infinity	Infinity	622541016728717500000000000000000000000000000.00000	8116824946746783000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	3299546316626406.50000	28231976036725.08000	23917421516.67284	
0.8	Infinity	Infinity	Infinity	622541016728717500000000000000000000000000000.00000	8116824946746783000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	3297425615649062.50000	8314215280126.12000	9162634129.20068	
0.9	Infinity	Infinity	Infinity	622541016728717500000000000000000000000000000.00000	8116824946746783000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	537806519250136.90000	1595245517862.82980	5083552411.74316	
1.0	Infinity	Infinity	Infinity	622541016728717500000000000000000000000000000.00000	8116824946746783000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	537806519250136.90000	1595245517862.82980	1150221458.66875	
1.1	Infinity	Infinity	Infinity	622541016728717500000000000000000000000000000.00000	8116824946746783000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	537806519250136.90000	1595245517862.82980	1150221458.66875	
1.2	Infinity	Infinity	Infinity	622541016728717500000000000000000000000000000.00000	8116824946746783000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	537806519250136.90000	1595245517862.82980	959834617.41547	
1.3	Infinity	Infinity	Infinity	622541016728717500000000000000000000000000000.00000	8116824946746783000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	537806519250136.90000	1595245517862.82980	959834617.41547	
1.4	Infinity	Infinity	Infinity	865742351335615800000000000000000000000000.00000	8116824946746783000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	494938959179501.06000	1595245517862.82980	959834617.41547	
1.5	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	8116824946746783000000000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	455947233706086.94000	864785402969.04490	959834617.41547	
1.6	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	99548305768718.94000	325828693255.27220	387733518.03759	
1.7	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	16974587315665.62900	325828693255.27220	387733518.03759	
1.8	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	16974587315665.62900	325828693255.27220	32565415.55254	
1.9	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	16974587315665.62900	325828693255.27220	32565415.55254	
2.0	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	9099811555548.17000	325828693255.27220	32565415.55254	
2.1	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	9099811555548.17000	325828693255.27220	32565415.55254	
2.2	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	8674891591135.79600	325828693255.27220	32565415.55254	
2.3	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	8674891591135.79600	325828693255.27220	4560874.77677	
2.4	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	5925707364677.32000	17582212789.03252	4560874.77677	
2.5	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	3291495059364.28400	17582212789.03252	4560874.77677	
2.6	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	3291495059364.28400	17582212789.03252	4560874.77677	
2.7	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	1504378614320.36800	15866448360.48438	4560874.77677	
2.8	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	1504378614320.36800	15866448360.48438	4560874.77677	
2.9	Infinity	Infinity	Infinity	797694203523336700000000000000000000000000.00000	2072179054931674400000000000000000000000000.00000	6703516861473206000000000000000000000000.00000	1504378614320.36800	15866448360.48438	4560874.77677	


==> plotsdata/newRun/2M75TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1273630925924991400000000000000000000000000000000000000000000000000000000000.00000	1290247534485950800000000000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	87435864311680930000000000000000.00000	950470749986023800000000000000000.00000	721300315155090900000.00000	
0.1	Infinity	Infinity	Infinity	88865112133284300000000000000000000000000000000000000000000000000000000.00000	348923202715464200000000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	210650843531571440000000000000.00000	7112574722468780000000000.00000	107703492208026816.00000	
0.2	Infinity	Infinity	Infinity	87175568084383290000000000000000000000000000000000000000000000000000000.00000	558615982251044300000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	18641513026546535000000000000.00000	7112574722468780000000000.00000	118980208855826.03000	
0.3	Infinity	Infinity	Infinity	87175568084383290000000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	12966498637097271000000000.00000	7112574722468780000000000.00000	14307157085738.17800	
0.4	Infinity	Infinity	Infinity	157144618650519400000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	1225837141549116300000000.00000	21202520428274330000.00000	137872090081.91540	
0.5	Infinity	Infinity	Infinity	157144618650519400000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	1225837141549116300000000.00000	5221252104833823700.00000	137872090081.91540	
0.6	Infinity	Infinity	Infinity	146236308163539400000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	1223282598454616200000000.00000	5221252104833823700.00000	137872090081.91540	
0.7	Infinity	Infinity	Infinity	1527201491693932000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	1223282598454616200000000.00000	5221252104833823700.00000	137872090081.91540	
0.8	Infinity	Infinity	Infinity	1527201491693932000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	1223282598454616200000000.00000	5221252104833823700.00000	82544793161.15663	
0.9	Infinity	Infinity	Infinity	1527201491693932000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	4999616025594560000000.00000	5221252104833823700.00000	38520764399.34081	
1.0	Infinity	Infinity	Infinity	1527201491693932000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	4724814795618085000000.00000	5221252104833823700.00000	38520764399.34081	
1.1	Infinity	Infinity	Infinity	1527201491693932000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	4721906241092170000000.00000	5221252104833823700.00000	38395818539.93671	
1.2	Infinity	Infinity	Infinity	1527201491693932000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	4721906241092170000000.00000	4857250741612938200.00000	38395818539.93671	
1.3	Infinity	Infinity	Infinity	1527201491693932000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	4721906241092170000000.00000	11080674999728536.00000	38395818539.93671	
1.4	Infinity	Infinity	Infinity	1527201491693932000000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	4721906241092170000000.00000	9518341717882560.00000	38395818539.93671	
1.5	Infinity	Infinity	Infinity	606959967275684100000000000000000000000000000000000000000000000000.00000	556601760118027600000000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	4721906241092170000000.00000	9518341717882560.00000	38395818539.93671	
1.6	Infinity	Infinity	Infinity	606210937594216250000000000000000000000000000000000000000000000000.00000	472202861278234600000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	4721789041580081000000.00000	9518341717882560.00000	38395818539.93671	
1.7	Infinity	Infinity	Infinity	606210937594216250000000000000000000000000000000000000000000000000.00000	472202861278234600000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	4721789041580081000000.00000	9518341717882560.00000	38395818539.93671	
1.8	Infinity	Infinity	Infinity	606210937594216250000000000000000000000000000000000000000000000000.00000	472202861278234600000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	2850231810658134400000.00000	9518341717882560.00000	38395818539.93671	
1.9	Infinity	Infinity	Infinity	120791130391424340000000000000000000000000000000000000000000000.00000	472202861278234600000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	12202057441373516000.00000	4844914985173601.00000	38395818539.93671	
2.0	Infinity	Infinity	Infinity	120791130391424340000000000000000000000000000000000000000000000.00000	29511952736497306000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	12202057441373516000.00000	4844914985173601.00000	38395818539.93671	
2.1	Infinity	Infinity	Infinity	120791130391424340000000000000000000000000000000000000000000000.00000	29511952736497306000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	12202057441373516000.00000	1093517585751263.40000	38395818539.93671	
2.2	Infinity	Infinity	Infinity	120791130391424340000000000000000000000000000000000000000000000.00000	29511952736497306000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	12202057441373516000.00000	1093517585751263.40000	38395818539.93671	
2.3	Infinity	Infinity	Infinity	120791130391424340000000000000000000000000000000000000000000000.00000	29511952736497306000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	1861544891291746820.00000	1093517585751263.40000	38395818539.93671	
2.4	Infinity	Infinity	Infinity	120791130391424340000000000000000000000000000000000000000000000.00000	29511952736497306000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	694880468803750020.00000	1093517585751263.40000	38395818539.93671	
2.5	Infinity	Infinity	Infinity	120791130391424340000000000000000000000000000000000000000000000.00000	29511952736497306000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	6990224122074463.00000	853776890722690.80000	38395818539.93671	
2.6	Infinity	Infinity	Infinity	120791130391424340000000000000000000000000000000000000000000000.00000	29511952736497306000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	6990224122074463.00000	853776890722690.80000	38395818539.93671	
2.7	Infinity	Infinity	Infinity	70482196302754210000000000000000000000000000000000000000000000.00000	29511952736497306000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	6990224122074463.00000	853776890722690.80000	38395818539.93671	
2.8	Infinity	Infinity	Infinity	70482196302754210000000000000000000000000000000000000000000000.00000	29511952736497306000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	6990224122074463.00000	853776890722690.80000	38395818539.93671	
2.9	Infinity	Infinity	Infinity	70482196302754210000000000000000000000000000000000000000000000.00000	29511952736497306000000000000000000000000000000000000000000.00000	228016815764301060000000000000000000000000000000000000000000.00000	3271081878979050.50000	853776890722690.80000	38395818539.93671	


==> plotsdata/newRun/2M75TSTARMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1145944627922693300000000000000000000000000000000000000000000000000000000000000000.00000	796488232293978500000000000000000000000000000000000000000000000000.00000	37918298839406737000000000000000000000000000000000000000.00000	2518103524463730400000000000.00000	860168571135417600000000.00000	25.28125	
0.1	Infinity	Infinity	Infinity	81756050110006320000000000000000000000000000000000000000000000000000000.00000	1495426716940816800000000000000000000000000000000000000000000.00000	1053951277252849300000000000000000000000000000.00000	2122925464403761400000000.00000	95475650821190800000.00000	13.37034	
0.2	Infinity	Infinity	Infinity	727879745736490900000000000000000000000000000000000000000000000000.00000	1165777855296638600000000000000000000000000000000000000.00000	121193267650082250000000000000000000000000000.00000	2049117892095059400000000.00000	308723613986713340.00000	8.91586	
0.3	Infinity	Infinity	Infinity	727879745736490900000000000000000000000000000000000000000000000000.00000	1165777855296638600000000000000000000000000000000000000.00000	17050139386089147000000000000000000000000000.00000	74415012148437680000000.00000	10546757666167400.00000	8.91586	
0.4	Infinity	Infinity	Infinity	613227289829457000000000000000000000000000000000000000000000.00000	66305721542620460000000000000000000000000000000000000.00000	15502477865396310000000000000000000000000000.00000	85487414640538190000.00000	10546757666167400.00000	8.91586	
0.5	Infinity	Infinity	Infinity	945159104813106000000000000000000000000000000000000000000.00000	16763493216100500000000000000000000000000000000000.00000	15502477865396310000000000000000000000000000.00000	4379983005430936600.00000	10546757666167400.00000	7.75130	
0.6	Infinity	Infinity	Infinity	36201437405199310000000000000000000000000000000000.00000	4924630030759078600000000000000000000000000000000.00000	15502477865396310000000000000000000000000000.00000	4379983005430936600.00000	3135526925977448.50000	7.75130	
0.7	Infinity	Infinity	Infinity	36201437405199310000000000000000000000000000000000.00000	4924630030759078600000000000000000000000000000000.00000	15502477865396310000000000000000000000000000.00000	58530002408163976.00000	369649079540496.30000	7.75130	
0.8	Infinity	Infinity	Infinity	36201437405199310000000000000000000000000000000000.00000	36181668161053604000000000000000000000000000000.00000	2358048051056964500000000000000000000000000.00000	58530002408163976.00000	369649079540496.30000	7.75130	
0.9	Infinity	Infinity	Infinity	30301929968996440000000000000000000000000000000000.00000	338858835946353200000000000000000000000.00000	2358048051056964500000000000000000000000000.00000	12804776991270696.00000	6137767515459.08100	7.21166	
1.0	Infinity	Infinity	Infinity	30301876788041137000000000000000000000000000000000.00000	338858835946353200000000000000000000000.00000	56791258925155130000000000000000000000000.00000	896125507140581.60000	6137767515459.08100	7.21166	
1.1	Infinity	Infinity	Infinity	30301876788041137000000000000000000000000000000000.00000	338858835946353200000000000000000000000.00000	56791258925155130000000000000000000000000.00000	896125507140581.60000	6137767515459.08100	7.04223	
1.2	Infinity	Infinity	Infinity	30301876788041137000000000000000000000000000000000.00000	338858835946353200000000000000000000000.00000	56791258925155130000000000000000000000000.00000	896125507140581.60000	6137767515459.08100	7.04223	
1.3	Infinity	Infinity	Infinity	40296978207241380000000000000000000000000000.00000	338858835946353200000000000000000000000.00000	56791258925155130000000000000000000000000.00000	58498785175965.14000	6137767515459.08100	6.36087	
1.4	Infinity	Infinity	Infinity	40296978207241380000000000000000000000000000.00000	338858835946353200000000000000000000000.00000	56791258925155130000000000000000000000000.00000	58498785175965.14000	6137767515459.08100	6.36087	
1.5	Infinity	Infinity	Infinity	40296978207241380000000000000000000000000000.00000	338858835946353200000000000000000000000.00000	56791258925155130000000000000000000000000.00000	58498785175965.14000	6137767515459.08100	5.42761	
1.6	Infinity	Infinity	Infinity	40296978207241380000000000000000000000000000.00000	81368763354227820000000000000000000000.00000	56791258925155130000000000000000000000000.00000	58498785175965.14000	1982645950416.81270	5.42761	
1.7	Infinity	Infinity	Infinity	40296978207241380000000000000000000000000000.00000	81368763354227820000000000000000000000.00000	56791258925155130000000000000000000000000.00000	58498785175965.14000	1428105462963.69900	5.42761	
1.8	Infinity	Infinity	Infinity	4711227519561227400000000000000000000000000.00000	81368763354227820000000000000000000000.00000	56791258925155130000000000000000000000000.00000	20386984170359.84800	1428105462963.69900	5.42761	
1.9	Infinity	Infinity	Infinity	4711227519561227400000000000000000000000000.00000	81368763354227820000000000000000000000.00000	56791258925155130000000000000000000000000.00000	761183045355.39170	1414220141500.12400	5.42761	
2.0	Infinity	Infinity	Infinity	787531520040209100000000000000000000000000.00000	81368763354227820000000000000000000000.00000	56791258925155130000000000000000000000000.00000	761183045355.39170	1414220141500.12400	5.42761	
2.1	Infinity	Infinity	Infinity	154243789868987760000000000000000000000000.00000	81368763354227820000000000000000000000.00000	56791258925155130000000000000000000000000.00000	664562445155.21070	1414220141500.12400	5.42761	
2.2	Infinity	Infinity	Infinity	154243789868987760000000000000000000000000.00000	81368763354227820000000000000000000000.00000	56791258925155130000000000000000000000000.00000	602224773867.49720	1414220141500.12400	5.42761	
2.3	Infinity	Infinity	Infinity	154243789868987760000000000000000000000000.00000	81368763354227820000000000000000000000.00000	1584701050316975000000000000000000000000.00000	602224773867.49720	1414220141500.12400	3.71678	
2.4	Infinity	Infinity	Infinity	154243789868987760000000000000000000000000.00000	29240399795340340000000000000000000000.00000	1584701050316975000000000000000000000000.00000	462856654622.56915	143674183210.69568	3.71678	
2.5	Infinity	Infinity	Infinity	121250263830985980000000000000000000000000.00000	29240399795340340000000000000000000000.00000	1584701050316975000000000000000000000000.00000	63046094421.36885	143674183210.69568	3.71678	
2.6	Infinity	Infinity	Infinity	121250263830985980000000000000000000000000.00000	2409744196221780800000000000000000000.00000	1584701050316975000000000000000000000000.00000	63046094421.36885	143674183210.69568	3.71678	
2.7	Infinity	Infinity	Infinity	17325124879441058000000000000000000000000.00000	378754637412643600000000000000000000.00000	31257753100382300000000000000000000000.00000	63046094421.36885	143674183210.69568	3.71678	
2.8	Infinity	Infinity	Infinity	17325124879441058000000000000000000000000.00000	378754637412643600000000000000000000.00000	29527627116830970000000000000000000000.00000	30218957183.51485	143674183210.69568	3.71678	
2.9	Infinity	Infinity	Infinity	13399863785885942000000000000000000000000.00000	378754637412643600000000000000000000.00000	29527627116830970000000000000000000000.00000	30218957183.51485	143674183210.69568	3.71678	


==> plotsdata/newRun/2M75TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	629310669251245400000000000000000000000000000000000000000000000000000000000000.00000	131832476892381100000000000000000000000000000000000000000000000000000000000000000.00000	36929836416361944000000000000000000000000000000000000.00000	106849176154611950000000000.00000	245793850039309950000000000000.00000	178820387217045.56000	
0.1	Infinity	Infinity	Infinity	362070411218102860000000000000000000000000000000000000000000.00000	693010738050957000000000000000000000000000000000000000000000000000000.00000	36929836416361944000000000000000000000000000000000000.00000	9167211699742676000000000.00000	5082047859486435300.00000	4295287.63492	
0.2	Infinity	Infinity	Infinity	62854734910507820000000000000000000000000000000000000000000.00000	999419649730791500000000000000000000000000000000000000000000000.00000	36929836416361944000000000000000000000000000000000000.00000	3046862758798001000000000.00000	5081687441330994200.00000	504367.54594	
0.3	Infinity	Infinity	Infinity	4418986202623046400000000000000000000000000000000.00000	999419649002213500000000000000000000000000000000000000000000000.00000	24627767349256670000000000000000000000000000000.00000	2925652287378316000000000.00000	5081687441330994200.00000	504367.54594	
0.4	Infinity	Infinity	Infinity	4418986202623046400000000000000000000000000000000.00000	6446583612018818000000000000000000000000000000000000000000.00000	569005891412417300000000000000000000000000000.00000	674805106573232800000000.00000	28290443719374632.00000	432115.45292	
0.5	Infinity	Infinity	Infinity	282818292086654300000000000000000000000000000000.00000	6446583612018818000000000000000000000000000000000000000000.00000	378454187089903100000000000000000000000000000.00000	47895259090752680000.00000	1445514211838519.80000	432115.45292	
0.6	Infinity	Infinity	Infinity	282795374447624670000000000000000000000000000000.00000	923530903698804700000000000000000000000000000000000000000.00000	361443746453175800000000000000000000000000000.00000	945215636151672580.00000	1445514211838519.80000	432115.45292	
0.7	Infinity	Infinity	Infinity	278463513977609980000000000000000000000000000000.00000	89408589379185010000000000000000000000000000000000.00000	361443746453175800000000000000000000000000000.00000	945215636151672580.00000	1445514211838519.80000	405822.49460	
0.8	Infinity	Infinity	Infinity	278463513977609980000000000000000000000000000000.00000	1430228053914639700000000000000000000000000000000.00000	361443746453175800000000000000000000000000000.00000	433696162816014720.00000	1445514211838519.80000	405822.49460	
0.9	Infinity	Infinity	Infinity	278463513977609980000000000000000000000000000000.00000	1430228053914639700000000000000000000000000000000.00000	361443746453175800000000000000000000000000000.00000	342584818621337470.00000	1444739299712116.50000	405822.49460	
1.0	Infinity	Infinity	Infinity	278463513977609980000000000000000000000000000000.00000	1430228053914639700000000000000000000000000000000.00000	94195800457621480000000000000000000000000000.00000	8140452871839351.00000	875034304897.41800	403441.88481	
1.1	Infinity	Infinity	Infinity	1869451023524710000000000000000000000000000000.00000	1430228053914639700000000000000000000000000000000.00000	3218319873657429000000000000000000000000000.00000	8140452871839351.00000	363879204987.24170	119329.19995	
1.2	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	105456263482181480000000000000000000000000000000.00000	3218319873657429000000000000000000000000000.00000	2252629549894227.00000	363879204987.24170	119329.19995	
1.3	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	105436971100434960000000000000000000000000000000.00000	3218319873657429000000000000000000000000000.00000	2252629549894227.00000	363879204987.24170	119329.19995	
1.4	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	55253182009360270000000000000000000000000.00000	3218319873657429000000000000000000000000000.00000	2252629549894227.00000	363879204987.24170	119329.19995	
1.5	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	3218319873657429000000000000000000000000000.00000	2252629549894227.00000	61893857629.96280	119329.19995	
1.6	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	3218319873657429000000000000000000000000000.00000	2252629549894227.00000	23102523757.75232	119329.19995	
1.7	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	3218319873657429000000000000000000000000000.00000	2252629549894227.00000	23102523757.75232	10616.77710	
1.8	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	3218319873657429000000000000000000000000000.00000	2252629549894227.00000	22847576210.76524	7651.57468	
1.9	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	3218319873657429000000000000000000000000000.00000	2252629549894227.00000	22847576210.76524	7651.57468	
2.0	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	2800534357893470000000000000000000000000000.00000	2252629549894227.00000	22847576210.76524	7651.57468	
2.1	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	2767391994194364400000000000000000000000000.00000	2252629549894227.00000	62915839.49394	7651.57468	
2.2	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	34900346295836190000000000000000000000000.00000	2252629549894227.00000	62915839.49394	7651.57468	
2.3	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	2336260037520603200000000000000000000000.00000	1711756550025231.20000	62915839.49394	7651.57468	
2.4	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	1864355882112124000000000000000000000000.00000	1711756550025231.20000	62915839.49394	3090.40622	
2.5	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	1864355882112124000000000000000000000000.00000	1711756550025231.20000	62915839.49394	3090.40622	
2.6	Infinity	Infinity	Infinity	574837957665577800000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	1864355882112124000000000000000000000000.00000	1401323456473649.00000	62915839.49394	3090.40622	
2.7	Infinity	Infinity	Infinity	521807182063206460000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	1864355882112124000000000000000000000000.00000	1401323456473649.00000	62915839.49394	3090.40622	
2.8	Infinity	Infinity	Infinity	250514115792909640000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	11147900708744087000000000000000000000.00000	43330111375061.38000	62915839.49394	376.27456	
2.9	Infinity	Infinity	Infinity	250514115792909640000000000000000000000000.00000	26135653123036927000000000000000000000000.00000	11147900708744087000000000000000000000.00000	43330111375061.38000	62915839.49394	177.41638	


==> plotsdata/newRun/3M100TCHAINMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1890184696139843800000000000000000000000000000000000000000000000000000000000000000000000.00000	2653711134775127600000000000000000000000000000000000000000000000000000000000000000000.00000	3279899636571858000000000000000000000000000000000000000000000000000000000.00000	60893183079038450000000000000000000000000000000000000.00000	27208980042368720000000000000000000000000000000000000000.00000	11958374891315368000000000000.00000	
0.1	Infinity	Infinity	Infinity	1253505014231942400000000000000000000000000000000000000000000000000000000000000000.00000	225090628845645230000000000000000000000000000000000000000000000000000000000000000.00000	1862031184815930400000000000000000000000000000000000000000000000000000000.00000	86113344762379070000000000000000000000000000.00000	13638375171790606000000000000000000000000000000.00000	133148326261974530000.00000	
0.2	Infinity	Infinity	Infinity	9862860790026854000000000000000000000000000000000000000000000000000000000000.00000	29814378959897050000000000000000000000000000000000000000000000000000000000000000.00000	328587074247629200000000000000000000000000000000000000000000000000000000.00000	57731091615585540000000000000000000000000.00000	8435992595845380000000000000000000000000000000.00000	14409620472213780000.00000	
0.3	Infinity	Infinity	Infinity	9083122244063060000000000000000000000000000000000000000000000000000000000000.00000	14784515253474426000000000000000000000000000000000000000000000000000000000000000.00000	328587074247629200000000000000000000000000000000000000000000000000000000.00000	1707481887386918400000000000000000000000.00000	79113908751315690000000000000000000000000000.00000	122354314434513232.00000	
0.4	Infinity	Infinity	Infinity	9083122244063060000000000000000000000000000000000000000000000000000000000000.00000	14784515253474426000000000000000000000000000000000000000000000000000000000000000.00000	328587074247629200000000000000000000000000000000000000000000000000000000.00000	273656193090980480000000000000000000.00000	7038262526540587000000000000000000000000.00000	39731297654224000.00000	
0.5	Infinity	Infinity	Infinity	9083122244063060000000000000000000000000000000000000000000000000000000000000.00000	14784515253474426000000000000000000000000000000000000000000000000000000000000000.00000	328587074247629200000000000000000000000000000000000000000000000000000000.00000	30560692136631293000000000000000000.00000	2487350623145144500000000000000000000000.00000	9399719802219716.00000	
0.6	Infinity	Infinity	Infinity	107547094963885010000000000000000000000000000000000000000000000000000000000.00000	521097567788215200000000000000000000000000000000000000000000000000000000000000.00000	328587074247629200000000000000000000000000000000000000000000000000000000.00000	21137327474310985000000000000000000.00000	2487350623145144500000000000000000000000.00000	6804585917546534.00000	
0.7	Infinity	Infinity	Infinity	107547094963885010000000000000000000000000000000000000000000000000000000000.00000	13859132359378637000000000000000000000000000000000000000000000000000000000000.00000	328587074247629200000000000000000000000000000000000000000000000000000000.00000	10581716529836925000000000000000000.00000	2427384337501122000000000000000000000000.00000	3911007450640864.50000	
0.8	Infinity	Infinity	Infinity	107547094963885010000000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	328587074247629200000000000000000000000000000000000000000000000000000000.00000	10581716529836925000000000000000000.00000	2427384337501122000000000000000000000000.00000	237828169473195.66000	
0.9	Infinity	Infinity	Infinity	1736844418959406600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	73173298605419580000000000000000000000000000000000000000000000000000000.00000	127461871186591350000000000000000.00000	103387244922068960000000000000000000000.00000	166987406226658.50000	
1.0	Infinity	Infinity	Infinity	1736844418959406600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	73173298605419580000000000000000000000000000000000000000000000000000000.00000	2348779533223491500000000000000.00000	25718535330939886000000000000000000000.00000	166987406226658.50000	
1.1	Infinity	Infinity	Infinity	1736844418959406600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	73173298605419580000000000000000000000000000000000000000000000000000000.00000	615195267167136600000000000000.00000	774088828987864900000000000000000000.00000	70438419662290.17000	
1.2	Infinity	Infinity	Infinity	1736844418959406600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	73173298605419580000000000000000000000000000000000000000000000000000000.00000	389476163785221600000000000000.00000	774088828987864900000000000000000000.00000	59652529267692.42000	
1.3	Infinity	Infinity	Infinity	1736844418959406600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	279668341648818440000000000000.00000	774088828987864900000000000000000000.00000	20120700640821.93800	
1.4	Infinity	Infinity	Infinity	1736844418959406600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	279668341648818440000000000000.00000	232682542991349250000000000000000000.00000	12865557200710.45700	
1.5	Infinity	Infinity	Infinity	1418865993492164600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	60954118671352295000000000000.00000	195584562508752000000000000000000000.00000	12865557200710.45700	
1.6	Infinity	Infinity	Infinity	1148391608273641200000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	50519418212346450000000000000.00000	138969054756314810000000000000000000.00000	2164009774073.39100	
1.7	Infinity	Infinity	Infinity	1126137455192594600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	10764688505338333000000000000.00000	99077340763713390000000000000000000.00000	1577344479387.61500	
1.8	Infinity	Infinity	Infinity	1126137455192594600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	10764688505338333000000000000.00000	50862359680289480000000000000000000.00000	1577344479387.61500	
1.9	Infinity	Infinity	Infinity	1126137455192594600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	10764688505338333000000000000.00000	50862359680289480000000000000000000.00000	1577344479387.61500	
2.0	Infinity	Infinity	Infinity	1126137455192594600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	6902390411277692000000000000.00000	24795023364423887000000000000000000.00000	1017955282330.21560	
2.1	Infinity	Infinity	Infinity	1126137455192594600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	4619143135836168000000000000.00000	6382344686172069000000000000000000.00000	332953047297.87810	
2.2	Infinity	Infinity	Infinity	1126137455192594600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	4619143135836168000000000000.00000	6045870191798874000000000000000000.00000	332953047297.87810	
2.3	Infinity	Infinity	Infinity	1126137455192594600000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	4619143135836168000000000000.00000	2398400362472231200000000000000000.00000	332953047297.87810	
2.4	Infinity	Infinity	Infinity	82145627104734780000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	2636322888197298700000000000.00000	2398400362472231200000000000000000.00000	332953047297.87810	
2.5	Infinity	Infinity	Infinity	82145627104734780000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	14816668777473554000000000000000000000000000000000000000000000000000000.00000	714502518152375000000000000.00000	2398400362472231200000000000000000.00000	43461426970.84593	
2.6	Infinity	Infinity	Infinity	82145627104734780000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	4404278368240552000000000000000000000000000000000000000000000000000000.00000	714502518152375000000000000.00000	2398400362472231200000000000000000.00000	43461426970.84593	
2.7	Infinity	Infinity	Infinity	30796358156350720000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	4404278368240552000000000000000000000000000000000000000000000000000000.00000	612513324112091400000000000.00000	1140585331273821800000000000000000.00000	43461426970.84593	
2.8	Infinity	Infinity	Infinity	30796358156350720000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	4404278368240552000000000000000000000000000000000000000000000000000000.00000	241963891266888300000000000.00000	1140585331273821800000000000000000.00000	43461426970.84593	
2.9	Infinity	Infinity	Infinity	30796358156350720000000000000000000000000000000000000000000000000000000.00000	624791715956854800000000000000000000000000000000000000000000000000000000000.00000	4325776560219202000000000000000000000000000000000000000000000000000000.00000	219259735809721500000000000.00000	1140585331273821800000000000000000.00000	1743906367.02210	


==> plotsdata/newRun/3M100TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	550116970392866900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1214312125003757600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	357262887402838170000000000000000000000000000000000000000000000000000000000000000000000.00000	3374790521112704000000000000000000000000000000000000000000.00000	38269900716650494000000000000000000000000000000000000000000000000000000000.00000	594240491746422100000000000000.00000	
0.1	Infinity	Infinity	Infinity	23266569301275694000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	91326292873966600000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	357262887402838170000000000000000000000000000000000000000000000000000000000000000000000.00000	487609160363628300000000000000000000000000000000.00000	60010387660624020000000000000000000000000000000000000000.00000	17271292428742233000000.00000	
0.2	Infinity	Infinity	Infinity	23265914889552400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	91326292873966600000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	357262887402838170000000000000000000000000000000000000000000000000000000000000000000000.00000	1316070363078186500000000000000000000000000000.00000	826221039319835600000000000000000000000000000000000000.00000	70088438423763220000.00000	
0.3	Infinity	Infinity	Infinity	698543545597366500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	91326292873966600000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	357262887402838170000000000000000000000000000000000000000000000000000000000000000000000.00000	1254329207535533000000000000000000000000000000.00000	3514233817105459000000000000000000000000000000000.00000	27568620723201672.00000	
0.4	Infinity	Infinity	Infinity	506532826979979200000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	91326292873966600000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	162519590841931620000000000000000000000000000000000000000000000000000000000000000000000.00000	83764082669008220000000000000000000000000000.00000	3514233817105459000000000000000000000000000000000.00000	1862531116631688.00000	
0.5	Infinity	Infinity	Infinity	506532826979979200000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	91326292873966600000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	162519590841931620000000000000000000000000000000000000000000000000000000000000000000000.00000	77632881262962700000000000000000000000000.00000	913738465508119400000000000000000000000000000000.00000	805432210475248.90000	
0.6	Infinity	Infinity	Infinity	116200405322390750000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	91326292873966600000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	162519590841931620000000000000000000000000000000000000000000000000000000000000000000000.00000	14077538116819186000000000000000000000000.00000	913738465508119400000000000000000000000000000000.00000	10209872941578.84800	
0.7	Infinity	Infinity	Infinity	116200405322390750000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	91326292873966600000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	162519590841931620000000000000000000000000000000000000000000000000000000000000000000000.00000	5575617532692035000000000000000000000000.00000	170769259087792400000000000000000000000000000.00000	3314190266740.26800	
0.8	Infinity	Infinity	Infinity	69107360616661010000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	16731705151275017000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	162519590841931620000000000000000000000000000000000000000000000000000000000000000000000.00000	3324600400667960700000000000000000000.00000	29170215925007690000000000000000000000000.00000	630472963794.78060	
0.9	Infinity	Infinity	Infinity	69107360616661010000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	16731705151275017000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	162519590841931620000000000000000000000000000000000000000000000000000000000000000000000.00000	1254839880790184800000000000000000000.00000	7874076545466997000000000000000000000000.00000	35926345805.37945	
1.0	Infinity	Infinity	Infinity	69107360616661010000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	16731705151275017000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	162519590841931620000000000000000000000000000000000000000000000000000000000000000000000.00000	52386331649819895000000000000000000.00000	7874076545466997000000000000000000000000.00000	35926345805.37945	
1.1	Infinity	Infinity	Infinity	69107360616661010000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1193764131720773900000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	162519590841931620000000000000000000000000000000000000000000000000000000000000000000000.00000	52386331649819895000000000000000000.00000	5737197759518394000000000000000000000000.00000	35926345805.37945	
1.2	Infinity	Infinity	Infinity	69107360616661010000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1193764131720773900000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	162519590841931620000000000000000000000000000000000000000000000000000000000000000000000.00000	22876702737767297000000000000000000.00000	5737197759518394000000000000000000000000.00000	14364852874.86034	
1.3	Infinity	Infinity	Infinity	69107360616661010000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	216446880001302450000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	74138928693790190000000000000000000000000000000000000000000000000000000000000000000000.00000	8132911606913697000000000000000000.00000	5737197759518394000000000000000000000000.00000	4237757988.37735	
1.4	Infinity	Infinity	Infinity	34499797668434346000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	210007426879922380000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	74138928693790190000000000000000000000000000000000000000000000000000000000000000000000.00000	8132911606913697000000000000000000.00000	5737197759518394000000000000000000000000.00000	4237757988.37735	
1.5	Infinity	Infinity	Infinity	34499797668434346000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	210007426879922380000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	74138928693790190000000000000000000000000000000000000000000000000000000000000000000000.00000	965924647917069900000000000000000.00000	5737197759518394000000000000000000000000.00000	4237757988.37735	
1.6	Infinity	Infinity	Infinity	34206107575160290000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1666912169646845400000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	6816527161765658000000000000000000000000000000000000000000000000000000000000000000000.00000	965924647917069900000000000000000.00000	5737197759518394000000000000000000000000.00000	3686887191.96455	
1.7	Infinity	Infinity	Infinity	23703525765486000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1666912169646845400000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	6816527161765658000000000000000000000000000000000000000000000000000000000000000000000.00000	416216425937972500000000000000000.00000	598256504438824500000000000000000000000.00000	3686887191.96455	
1.8	Infinity	Infinity	Infinity	23703525765486000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1666912169646845400000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	6816527161765658000000000000000000000000000000000000000000000000000000000000000000000.00000	22222023743505932000000000000000.00000	598256504438824500000000000000000000000.00000	2585044440.23207	
1.9	Infinity	Infinity	Infinity	944326227956504900000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1666912169646845400000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	6816527161765658000000000000000000000000000000000000000000000000000000000000000000000.00000	11294301632631273000000000000000.00000	598256504438824500000000000000000000000.00000	2585044440.23207	
2.0	Infinity	Infinity	Infinity	750990394297386400000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	802180042954970000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	6816527161765658000000000000000000000000000000000000000000000000000000000000000000000.00000	2302475197178677000000000000000.00000	598256504438824500000000000000000000000.00000	2585044440.23207	
2.1	Infinity	Infinity	Infinity	613652464394293700000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	245345925584290670000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	6816527161765658000000000000000000000000000000000000000000000000000000000000000000000.00000	2302475197178677000000000000000.00000	59231460850622410000000000000000000000.00000	2585044440.23207	
2.2	Infinity	Infinity	Infinity	613652464394293700000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	245345925584290670000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	6816527161765658000000000000000000000000000000000000000000000000000000000000000000000.00000	2302475197178677000000000000000.00000	59231460850622410000000000000000000000.00000	2585044440.23207	
2.3	Infinity	Infinity	Infinity	613652464394293700000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	242993256514783940000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	6816527161765658000000000000000000000000000000000000000000000000000000000000000000000.00000	1472728465693562600000000000000.00000	59231460850622410000000000000000000000.00000	2585044440.23207	
2.4	Infinity	Infinity	Infinity	613652464394293700000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	242993256514783940000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1050243669516741900000000000000000000000000000000000000000000000000000000000000000000.00000	896166531511239300000000000000.00000	17374594119612416000000000000000000000.00000	2585044440.23207	
2.5	Infinity	Infinity	Infinity	613652464394293700000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1995243421923312800000000000000000000000000000000000000000000000000000000000000000000000000000.00000	607787230357950100000000000000000000000000000000000000000000000000000000000000000000.00000	313547068070160470000000000000.00000	2482330259324109400000000000000000000.00000	2585044440.23207	
2.6	Infinity	Infinity	Infinity	305942719130556800000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1995243421923312800000000000000000000000000000000000000000000000000000000000000000000000000000.00000	607787230357950100000000000000000000000000000000000000000000000000000000000000000000.00000	36916842540138420000000000000.00000	2482330259324109400000000000000000000.00000	2585044440.23207	
2.7	Infinity	Infinity	Infinity	305942719130556800000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1995243421923312800000000000000000000000000000000000000000000000000000000000000000000000000000.00000	607787230357950100000000000000000000000000000000000000000000000000000000000000000000.00000	30174396746269826000000000000.00000	2482330259324109400000000000000000000.00000	2585044440.23207	
2.8	Infinity	Infinity	Infinity	305942719130556800000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1995243421923312800000000000000000000000000000000000000000000000000000000000000000000000000000.00000	607787230357950100000000000000000000000000000000000000000000000000000000000000000000.00000	20742800904930260000000000000.00000	2482330259324109400000000000000000000.00000	2585044440.23207	
2.9	Infinity	Infinity	Infinity	305942719130556800000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1995243421923312800000000000000000000000000000000000000000000000000000000000000000000000000000.00000	607787230357950100000000000000000000000000000000000000000000000000000000000000000000.00000	20742800904930260000000000000.00000	2482330259324109400000000000000000000.00000	2585044440.23207	


==> plotsdata/newRun/3M100TCYCLEMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	58136885747760734000000000000000000000000000000000000000000000000000000000000000000.00000	100078585415678770000000000000000000000000000000000000000000000000000000000000000000000000.00000	9771727994557044000000000000000000000000000000000000000000000000000000.00000	1185193600312399100000000000000000000000000000000000.00000	22670090589948214000000000000000000000000000000000000000000.00000	271008286746020000000000000000000.00000	
0.1	Infinity	Infinity	Infinity	57107352857524560000000000000000000000000000000000000000000000000000000000000000.00000	221282159117196030000000000000000000000000000000000000000000000000000000000000000.00000	3792005998301203000000000000000000000000000000000000000000000000000.00000	86721282375890870000000000000000000000000000.00000	1694223216468036600000000000000000000000000000000000.00000	309162848171619600000.00000	
0.2	Infinity	Infinity	Infinity	203167375894078560000000000000000000000000000000000000000000000000000000000000.00000	219344498011074020000000000000000000000000000000000000000000000000000000000000000.00000	3792005998301203000000000000000000000000000000000000000000000000000.00000	60498302617251750000000000000000000000000.00000	37403717173886244000000000000000000000000000000.00000	2254966082035925760.00000	
0.3	Infinity	Infinity	Infinity	3505009423934362000000000000000000000000000000000000000000000000000000000000.00000	126173075944066980000000000000000000000000000000000000000000000000000000000000000.00000	3170085376948471000000000000000000000000000000000000000000000000000.00000	31940902736438280000000000000000000000000.00000	212174393193760050000000000000000000000000000.00000	1706664175719235070.00000	
0.4	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	126173075944066980000000000000000000000000000000000000000000000000000000000000000.00000	3170085376948471000000000000000000000000000000000000000000000000000.00000	9350951216244322000000000000000000000.00000	212174393193760050000000000000000000000000000.00000	854234368018263550.00000	
0.5	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	2529070485960661500000000000000000000000000000000000000000000000000000000000000.00000	3170085376948471000000000000000000000000000000000000000000000000000.00000	9532995257485989000000000000000000.00000	10617962153134646000000000000000000000000000.00000	18659148264325768.00000	
0.6	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	2529070485960661500000000000000000000000000000000000000000000000000000000000000.00000	3170085376948471000000000000000000000000000000000000000000000000000.00000	266269787809728100000000000000000.00000	16779737149640481000000000000000000000000.00000	18659148264325768.00000	
0.7	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	652088600848646700000000000000000000000000000000000000000000000000000000000000.00000	3170085376948471000000000000000000000000000000000000000000000000000.00000	109205432388996310000000000000000.00000	25194285548967796000000000000000000000.00000	3569791053611245.00000	
0.8	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	567654834703043500000000000000000000000000000000000000000000000000000000000000.00000	3170085376948471000000000000000000000000000000000000000000000000000.00000	32023930410334848000000000000000.00000	25194285548967796000000000000000000000.00000	115819728359614.56000	
0.9	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	194888710672512700000000000000000000000000000000000000000000000000000000000000.00000	3170085376948471000000000000000000000000000000000000000000000000000.00000	1382829855261726000000000000000.00000	6733532242247242000000000000000000000.00000	114996744138998.44000	
1.0	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	194888710672512700000000000000000000000000000000000000000000000000000000000000.00000	3170085376948471000000000000000000000000000000000000000000000000000.00000	669298570456042000000000000000.00000	5958599217293838000000000000000000000.00000	114996744138998.44000	
1.1	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	194888710672512700000000000000000000000000000000000000000000000000000000000000.00000	1728803830753335000000000000000000000000000000000000000000000000000.00000	66933272331157350000000000000.00000	5958599217293838000000000000000000000.00000	114996744138998.44000	
1.2	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	194888710672512700000000000000000000000000000000000000000000000000000000000000.00000	1728803830753335000000000000000000000000000000000000000000000000000.00000	47511573620796040000000000000.00000	5958599217293838000000000000000000000.00000	27390190972316.18000	
1.3	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	116286364577998350000000000000000000000000000000000000000000000000000000000000.00000	1728803830753335000000000000000000000000000000000000000000000000000.00000	47511573620796040000000000000.00000	5958599217293838000000000000000000000.00000	27390190972316.18000	
1.4	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	94446733506191070000000000000000000000000000000000000000000000000000000000000.00000	1728803830753335000000000000000000000000000000000000000000000000000.00000	11186999072263908000000000000.00000	5958599217293838000000000000000000000.00000	27390190972316.18000	
1.5	Infinity	Infinity	Infinity	1464657931136209100000000000000000000000000000000000000000000000000000000000.00000	12000705880087714000000000000000000000000000000000000000000000000000000000000.00000	1728803830753335000000000000000000000000000000000000000000000000000.00000	4079897331716111500000000000.00000	5958599217293838000000000000000000000.00000	27390190972316.18000	
1.6	Infinity	Infinity	Infinity	1043158646438366000000000000000000000000000000000000000000000000000000000000.00000	55286786785660060000000000000000000000000000000000000000000000000000000000.00000	1728803830753335000000000000000000000000000000000000000000000000000.00000	1115959455839889400000000000.00000	5958599217293838000000000000000000000.00000	2666392273135.07030	
1.7	Infinity	Infinity	Infinity	1043158646438366000000000000000000000000000000000000000000000000000000000000.00000	42440435543135910000000000000000000000000000000000000000000000000000000000.00000	1728803830753335000000000000000000000000000000000000000000000000000.00000	856454784921550500000000000.00000	3062089927687918500000000000000000000.00000	2666392273135.07030	
1.8	Infinity	Infinity	Infinity	441385847118997400000000000000000000000000000000000000000000000000000000000.00000	15582266067931647000000000000000000000000000000000000000000000000000000000.00000	1728803830753335000000000000000000000000000000000000000000000000000.00000	296816253261945600000000000.00000	3062089927687918500000000000000000000.00000	2666392273135.07030	
1.9	Infinity	Infinity	Infinity	680969223965677000000000000000000000000000000000000000000000000000000000.00000	83370288372884530000000000000000000000000000000000000000000000000000000.00000	1626309841453567900000000000000000000000000000000000000000000000000.00000	296816253261945600000000000.00000	1850303671250536800000000000000000000.00000	2666392273135.07030	
2.0	Infinity	Infinity	Infinity	680969223965677000000000000000000000000000000000000000000000000000000000.00000	83370288372884530000000000000000000000000000000000000000000000000000000.00000	1626309841453567900000000000000000000000000000000000000000000000000.00000	296816253261945600000000000.00000	1850303671250536800000000000000000000.00000	2666392273135.07030	
2.1	Infinity	Infinity	Infinity	680969223965677000000000000000000000000000000000000000000000000000000000.00000	83370288372884530000000000000000000000000000000000000000000000000000000.00000	1626309841453567900000000000000000000000000000000000000000000000000.00000	296816253261945600000000000.00000	824645061984601300000000000000000000.00000	2666392273135.07030	
2.2	Infinity	Infinity	Infinity	680969223965677000000000000000000000000000000000000000000000000000000000.00000	56472059085012190000000000000000000000000000000000000000000000000000000.00000	1626309841453567900000000000000000000000000000000000000000000000000.00000	296816253261945600000000000.00000	824645061982081600000000000000000000.00000	2666392273135.07030	
2.3	Infinity	Infinity	Infinity	680969223965677000000000000000000000000000000000000000000000000000000000.00000	56472059085012190000000000000000000000000000000000000000000000000000000.00000	1533071690651050000000000000000000000000000000000000000000000000000.00000	185126602166261050000000000.00000	824645061982081600000000000000000000.00000	2666392273135.07030	
2.4	Infinity	Infinity	Infinity	680969223965677000000000000000000000000000000000000000000000000000000000.00000	56472059085012190000000000000000000000000000000000000000000000000000000.00000	1533071690651050000000000000000000000000000000000000000000000000000.00000	67968847647519710000000000.00000	17540445046413204000000000000000000.00000	2666392273135.07030	
2.5	Infinity	Infinity	Infinity	654041045917462000000000000000000000000000000000000000000000000000000000.00000	56472059085012190000000000000000000000000000000000000000000000000000000.00000	308506330367874650000000000000000000000000000000000000000000000000.00000	21445942561284370000000000.00000	17540445046413204000000000000000000.00000	2666392273135.07030	
2.6	Infinity	Infinity	Infinity	654041045917462000000000000000000000000000000000000000000000000000000000.00000	56472059085012190000000000000000000000000000000000000000000000000000000.00000	308506330367874650000000000000000000000000000000000000000000000000.00000	9230416171068548000000000.00000	17540445046413204000000000000000000.00000	840364818211.17430	
2.7	Infinity	Infinity	Infinity	654041045917462000000000000000000000000000000000000000000000000000000000.00000	56472059085012190000000000000000000000000000000000000000000000000000000.00000	308506330367874650000000000000000000000000000000000000000000000000.00000	9230416171068548000000000.00000	17540445046413204000000000000000000.00000	840364818211.17430	
2.8	Infinity	Infinity	Infinity	654041045917462000000000000000000000000000000000000000000000000000000000.00000	32334687977774065000000000000000000000000000000000000000000000000000000.00000	308506330367874650000000000000000000000000000000000000000000000000.00000	1736554000116711500000000.00000	14340224447593993000000000000000000.00000	840364818211.17430	
2.9	Infinity	Infinity	Infinity	2528721639878984700000000000000000000000000000000000000000000000000000.00000	32334687977774065000000000000000000000000000000000000000000000000000000.00000	308506330367874650000000000000000000000000000000000000000000000000.00000	1736554000116711500000000.00000	14340224447593993000000000000000000.00000	840364818211.17430	


==> plotsdata/newRun/3M100TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	3019636120864624400000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	156823805587733400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	944979751128052000000000000000000000000000000000000000000000000000000000000000.00000	8784173149074005000000000000000000000000000000000000000000.00000	470932875064542700000000000000000000000000000000000000000000000.00000	6996431792537239000000.00000	
0.1	Infinity	Infinity	Infinity	2654543484299556500000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	25149913047941804000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	3093596403179318000000000000000000000000000000000.00000	400897218570216900000000000000000000000000000000000000000.00000	24052743506317736.00000	
0.2	Infinity	Infinity	Infinity	2654543484299556500000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	38197486901102990000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	898494187269664400000000000000000000000000000.00000	5260439665168781000000000000000000000000000000000000000.00000	7003025948590117.00000	
0.3	Infinity	Infinity	Infinity	2654543484299556500000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	38197486901102990000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	1499010215021284600000000000000000000000000.00000	5260439665168781000000000000000000000000000000000000000.00000	131610751955056.97000	
0.4	Infinity	Infinity	Infinity	43010778622833360000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	38197486901102990000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	123984154402531460000000000000000000000000.00000	1743811132395383200000000000000000000000000000000000.00000	1657355054484.43160	
0.5	Infinity	Infinity	Infinity	43010778622833360000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2358364271554326300000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	21860296680344837000000000000000000000000.00000	9474805246343173000000000000000000000000000000000.00000	413817779306.11160	
0.6	Infinity	Infinity	Infinity	112349389789998800000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1348851342947164300000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	89363343958362220000000000000000000000.00000	4512499874398989600000000000000000000000000000.00000	251484144485.29532	
0.7	Infinity	Infinity	Infinity	112349389789998800000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1348851342947164300000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	1967686711389588000000000000000000000.00000	221979190338848300000000000000000000000000000.00000	251484144485.29532	
0.8	Infinity	Infinity	Infinity	112349389789998800000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1348851342947164300000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	1967686711389588000000000000000000000.00000	221979190338848300000000000000000000000000000.00000	177949846881.54340	
0.9	Infinity	Infinity	Infinity	112349389789998800000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	936411538920524500000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	304522297436345770000000000000000000.00000	84929026416216760000000000000000000000000000.00000	140069675647.61118	
1.0	Infinity	Infinity	Infinity	494498116146085260000000000000000000000000000000000000000000000000000000000000000000000000000.00000	936411538920524500000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	304522297436345770000000000000000000.00000	881012754748195400000000000000000000000000.00000	104876487068.17416	
1.1	Infinity	Infinity	Infinity	494498116146085260000000000000000000000000000000000000000000000000000000000000000000000000000.00000	936411538920524500000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	119956528921543510000000000000000000.00000	341879184907976360000000000000000000000000.00000	72455823878.86462	
1.2	Infinity	Infinity	Infinity	494498116146085260000000000000000000000000000000000000000000000000000000000000000000000000000.00000	936411538920524500000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	19455549095427530000000000000000000.00000	5844804016192774000000000000000000000000.00000	72455823878.86462	
1.3	Infinity	Infinity	Infinity	494498116146085260000000000000000000000000000000000000000000000000000000000000000000000000000.00000	936411538920524500000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	11979303701370780000000000000000000.00000	5844804016192774000000000000000000000000.00000	72455823878.86462	
1.4	Infinity	Infinity	Infinity	341318185822619440000000000000000000000000000000000000000000000000000000000000000000000000000.00000	936411538920524500000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	11979303701370780000000000000000000.00000	5844804016192774000000000000000000000000.00000	72455823878.86462	
1.5	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	936411538920524500000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	3967641885922457600000000000000000.00000	2233499421718589000000000000000000000000.00000	5462385970.91607	
1.6	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	932447239746347600000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	3967641885922457600000000000000000.00000	2233499421718589000000000000000000000000.00000	5462385970.91607	
1.7	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	84619223314273110000000000000000.00000	2233499421718589000000000000000000000000.00000	3070774478.31505	
1.8	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	84619223314273110000000000000000.00000	2212176623172744700000000000000000000000.00000	1758824198.20878	
1.9	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	84619223314273110000000000000000.00000	34449653400244830000000000000000000000.00000	591016865.01560	
2.0	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	70873269092261680000000000000000.00000	34449653400244830000000000000000000000.00000	591016865.01560	
2.1	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	33359340042013307000000000000000.00000	10152412820635723000000000000000000000.00000	523541839.86097	
2.2	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	31605371884509030000000000000000.00000	10152412820635723000000000000000000000.00000	523541839.86097	
2.3	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	23694270080110700000000000000000.00000	10152412820635723000000000000000000000.00000	523541839.86097	
2.4	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	7441993152987462000000000000000.00000	10152412820635723000000000000000000000.00000	523541839.86097	
2.5	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	4104470284771892000000000000000.00000	10152412820635723000000000000000000000.00000	523541839.86097	
2.6	Infinity	Infinity	Infinity	21391556812692374000000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	4104470284771892000000000000000.00000	10152412820635723000000000000000000000.00000	523541839.86097	
2.7	Infinity	Infinity	Infinity	2766809408668841600000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	1247835790922352200000000000000.00000	10152412820635723000000000000000000000.00000	523541839.86097	
2.8	Infinity	Infinity	Infinity	2766809408668841600000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	1247835790922352200000000000000.00000	5344856965468432000000000000000000000.00000	523541839.86097	
2.9	Infinity	Infinity	Infinity	2766809408668841600000000000000000000000000000000000000000000000000000000000000000000000000.00000	929525331649440400000000000000000000000000000000000000000000000000000000000000000000000000000.00000	76689146414289060000000000000000000000000000000000000000000000000000000000000.00000	134814058886813470000000000000.00000	2672854332448705000000000000000000000.00000	523541839.86097	


==> plotsdata/newRun/3M100TSTARMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	86525647578143790000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	24299885807220506000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	849824662416098000000000000000000000000000000000000000000000000000000000000000000.00000	5091711214066750500000000000000000000000000000000000.00000	2652910626174956700000000000000000000.00000	24643767014599634000000000.00000	
0.1	Infinity	Infinity	Infinity	3114332895737942000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	61539284898355166000000000000000000000000000000000000000000000000000000000000000000000000000.00000	42533526485883760000000000000000000000000000000000000000000000000000000000.00000	4291088989372691400000000000000000000000000.00000	4840779689604419400000000000000.00000	11204335743231340000.00000	
0.2	Infinity	Infinity	Infinity	222527500310549160000000000000000000000000000000000000000000000000000000000000000000000000.00000	578876549050855000000000000000000000000000000000000000000000000000000000000000000000000000.00000	28595120528248970000000000000000000000000000000000000000000000000000.00000	10400543562662689000000000000000000000.00000	67347769146581030000000000000.00000	4371188206029729.50000	
0.3	Infinity	Infinity	Infinity	154858390269026900000000000000000000000000000000000000000000000000000000000000000000.00000	191915680136830860000000000000000000000000000000000000000000000000000000000000000000000000.00000	760683218033141400000000000000000000000000000000000000000000000000.00000	2427807796244433300000000000000000000.00000	548540256115728700000000000.00000	402055508135768.75000	
0.4	Infinity	Infinity	Infinity	16757385220192315000000000000000000000000000000000000000000000000000000000000000000.00000	191915680136830860000000000000000000000000000000000000000000000000000000000000000000000000.00000	11519911487994813000000000000000000000000000000000000000000000000.00000	8372098188999012000000000000000000.00000	548540256115728700000000000.00000	18697319059392.23400	
0.5	Infinity	Infinity	Infinity	3760375159794530000000000000000000000000000000000000000000000000000000000.00000	191915680136830860000000000000000000000000000000000000000000000000000000000000000000000000.00000	3460143424123495500000000000000000000000000000000000000000000000.00000	4818470650986448000000000000000000.00000	166568416355808440000000.00000	1090540253955.76770	
0.6	Infinity	Infinity	Infinity	3760176221785731000000000000000000000000000000000000000000000000000000000.00000	191915680136830860000000000000000000000000000000000000000000000000000000000000000000000000.00000	450839577606727700000000000000000000000000000000000000000000.00000	225607300177079630000000000000000.00000	166537493002156830000000.00000	940250819.04438	
0.7	Infinity	Infinity	Infinity	3760176221785731000000000000000000000000000000000000000000000000000000000.00000	191915680136830860000000000000000000000000000000000000000000000000000000000000000000000000.00000	450839577606727700000000000000000000000000000000000000000000.00000	3205756219063396500000000000000.00000	166537492949379000000000.00000	940250819.04438	
0.8	Infinity	Infinity	Infinity	3760176221785731000000000000000000000000000000000000000000000000000000000.00000	1940998036054523100000000000000000000000000000000000000000000000000000000000000000000000.00000	1710739568494336500000000000000000000000000000000000000000.00000	900860258585067600000000000000.00000	2141525162161993000000.00000	367622261.88352	
0.9	Infinity	Infinity	Infinity	3760176221785731000000000000000000000000000000000000000000000000000000000.00000	1940998036054523100000000000000000000000000000000000000000000000000000000000000000000000.00000	839697047885269000000000000000000000000000000000000000000.00000	103372845237147850000000000000.00000	2141525162161993000000.00000	349143324.78029	
1.0	Infinity	Infinity	Infinity	3760176221785731000000000000000000000000000000000000000000000000000000000.00000	1674086529204109600000000000000000000000000000000000000000000000000000000000000000000.00000	839697047879460600000000000000000000000000000000000000000.00000	1768652902816191000000000000.00000	2141525162161993000000.00000	70399895.23564	
1.1	Infinity	Infinity	Infinity	3760176221785731000000000000000000000000000000000000000000000000000000000.00000	323574760054230200000000000000000000000000000000000000000000000000000000000000000000.00000	86660508392218550000000000000000000000000000000000000000.00000	89911661533600250000000000.00000	2141525162161993000000.00000	29440795.23199	
1.2	Infinity	Infinity	Infinity	3760176221785731000000000000000000000000000000000000000000000000000000000.00000	323574760054230200000000000000000000000000000000000000000000000000000000000000000000.00000	86660508392218550000000000000000000000000000000000000000.00000	62644939779520235000000000.00000	2130724965288591800000.00000	4693771.93690	
1.3	Infinity	Infinity	Infinity	222178304777135200000000000000000000000000000000000000000000000000000.00000	323574760054230200000000000000000000000000000000000000000000000000000000000000000000.00000	77635432085546800000000000000000000000000000000000000000.00000	33839163901864820000000000.00000	2130724965288591800000.00000	3290290.01208	
1.4	Infinity	Infinity	Infinity	7000006360324750000000000000000000000000000000000000000000000000000.00000	320147031006984040000000000000000000000000000000000000000000000000000000000000000000.00000	77635432085546800000000000000000000000000000000000000000.00000	21355916500014342000000000.00000	4055099905427629600.00000	3290290.01208	
1.5	Infinity	Infinity	Infinity	7000006360324750000000000000000000000000000000000000000000000000000.00000	320023522033216800000000000000000000000000000000000000000000000000000000000000000000.00000	70238010941966310000000000000000000000000000000000000000.00000	18903337299388016000000000.00000	4055099905427629600.00000	3290290.01208	
1.6	Infinity	Infinity	Infinity	7000006360324750000000000000000000000000000000000000000000000000000.00000	364832907708098470000000000000000000000000000000000000000000000000000000000000.00000	70238010941966310000000000000000000000000000000000000000.00000	2828761552475344000000000.00000	4055099905427629600.00000	2364925.36526	
1.7	Infinity	Infinity	Infinity	7000006360324750000000000000000000000000000000000000000000000000000.00000	364832907708098470000000000000000000000000000000000000000000000000000000000000.00000	70238010941966310000000000000000000000000000000000000000.00000	589617921250273040000000.00000	4035191578064008700.00000	2364925.36526	
1.8	Infinity	Infinity	Infinity	7000006360324750000000000000000000000000000000000000000000000000000.00000	364832907708098470000000000000000000000000000000000000000000000000000000000000.00000	171772415145367580000000000000000000000000000000000000.00000	589617921250273040000000.00000	4035191578064008700.00000	1854420.85624	
1.9	Infinity	Infinity	Infinity	6978487947885288000000000000000000000000000000000000000000000000000.00000	364832907708098470000000000000000000000000000000000000000000000000000000000000.00000	171772415145367580000000000000000000000000000000000000.00000	522915641467648100000000.00000	4035191578064008700.00000	922258.21127	
2.0	Infinity	Infinity	Infinity	6972938883334755000000000000000000000000000000000000000000000000000.00000	29415034102107100000000000000000000000000000000000000000000000000000000000000.00000	171772415145367580000000000000000000000000000000000000.00000	111267444992073190000000.00000	4034835796374524400.00000	25732.63588	
2.1	Infinity	Infinity	Infinity	6972938883334755000000000000000000000000000000000000000000000000000.00000	1011885149580349400000000000000000000000000000000000000000000000000000000000.00000	4573230346966440000000000000000000000000000000000000.00000	108618836639321580000000.00000	4034835796374524400.00000	17320.40090	
2.2	Infinity	Infinity	Infinity	6972938883334755000000000000000000000000000000000000000000000000000.00000	881578313760101400000000000000000000000000000000000000000000000000000000000.00000	2983285272335649200000000000000000000000000000000000.00000	16785984790197042000000.00000	4034835796374524400.00000	17320.40090	
2.3	Infinity	Infinity	Infinity	6972938883334755000000000000000000000000000000000000000000000000000.00000	881578093439460200000000000000000000000000000000000000000000000000000000000.00000	2983285272335649200000000000000000000000000000000000.00000	5697559806832575000000.00000	4034835796374524400.00000	15871.98753	
2.4	Infinity	Infinity	Infinity	1443535975646869500000000000000000000000000000000000000000000000000.00000	881578093439460200000000000000000000000000000000000000000000000000000000000.00000	2983285272335649200000000000000000000000000000000000.00000	5697559806832575000000.00000	4034835796374524400.00000	15871.98753	
2.5	Infinity	Infinity	Infinity	179469885087824500000000000000000000000000000000000000000000000.00000	881578093439460200000000000000000000000000000000000000000000000000000000000.00000	2983285272335649200000000000000000000000000000000000.00000	485519506450785240000.00000	4034835796374524400.00000	15871.98753	
2.6	Infinity	Infinity	Infinity	179469885087824500000000000000000000000000000000000000000000000.00000	881578093439460200000000000000000000000000000000000000000000000000000000000.00000	2983285272335649200000000000000000000000000000000000.00000	418038749299595150000.00000	4034626765127450100.00000	9567.38654	
2.7	Infinity	Infinity	Infinity	13730041887600896000000000000000000000000000000000000000000000.00000	881578093439460200000000000000000000000000000000000000000000000000000000000.00000	2983285272335649200000000000000000000000000000000000.00000	418038749299595150000.00000	4034626765127450100.00000	9567.38654	
2.8	Infinity	Infinity	Infinity	1570304581932969500000000000000000000000000000000000000000000.00000	17694292793820586000000000000000000000000000000000000000000000000000.00000	2983285272335649200000000000000000000000000000000000.00000	418038749299595150000.00000	4034626765127450100.00000	9567.38654	
2.9	Infinity	Infinity	Infinity	1570304581932969500000000000000000000000000000000000000000000.00000	17640755804338660000000000000000000000000000000000000000000000000000.00000	2983285272335649200000000000000000000000000000000000.00000	418038749299595150000.00000	4034626765127450100.00000	9567.38654	


==> plotsdata/newRun/3M100TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	346471800583963200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	8118593241323476000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	290298148312066400000000000000000000000000000000000000000000000000000000000000000000000.00000	825929885079257500000000000000000000000000000000000000000.00000	3117906490388576200000000000000000000000000000000000000000000000.00000	177346574545234580000000000000.00000	
0.1	Infinity	Infinity	Infinity	2438017174842732700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2307710096270967000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	105752886082446020000000000000000000000000000000000000000000000000000000000000000000000.00000	3759045637835148600000000000000000000000000000.00000	32177707524124690000000000000000000000000000000000000000.00000	620374734625650.10000	
0.2	Infinity	Infinity	Infinity	3745856523239983000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1996517024328419300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1405202902781501300000000000000000000000000000000000000000000000000000000000000000.00000	7911915633347643000000000000000000000000000.00000	200565942118587240000000000000000000000000000000.00000	1473336205089.17500	
0.3	Infinity	Infinity	Infinity	818487132002388200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1086850831148149300000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	136438973164537800000000000000000000000000000000000000000000000000000000000000000.00000	108996025297555000000000000000000000000000.00000	18820525751918990000000000000000000000000000000.00000	57135767388.81094	
0.4	Infinity	Infinity	Infinity	42517603428765524000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	49169070204844370000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	843282148615949400000000000000000000000000000000000000000000000000000000000000.00000	71043724554196230000000000000000000000.00000	12675499053856869000000000000000000000000000000.00000	43594579634.91858	
0.5	Infinity	Infinity	Infinity	1741755590017978000000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	48584904295658150000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	843282148612962500000000000000000000000000000000000000000000000000000000000000.00000	52249820130647430000000000000000000000.00000	3472977247669530000000000000000000000000000000.00000	21952583338.08534	
0.6	Infinity	Infinity	Infinity	1740413025643208800000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	48584904295658150000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	843282148612962500000000000000000000000000000000000000000000000000000000000000.00000	5423934851166400000000000000000000000.00000	3472977247669530000000000000000000000000000000.00000	25572984.65469	
0.7	Infinity	Infinity	Infinity	11703450589090970000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	48584904295658150000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	843282148612962500000000000000000000000000000000000000000000000000000000000000.00000	5423934851166400000000000000000000000.00000	507361467185689100000000000000000000000000000.00000	25572984.65469	
0.8	Infinity	Infinity	Infinity	11703450589090970000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	48584904295658150000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	843282148612962500000000000000000000000000000000000000000000000000000000000000.00000	253575096932110700000000000000000000.00000	7443416178891538000000000000000000000000000.00000	5673275.29204	
0.9	Infinity	Infinity	Infinity	11703222839986842000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	48584904295658150000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	233612322333401650000000000000000000.00000	2085037293789224000000000000000000000000000.00000	4758401.67792	
1.0	Infinity	Infinity	Infinity	3526153197204800000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	48584904295658150000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	66947492099161580000000000000000000.00000	43379646942041260000000000000000000000000.00000	4758401.67792	
1.1	Infinity	Infinity	Infinity	3526153197204800000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	48584904295658150000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	8900162225391280000000000000000000.00000	562924166339520900000000000000000000000.00000	1752438.86396	
1.2	Infinity	Infinity	Infinity	3526153197204800000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2762379764155848000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	8900162225391280000000000000000000.00000	205070818665879460000000000000000000000.00000	1080162.87601	
1.3	Infinity	Infinity	Infinity	2805226796993675000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2762379764155848000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	1074240556669596400000000000000000.00000	205070818665879460000000000000000000000.00000	446926.61770	
1.4	Infinity	Infinity	Infinity	2805226796993675000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2762379764155848000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	753194611311679000000000000000000.00000	205070818665879460000000000000000000000.00000	446926.61770	
1.5	Infinity	Infinity	Infinity	2805226796993675000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2762379764155848000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	753194611311679000000000000000000.00000	5989429634820150000000000000000000000.00000	244185.07712	
1.6	Infinity	Infinity	Infinity	2805226796993675000000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	2762379764155848000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	27846652582378470000000000000000.00000	5989429634820150000000000000000000000.00000	79257.06277	
1.7	Infinity	Infinity	Infinity	1223399255113179700000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	40274076360388334000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	16244669820430988000000000000000.00000	1734684211249711200000000000000000000.00000	79257.06277	
1.8	Infinity	Infinity	Infinity	1223399255113179700000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	40274076360388334000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	2738239852487002600000000000000.00000	1734684211249711200000000000000000000.00000	79257.06277	
1.9	Infinity	Infinity	Infinity	1223399255113179700000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1459091860632209000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	2280706694381104600000000000000.00000	1142140869302817500000000000000000000.00000	49389.65490	
2.0	Infinity	Infinity	Infinity	1223399255113179700000000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1459091860632209000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	2280706694381104600000000000000.00000	142772810144201080000000000000000000.00000	49389.65490	
2.1	Infinity	Infinity	Infinity	127835200435187520000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1459091860632209000000000000000000000000000000000000000000000000000000000000000000000000000.00000	52408846678550570000000000000000000000000000000000000000000000000000000000000.00000	1434347859657196000000000000000.00000	142772810144201080000000000000000000.00000	49389.65490	
2.2	Infinity	Infinity	Infinity	127835200435187520000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1459091860632209000000000000000000000000000000000000000000000000000000000000000000000000000.00000	15526442629759942000000000000000000000000000000000000000000000000000000000000.00000	775240967898031500000000000000.00000	26529073927080690000000000000000000.00000	49389.65490	
2.3	Infinity	Infinity	Infinity	127835200435187520000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1459091860632209000000000000000000000000000000000000000000000000000000000000000000000000000.00000	15526442629759942000000000000000000000000000000000000000000000000000000000000.00000	364498369973218040000000000000.00000	26529073927080690000000000000000000.00000	49389.65490	
2.4	Infinity	Infinity	Infinity	127835200435187520000000000000000000000000000000000000000000000000000000000000000000000000000.00000	1459091860632209000000000000000000000000000000000000000000000000000000000000000000000000000.00000	15526442629759942000000000000000000000000000000000000000000000000000000000000.00000	364194745054932200000000000000.00000	26529073927080690000000000000000000.00000	49389.65490	
2.5	Infinity	Infinity	Infinity	861457833948546600000000000000000000000000000000000000000000000000000000000000000000000000.00000	1459091860632209000000000000000000000000000000000000000000000000000000000000000000000000000.00000	15526442629759942000000000000000000000000000000000000000000000000000000000000.00000	304083789318919970000000000000.00000	26529073927080690000000000000000000.00000	49389.65490	
2.6	Infinity	Infinity	Infinity	861452608226215500000000000000000000000000000000000000000000000000000000000000000000000000.00000	1459091860632209000000000000000000000000000000000000000000000000000000000000000000000000000.00000	15526442629759942000000000000000000000000000000000000000000000000000000000000.00000	304083789318919970000000000000.00000	26529073927080690000000000000000000.00000	49389.65490	
2.7	Infinity	Infinity	Infinity	861452608226215500000000000000000000000000000000000000000000000000000000000000000000000000.00000	1459091860632209000000000000000000000000000000000000000000000000000000000000000000000000000.00000	15526442629759942000000000000000000000000000000000000000000000000000000000000.00000	301351534846790560000000000000.00000	26529073927080690000000000000000000.00000	49389.65490	
2.8	Infinity	Infinity	Infinity	1515997762867617400000000000000000000000000000000000000000000000000000000000000000000000.00000	1459091860632209000000000000000000000000000000000000000000000000000000000000000000000000000.00000	15526442629759942000000000000000000000000000000000000000000000000000000000000.00000	301351534846790560000000000000.00000	26529073927080690000000000000000000.00000	49389.65490	
2.9	Infinity	Infinity	Infinity	1515991108731473500000000000000000000000000000000000000000000000000000000000000000000000.00000	408578593786565100000000000000000000000000000000000000000000000000000000000000000000000000.00000	15526442629759942000000000000000000000000000000000000000000000000000000000000.00000	301351534846790560000000000000.00000	26529073927080690000000000000000000.00000	49389.65490	


==> plotsdata/newRun/3M10TCHAINMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	6974.92990	2158.78774	1100.00000	327.16667	104.00000	101.00000	
0.1	Infinity	Infinity	Infinity	1010.10367	1052.17257	471.70055	100.00000	75.06817	29.27741	
0.2	Infinity	Infinity	Infinity	1000.00000	857.68695	178.25000	39.59511	54.86738	19.51723	
0.3	Infinity	Infinity	Infinity	947.94668	723.76185	162.92182	28.84479	50.50000	18.00523	
0.4	10606.00000	Infinity	Infinity	758.76939	530.00000	145.20200	13.64136	50.50000	12.62621	
0.5	10606.00000	Infinity	Infinity	500.25000	502.50000	145.20200	12.05649	46.00000	11.40613	
0.6	10606.00000	Infinity	Infinity	500.00000	500.00000	133.44520	12.00000	41.43479	11.06428	
0.7	10606.00000	Infinity	Infinity	500.00000	478.41701	127.20200	11.25000	41.43479	10.50000	
0.8	10606.00000	Infinity	Infinity	500.00000	413.32894	110.00000	11.00000	38.42435	10.10000	
0.9	10606.00000	Infinity	Infinity	255.40394	404.45667	110.00000	11.00000	37.45463	9.18311	
1.0	10606.00000	Infinity	Infinity	255.40394	299.86736	105.50000	11.00000	34.74348	6.61804	
1.1	10606.00000	Infinity	Infinity	255.40394	263.57703	100.00000	11.00000	34.74348	6.61804	
1.2	10606.00000	Infinity	Infinity	250.43694	263.57703	100.00000	10.00000	34.74348	6.21649	
1.3	10606.00000	Infinity	Infinity	225.00000	263.57703	100.00000	10.00000	32.30875	5.76002	
1.4	10606.00000	Infinity	Infinity	160.00000	263.57703	100.00000	10.00000	31.14851	5.28003	
1.5	10606.00000	Infinity	Infinity	110.00000	260.39473	100.00000	10.00000	31.14851	4.85773	
1.6	10606.00000	Infinity	Infinity	110.00000	260.39473	100.00000	10.00000	28.12500	4.85773	
1.7	10606.00000	Infinity	Infinity	105.55556	260.39473	100.00000	10.00000	28.12500	4.31272	
1.8	10606.00000	Infinity	Infinity	105.55556	260.39473	100.00000	10.00000	28.12500	4.06138	
1.9	10606.00000	Infinity	Infinity	105.55556	260.39473	100.00000	10.00000	27.82783	3.88532	
2.0	10606.00000	Infinity	Infinity	105.55556	260.39473	100.00000	10.00000	27.24144	3.71996	
2.1	10606.00000	Infinity	Infinity	105.55556	238.57703	100.00000	10.00000	27.24144	3.10341	
2.2	10606.00000	Infinity	Infinity	105.55556	238.57703	100.00000	10.00000	25.16801	3.10341	
2.3	10606.00000	Infinity	Infinity	100.00000	224.91869	100.00000	10.00000	25.16801	3.03030	
2.4	10606.00000	Infinity	Infinity	100.00000	224.91869	100.00000	10.00000	25.16801	2.95437	
2.5	10606.00000	Infinity	Infinity	100.00000	224.91869	100.00000	10.00000	25.16801	2.95437	
2.6	10606.00000	Infinity	Infinity	100.00000	224.91869	100.00000	10.00000	25.04301	2.95437	
2.7	10606.00000	Infinity	Infinity	100.00000	224.91869	100.00000	10.00000	24.00000	2.53816	
2.8	10606.00000	Infinity	Infinity	100.00000	224.91869	100.00000	10.00000	22.50000	2.41109	
2.9	10606.00000	Infinity	Infinity	100.00000	224.91869	100.00000	10.00000	22.50000	2.03268	


==> plotsdata/newRun/3M10TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1665409.61987	1977276.78972	51968.44921	1000.00000	265.70511	79.80000	
0.1	Infinity	Infinity	Infinity	36587.40091	63605.75114	1722.00000	129.25194	112.18537	40.61453	
0.2	Infinity	Infinity	Infinity	21530.75322	35247.10232	1060.25000	77.63722	110.50000	30.01190	
0.3	Infinity	Infinity	Infinity	21530.75322	35247.10232	503.67045	38.84032	55.15602	27.35422	
0.4	997267.94026	Infinity	Infinity	9136.67318	22290.85061	369.20651	30.26463	54.65300	22.72794	
0.5	997267.94026	Infinity	Infinity	3584.62129	19065.01612	327.53984	27.38963	54.65300	15.82732	
0.6	997267.94026	Infinity	Infinity	3252.97973	16230.06038	313.30895	17.33333	54.65300	15.39970	
0.7	997267.94026	Infinity	Infinity	1849.31484	4222.23734	264.00000	16.58333	54.65300	14.02094	
0.8	997267.94026	Infinity	Infinity	1428.60204	4222.23734	264.00000	16.50000	54.65300	12.24811	
0.9	997267.94026	Infinity	Infinity	1105.13551	4222.23734	260.25000	14.25000	49.05316	12.24811	
1.0	997267.94026	Infinity	Infinity	911.50000	4222.23734	230.00000	12.25000	40.47284	11.00000	
1.1	997267.94026	Infinity	Infinity	768.14286	3903.90401	230.00000	12.25000	40.47284	10.55000	
1.2	997267.94026	Infinity	Infinity	768.14286	3903.90401	207.33758	12.25000	37.00000	10.00000	
1.3	997267.94026	Infinity	Infinity	768.14286	3903.90401	207.33758	12.25000	33.75000	10.00000	
1.4	997267.94026	Infinity	Infinity	768.14286	3903.90401	200.00000	11.38807	33.75000	7.40323	
1.5	997267.94026	Infinity	Infinity	625.41982	3800.06222	161.00000	11.25000	33.75000	6.95968	
1.6	997267.94026	Infinity	Infinity	593.13708	3800.06222	161.00000	11.00000	30.75000	6.72324	
1.7	997267.94026	Infinity	Infinity	414.57098	3372.09783	161.00000	10.56908	30.75000	6.35488	
1.8	997267.94026	Infinity	Infinity	411.20000	3372.09783	122.00000	10.56908	28.95432	6.15092	
1.9	997267.94026	Infinity	Infinity	379.53333	3372.09783	122.00000	10.00000	28.95432	5.81813	
2.0	997267.94026	Infinity	Infinity	309.58333	3372.09783	122.00000	10.00000	28.45432	5.50000	
2.1	997267.94026	Infinity	Infinity	272.00000	3158.45842	122.00000	10.00000	28.45432	5.30199	
2.2	997267.94026	Infinity	Infinity	254.50000	3158.45842	122.00000	10.00000	28.45432	4.42996	
2.3	997267.94026	Infinity	Infinity	254.50000	3158.45842	122.00000	10.00000	28.45432	4.20349	
2.4	997267.94026	Infinity	Infinity	253.37500	3158.45842	122.00000	10.00000	28.45432	3.98878	
2.5	997267.94026	Infinity	Infinity	239.89771	3158.45842	122.00000	10.00000	28.45432	3.52971	
2.6	997267.94026	Infinity	Infinity	239.89771	2672.63834	122.00000	10.00000	28.45432	3.51150	
2.7	997267.94026	Infinity	Infinity	174.59198	2672.63834	122.00000	10.00000	28.45432	3.37677	
2.8	997267.94026	Infinity	Infinity	174.59198	2095.50479	121.00000	10.00000	28.45432	3.22500	
2.9	997267.94026	Infinity	Infinity	119.25240	1540.61821	121.00000	10.00000	25.75000	3.03390	


==> plotsdata/newRun/3M10TCYCLEMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1000.00000	1150.50000	1000.00000	305.98761	95.34287	41.50000	
0.1	Infinity	Infinity	Infinity	401.74922	1000.00000	206.50000	100.00000	49.29262	17.77369	
0.2	Infinity	Infinity	Infinity	381.71526	808.02923	200.00000	46.00000	32.48386	11.00000	
0.3	Infinity	Infinity	Infinity	298.08237	620.97394	128.91607	23.05412	22.33333	11.00000	
0.4	12001.00000	Infinity	Infinity	241.41570	355.50000	110.00000	20.50000	22.33333	9.95495	
0.5	12001.00000	Infinity	Infinity	241.41570	205.50000	108.93662	15.65881	22.33333	7.97410	
0.6	12001.00000	Infinity	Infinity	217.56852	182.93504	100.50000	11.50000	21.00000	7.97410	
0.7	12001.00000	Infinity	Infinity	207.56852	182.93504	100.00000	11.00000	21.00000	7.48712	
0.8	12001.00000	Infinity	Infinity	152.50000	153.88260	100.00000	10.50000	21.00000	6.70572	
0.9	12001.00000	Infinity	Infinity	107.50000	153.88260	100.00000	10.00000	16.39173	5.97317	
1.0	12001.00000	Infinity	Infinity	105.00000	153.88260	100.00000	10.00000	15.85815	5.97317	
1.1	12001.00000	Infinity	Infinity	100.50000	147.40294	100.00000	10.00000	14.69634	5.72317	
1.2	12001.00000	Infinity	Infinity	100.50000	147.40294	100.00000	10.00000	14.69634	3.89380	
1.3	12001.00000	Infinity	Infinity	100.00000	135.94755	100.00000	10.00000	14.00000	3.67732	
1.4	12001.00000	Infinity	Infinity	100.00000	135.94755	100.00000	10.00000	14.00000	3.07972	
1.5	12001.00000	Infinity	Infinity	100.00000	135.94755	100.00000	10.00000	13.00000	2.96791	
1.6	12001.00000	Infinity	Infinity	100.00000	135.94755	100.00000	10.00000	13.00000	2.96791	
1.7	12001.00000	Infinity	Infinity	100.00000	120.00000	100.00000	10.00000	13.00000	2.96791	
1.8	12001.00000	Infinity	Infinity	100.00000	106.00000	100.00000	10.00000	13.00000	2.66218	
1.9	12001.00000	Infinity	Infinity	100.00000	106.00000	100.00000	10.00000	13.00000	2.50066	
2.0	12001.00000	Infinity	Infinity	100.00000	106.00000	100.00000	10.00000	13.00000	2.50066	
2.1	12001.00000	Infinity	Infinity	100.00000	106.00000	100.00000	10.00000	13.00000	2.44746	
2.2	12001.00000	Infinity	Infinity	100.00000	106.00000	100.00000	10.00000	12.00000	2.36067	
2.3	12001.00000	Infinity	Infinity	100.00000	106.00000	100.00000	10.00000	12.00000	2.18612	
2.4	12001.00000	Infinity	Infinity	100.00000	106.00000	100.00000	10.00000	12.00000	2.18612	
2.5	12001.00000	Infinity	Infinity	100.00000	106.00000	100.00000	10.00000	11.00000	2.09545	
2.6	12001.00000	Infinity	Infinity	100.00000	103.75000	100.00000	10.00000	11.00000	2.08506	
2.7	12001.00000	Infinity	Infinity	100.00000	103.75000	100.00000	10.00000	11.00000	2.08506	
2.8	12001.00000	Infinity	Infinity	100.00000	103.75000	100.00000	10.00000	11.00000	2.01555	
2.9	12001.00000	Infinity	Infinity	100.00000	103.75000	100.00000	10.00000	11.00000	2.01555	


==> plotsdata/newRun/3M10TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	359779.10756	453742.47226	47752.81481	896.98651	382.91104	121.37500	
0.1	Infinity	Infinity	Infinity	38239.07645	119385.52289	19632.39129	107.02821	216.00000	50.45833	
0.2	Infinity	Infinity	Infinity	12069.82790	38946.26492	1226.03713	95.11679	101.00000	32.20093	
0.3	Infinity	Infinity	Infinity	12069.82790	38946.26492	1150.85904	31.83333	101.00000	24.10695	
0.4	984330.78184	Infinity	Infinity	11974.27816	20020.76354	1000.00000	22.69688	100.00000	21.00000	
0.5	984330.78184	Infinity	Infinity	11577.84123	20020.76354	713.15706	20.58789	90.48748	17.55135	
0.6	984330.78184	Infinity	Infinity	6246.86467	20020.76354	537.40706	14.00000	90.48748	14.30558	
0.7	984330.78184	Infinity	Infinity	3923.34179	20020.76354	537.40706	12.76596	74.27791	13.61276	
0.8	984330.78184	Infinity	Infinity	3923.34179	7258.81637	500.50000	12.04559	74.27791	13.43744	
0.9	984330.78184	Infinity	Infinity	1039.51023	6581.04970	491.09932	11.54559	74.27791	12.15693	
1.0	984330.78184	Infinity	Infinity	997.03295	1484.29572	470.00000	11.04366	74.27791	10.24270	
1.1	984330.78184	Infinity	Infinity	735.27273	1484.29572	470.00000	11.00000	74.27791	9.60294	
1.2	984330.78184	Infinity	Infinity	707.52273	1385.85085	470.00000	11.00000	74.27791	8.79347	
1.3	984330.78184	Infinity	Infinity	500.00000	1385.85085	390.00000	11.00000	53.27200	8.79347	
1.4	984330.78184	Infinity	Infinity	478.01456	1385.85085	302.62500	11.00000	40.78359	8.51119	
1.5	984330.78184	Infinity	Infinity	385.88565	1385.85085	302.62500	11.00000	40.78359	7.97084	
1.6	984330.78184	Infinity	Infinity	332.98565	1385.85085	302.62500	11.00000	35.50000	6.55398	
1.7	984330.78184	Infinity	Infinity	316.43333	1385.85085	257.62500	11.00000	33.33333	5.88108	
1.8	984330.78184	Infinity	Infinity	314.33333	1385.85085	256.17197	11.00000	33.33333	5.88108	
1.9	984330.78184	Infinity	Infinity	314.33333	886.04832	178.83735	11.00000	32.50000	5.25396	
2.0	984330.78184	Infinity	Infinity	252.10622	854.33333	146.15775	11.00000	32.50000	4.56281	
2.1	984330.78184	Infinity	Infinity	252.10622	819.22626	146.15775	10.50000	32.50000	4.30191	
2.2	984330.78184	Infinity	Infinity	233.40622	406.97626	146.15775	10.50000	32.50000	4.21490	
2.3	984330.78184	Infinity	Infinity	233.40622	373.47225	142.17068	10.00000	28.89909	3.89928	
2.4	984330.78184	Infinity	Infinity	233.40622	252.08815	142.17068	10.00000	28.89909	3.82447	
2.5	984330.78184	Infinity	Infinity	181.60622	252.08815	142.17068	10.00000	28.89909	3.55319	
2.6	984330.78184	Infinity	Infinity	172.40622	252.08815	142.17068	10.00000	28.89909	3.00000	
2.7	984330.78184	Infinity	Infinity	164.40000	212.86653	142.17068	10.00000	28.89909	2.97487	
2.8	984330.78184	Infinity	Infinity	164.40000	212.86653	128.25000	10.00000	28.89909	2.79535	
2.9	984330.78184	Infinity	Infinity	104.63518	212.86653	128.25000	10.00000	28.89909	2.75248	


==> plotsdata/newRun/3M10TSTARMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1000.00000	1000.00000	1000.00000	122.00000	23.50000	17.96255	
0.1	Infinity	Infinity	Infinity	134.99044	100.50000	105.50000	100.00000	12.00000	11.50000	
0.2	Infinity	Infinity	Infinity	106.00000	100.00000	100.00000	31.00000	12.00000	10.59171	
0.3	Infinity	Infinity	Infinity	100.00000	100.00000	100.00000	20.50000	11.00000	8.61440	
0.4	2674516737424461700000.00000	Infinity	Infinity	100.00000	100.00000	100.00000	14.80645	11.00000	7.89015	
0.5	2674516737424461700000.00000	Infinity	Infinity	100.00000	100.00000	100.00000	11.00000	11.00000	7.89015	
0.6	2674516737424461700000.00000	Infinity	Infinity	100.00000	100.00000	100.00000	10.50000	11.00000	7.89015	
0.7	2674516737424461700000.00000	Infinity	Infinity	100.00000	100.00000	100.00000	10.00000	11.00000	7.89015	
0.8	2674516737424461700000.00000	Infinity	Infinity	100.00000	78.84866	100.00000	10.00000	11.00000	5.96816	
0.9	2674516737424461700000.00000	Infinity	Infinity	100.00000	78.84866	76.50000	10.00000	11.00000	4.78001	
1.0	2674516737424461700000.00000	Infinity	Infinity	100.00000	78.84866	76.50000	10.00000	11.00000	4.34408	
1.1	2674516737424461700000.00000	Infinity	Infinity	75.00000	78.84866	76.50000	10.00000	10.87500	4.34408	
1.2	2674516737424461700000.00000	Infinity	Infinity	43.58525	78.27107	76.50000	10.00000	10.87500	4.34408	
1.3	2674516737424461700000.00000	Infinity	Infinity	43.58525	78.27107	76.50000	10.00000	10.37500	3.79954	
1.4	2674516737424461700000.00000	Infinity	Infinity	43.58525	52.88863	76.50000	10.00000	10.37500	3.62743	
1.5	2674516737424461700000.00000	Infinity	Infinity	43.58525	43.27107	76.50000	10.00000	10.37500	3.62743	
1.6	2674516737424461700000.00000	Infinity	Infinity	43.58525	43.27107	76.50000	8.50000	10.37500	3.36667	
1.7	2674516737424461700000.00000	Infinity	Infinity	43.58525	43.27107	76.50000	8.50000	10.37500	2.81710	
1.8	2674516737424461700000.00000	Infinity	Infinity	35.50000	43.27107	76.50000	8.00000	10.37500	2.72714	
1.9	2674516737424461700000.00000	Infinity	Infinity	35.50000	40.00000	36.50000	8.00000	10.00000	2.72714	
2.0	2674516737424461700000.00000	Infinity	Infinity	35.50000	40.00000	36.50000	8.00000	10.00000	2.57012	
2.1	2674516737424461700000.00000	Infinity	Infinity	35.50000	40.00000	36.50000	8.00000	10.00000	2.37347	
2.2	2674516737424461700000.00000	Infinity	Infinity	21.00000	30.00000	20.00000	8.00000	10.00000	2.27525	
2.3	2674516737424461700000.00000	Infinity	Infinity	21.00000	30.00000	20.00000	5.16030	10.00000	2.26442	
2.4	2674516737424461700000.00000	Infinity	Infinity	21.00000	30.00000	20.00000	5.16030	10.00000	2.14781	
2.5	2674516737424461700000.00000	Infinity	Infinity	21.00000	30.00000	20.00000	5.16030	10.00000	2.14781	
2.6	2674516737424461700000.00000	Infinity	Infinity	21.00000	30.00000	20.00000	5.16030	10.00000	2.02509	
2.7	2674516737424461700000.00000	Infinity	Infinity	21.00000	30.00000	20.00000	5.05486	10.00000	2.02509	
2.8	2674516737424461700000.00000	Infinity	Infinity	21.00000	25.50000	20.00000	5.05486	10.00000	2.00000	
2.9	2674516737424461700000.00000	Infinity	Infinity	21.00000	25.50000	20.00000	5.05486	10.00000	1.90265	


==> plotsdata/newRun/3M10TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1872.99380	2556.44897	1057.75000	242.42857	57.58056	34.74966	
0.1	Infinity	Infinity	Infinity	463.98893	718.34963	317.70114	79.56092	37.88520	23.79745	
0.2	Infinity	Infinity	Infinity	392.28892	442.01824	193.96595	33.20833	28.62500	20.50000	
0.3	Infinity	Infinity	Infinity	313.75000	377.01824	183.65200	25.32870	23.28253	17.69238	
0.4	3327888060732835600000.00000	Infinity	Infinity	283.12500	377.01824	121.00000	15.63374	22.37208	17.10583	
0.5	3327888060732835600000.00000	Infinity	Infinity	233.97146	341.40625	121.00000	13.35039	20.00000	16.75000	
0.6	3327888060732835600000.00000	Infinity	Infinity	198.78704	341.40625	121.00000	12.00000	15.55894	11.81824	
0.7	3327888060732835600000.00000	Infinity	Infinity	168.08699	341.40625	121.00000	11.50000	14.55665	11.81824	
0.8	3327888060732835600000.00000	Infinity	Infinity	131.52719	281.53125	121.00000	11.00000	14.55665	11.26526	
0.9	3327888060732835600000.00000	Infinity	Infinity	131.52719	248.61338	115.50000	11.00000	13.50000	10.50000	
1.0	3327888060732835600000.00000	Infinity	Infinity	127.00000	223.48838	115.50000	11.00000	12.00000	9.61964	
1.1	3327888060732835600000.00000	Infinity	Infinity	127.00000	223.48838	115.50000	11.00000	12.00000	7.86568	
1.2	3327888060732835600000.00000	Infinity	Infinity	127.00000	210.10000	115.50000	11.00000	12.00000	7.24970	
1.3	3327888060732835600000.00000	Infinity	Infinity	127.00000	167.69589	110.00000	11.00000	12.00000	6.51552	
1.4	3327888060732835600000.00000	Infinity	Infinity	110.50000	137.85594	106.92061	11.00000	12.00000	5.85448	
1.5	3327888060732835600000.00000	Infinity	Infinity	103.25000	137.85594	102.42061	11.00000	12.00000	5.85448	
1.6	3327888060732835600000.00000	Infinity	Infinity	101.00000	137.85594	102.42061	11.00000	11.50000	5.01923	
1.7	3327888060732835600000.00000	Infinity	Infinity	101.00000	137.85594	100.50000	10.50000	11.30350	4.51482	
1.8	3327888060732835600000.00000	Infinity	Infinity	101.00000	131.37467	100.50000	10.50000	11.30350	4.36979	
1.9	3327888060732835600000.00000	Infinity	Infinity	101.00000	131.37467	100.00000	10.50000	11.30350	4.36979	
2.0	3327888060732835600000.00000	Infinity	Infinity	101.00000	129.94053	100.00000	10.50000	11.30350	4.32050	
2.1	3327888060732835600000.00000	Infinity	Infinity	101.00000	129.94053	100.00000	10.00000	11.00000	4.29100	
2.2	3327888060732835600000.00000	Infinity	Infinity	100.50000	126.30841	100.00000	10.00000	11.00000	3.57813	
2.3	3327888060732835600000.00000	Infinity	Infinity	100.50000	126.30841	76.68345	10.00000	11.00000	3.33360	
2.4	3327888060732835600000.00000	Infinity	Infinity	100.00000	126.30841	76.68345	10.00000	11.00000	3.33360	
2.5	3327888060732835600000.00000	Infinity	Infinity	100.00000	126.30841	76.68345	10.00000	11.00000	3.00000	
2.6	3327888060732835600000.00000	Infinity	Infinity	100.00000	126.30841	76.68345	10.00000	11.00000	2.90909	
2.7	3327888060732835600000.00000	Infinity	Infinity	100.00000	126.30841	73.58333	10.00000	11.00000	2.66323	
2.8	3327888060732835600000.00000	Infinity	Infinity	100.00000	112.24464	73.58333	10.00000	11.00000	2.55490	
2.9	3327888060732835600000.00000	Infinity	Infinity	100.00000	100.00000	73.58333	10.00000	11.00000	2.44119	


==> plotsdata/newRun/3M25TCHAINMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	3409272575785820.00000	1072197881884276.50000	554553545340170.75000	3428927019.15194	1399870266.18101	19335634.66295	
0.1	Infinity	Infinity	Infinity	19718612058767.08200	69079213192385.59000	88237066548836.10000	11131340.51476	584404993.95065	1755905.47704	
0.2	Infinity	Infinity	Infinity	10436894576836.79700	14852919435798.74200	2874140577938.39100	1764374.14391	140952730.10130	1755905.47704	
0.3	Infinity	Infinity	Infinity	5958312948075.09200	2188503900873.33250	948246164988.07800	299932.66869	38531285.18904	134759.59790	
0.4	Infinity	Infinity	Infinity	3303630977036.52640	1878282389628.41020	373313354985.80005	71500.18084	38531285.18904	134759.59790	
0.5	Infinity	Infinity	Infinity	1202447580897.41500	1352719550140.91360	329770620530.47020	20124.53141	29323794.93890	29112.97778	
0.6	Infinity	Infinity	Infinity	319447154193.64886	414362513024.27600	220724281311.33880	10060.80158	29323794.93890	29112.97778	
0.7	Infinity	Infinity	Infinity	273354472124.35000	377608884985.88550	220724281311.33880	5298.05585	29323794.93890	19870.25459	
0.8	Infinity	Infinity	Infinity	144943372245.04666	366108336731.85230	220724281311.33880	2170.77321	13168587.51017	13116.78613	
0.9	Infinity	Infinity	Infinity	121447923856.98799	365935112011.94360	187456488651.96667	1214.39328	8329529.97703	13116.78613	
1.0	Infinity	Infinity	Infinity	109501230414.60513	282475228489.11140	122737055153.79654	966.05228	8329529.97703	5637.18364	
1.1	Infinity	Infinity	Infinity	109501230414.60513	224506873508.10242	122737055153.79654	469.02796	8329529.97703	3068.64441	
1.2	Infinity	Infinity	Infinity	104739562919.88794	224506873508.10242	122737055153.79654	427.05921	8329529.97703	1385.49904	
1.3	Infinity	Infinity	Infinity	104739562919.88794	224506873508.10242	122737055153.79654	381.06573	8329529.97703	1385.49904	
1.4	Infinity	Infinity	Infinity	104739562919.88794	224506873508.10242	122737055153.79654	201.59889	8329529.97703	1385.49904	
1.5	Infinity	Infinity	Infinity	104739562919.88794	168036693297.83496	76988189790.36850	190.97993	5931772.99463	1385.49904	
1.6	Infinity	Infinity	Infinity	104739562919.88794	168036693297.83496	55801349877.50122	146.67108	5931772.99463	1385.49904	
1.7	Infinity	Infinity	Infinity	104739562919.88794	153291248270.72125	29753372945.67613	132.30357	5931772.99463	855.08955	
1.8	Infinity	Infinity	Infinity	104739562919.88794	150124938435.15894	29753372945.67613	132.30357	5931772.99463	855.08955	
1.9	Infinity	Infinity	Infinity	104739562919.88794	69618513295.15974	29753372945.67613	127.72024	4681614.12650	855.08955	
2.0	Infinity	Infinity	Infinity	104739562919.88794	69618513295.15974	29753372945.67613	127.72024	4681614.12650	595.47710	
2.1	Infinity	Infinity	Infinity	94807634506.62837	69618513295.15974	24350435881.06603	127.03968	3197981.69074	595.47710	
2.2	Infinity	Infinity	Infinity	94807634506.62837	69618513295.15974	24350435881.06603	126.42857	3197981.69074	595.47710	
2.3	Infinity	Infinity	Infinity	94807634506.62837	69618513295.15974	24350435881.06603	126.42857	2286416.89750	595.47710	
2.4	Infinity	Infinity	Infinity	94807634506.62837	55689121070.21941	24350435881.06603	124.17857	2286416.89750	595.47710	
2.5	Infinity	Infinity	Infinity	94807634506.62837	55689121070.21941	24350435881.06603	124.17857	2286416.89750	595.47710	
2.6	Infinity	Infinity	Infinity	94807634506.62837	55689121070.21941	24350435881.06603	124.17857	2286416.89750	595.47710	
2.7	Infinity	Infinity	Infinity	73821132396.01761	55689121070.21941	21928040313.62486	103.05000	2286416.89750	595.47710	
2.8	Infinity	Infinity	Infinity	73821132396.01761	55689121070.21941	21928040313.62486	102.05000	2286416.89750	595.47710	
2.9	Infinity	Infinity	Infinity	73821132396.01761	55689121070.21941	21928040313.62486	102.05000	2286416.89750	595.47710	


==> plotsdata/newRun/3M25TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	39813077408942590000000.00000	56377721300888340000000.00000	401724659775170200000.00000	34801876556782.11700	495178359678728.90000	36296243.69037	
0.1	Infinity	Infinity	Infinity	66661469816160830000.00000	245935736474246120000.00000	7416792261039505400.00000	1617917578575.95430	3385216989674.16500	1011726.80737	
0.2	Infinity	Infinity	Infinity	11450955170113310000.00000	36295878209972430000.00000	5197298896636828700.00000	8068533707.62884	1806989149469.76930	104322.62357	
0.3	Infinity	Infinity	Infinity	11450955170113310000.00000	36295878209972430000.00000	5020167865843033100.00000	3210950459.26338	132244051001.79585	42485.14225	
0.4	Infinity	Infinity	Infinity	11450955170113310000.00000	36295878209972430000.00000	2758511332716401700.00000	2691840666.00155	39554762116.03066	3540.61129	
0.5	Infinity	Infinity	Infinity	10523107019615812000.00000	36295878209972430000.00000	2623054120686767100.00000	207128260.47306	25835507592.62706	3540.61129	
0.6	Infinity	Infinity	Infinity	10523107019615812000.00000	36295878209972430000.00000	2623054120686767100.00000	78872825.73754	25835507592.62706	2604.96287	
0.7	Infinity	Infinity	Infinity	10523107019615812000.00000	36295878209972430000.00000	2623054120686767100.00000	78872825.73754	15278881823.35852	2242.92264	
0.8	Infinity	Infinity	Infinity	10523107019615812000.00000	2321973944946819100.00000	2623054120686767100.00000	34462263.45626	15278881823.35852	2242.92264	
0.9	Infinity	Infinity	Infinity	10523107019615812000.00000	701596123956096130.00000	2623054120686767100.00000	10094886.00151	15278881823.35852	2242.92264	
1.0	Infinity	Infinity	Infinity	10523107019615812000.00000	701596123956096130.00000	258986327540823680.00000	8356249.96736	15278881823.35852	2242.92264	
1.1	Infinity	Infinity	Infinity	6581970673291583500.00000	701596123956096130.00000	126979206499943264.00000	2384834.83890	15278881823.35852	2242.92264	
1.2	Infinity	Infinity	Infinity	5065800465363675100.00000	204701205765861632.00000	85131034324388368.00000	2384834.83890	15278881823.35852	2242.92264	
1.3	Infinity	Infinity	Infinity	5065800465363675100.00000	204701205765861632.00000	85131034324388368.00000	359902.78117	13774878849.40193	1642.05121	
1.4	Infinity	Infinity	Infinity	5065800465363675100.00000	169421191140802176.00000	85131034324388368.00000	359902.78117	12581727753.39238	787.92246	
1.5	Infinity	Infinity	Infinity	1015022378238856700.00000	169421191140802176.00000	85131034324388368.00000	359902.78117	12581727753.39238	787.92246	
1.6	Infinity	Infinity	Infinity	1015022378238856700.00000	169421191140802176.00000	85131034324388368.00000	180518.69008	1278479774.61184	787.65979	
1.7	Infinity	Infinity	Infinity	952779597288960770.00000	169421191140802176.00000	85131034324388368.00000	180518.69008	1278479774.61184	420.40665	
1.8	Infinity	Infinity	Infinity	728052403583647740.00000	169421191140802176.00000	85131034324388368.00000	180518.69008	1278479774.61184	362.42808	
1.9	Infinity	Infinity	Infinity	397006075265311740.00000	169421191140802176.00000	85131034324388368.00000	145794.52638	1278479774.61184	362.42808	
2.0	Infinity	Infinity	Infinity	397006075265311740.00000	169421191140802176.00000	85131034324388368.00000	145794.52638	885545944.14185	362.42808	
2.1	Infinity	Infinity	Infinity	397006075265311740.00000	169421191140802176.00000	85131034324388368.00000	120191.90410	885545944.14185	362.42808	
2.2	Infinity	Infinity	Infinity	397006075265311740.00000	169421191140802176.00000	85131034324388368.00000	79443.23266	885545944.14185	362.42808	
2.3	Infinity	Infinity	Infinity	397006075265311740.00000	169386944283320032.00000	85131034324388368.00000	43296.48258	885545944.14185	318.27632	
2.4	Infinity	Infinity	Infinity	397006075265311740.00000	169386944283320032.00000	85131034324388368.00000	43296.48258	885545944.14185	318.27632	
2.5	Infinity	Infinity	Infinity	397006075265311740.00000	169386944283320032.00000	85131034324388368.00000	43296.48258	885545944.14185	263.30432	
2.6	Infinity	Infinity	Infinity	397006075265311740.00000	142173286711504160.00000	85131034324388368.00000	43296.48258	885545944.14185	231.87752	
2.7	Infinity	Infinity	Infinity	397006075265311740.00000	66280362967190320.00000	85131034324388368.00000	43296.48255	722875432.31844	225.24198	
2.8	Infinity	Infinity	Infinity	283609616567031712.00000	66280362967190320.00000	85131034324388368.00000	43296.48255	722875432.31844	219.63233	
2.9	Infinity	Infinity	Infinity	283609616567031712.00000	66280362967190320.00000	85131034324388368.00000	40721.13755	722875432.31844	219.63233	


==> plotsdata/newRun/3M25TCYCLEMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	5499042017996447.00000	43658710956844976.00000	1100950295269539.80000	1544745427.80757	7340432503.58346	62973833.50167	
0.1	Infinity	Infinity	Infinity	404019942531868.70000	21258700251804.67600	7094980799169.05500	17536991.01110	292552752.17593	4106984.93716	
0.2	Infinity	Infinity	Infinity	64280077094811.67000	21258700251804.67600	5968413938566.98700	671019.65262	272460441.02948	1048619.39695	
0.3	Infinity	Infinity	Infinity	3796188616932.86330	21258700251804.67600	482422406434.19446	130610.29465	194842484.07191	415654.74178	
0.4	Infinity	Infinity	Infinity	439466356789.75507	4784714342100.01800	482422406434.19446	38156.62984	132493031.89269	202139.06281	
0.5	Infinity	Infinity	Infinity	167481306865.72560	4155609185969.87600	482422406434.19446	16820.92815	53627787.34643	132018.55227	
0.6	Infinity	Infinity	Infinity	167481306865.72560	1456397750965.89140	482422406434.19446	16184.98111	41586667.27395	132018.55227	
0.7	Infinity	Infinity	Infinity	167481306865.72560	371001002966.16430	482422406434.19446	9731.65354	21469907.85067	132018.55227	
0.8	Infinity	Infinity	Infinity	167481306865.72560	240364719609.89440	157515937978.84613	4774.73140	13451107.07987	132018.55227	
0.9	Infinity	Infinity	Infinity	167481306865.72560	240364719609.89440	157515937978.84613	2928.71356	13451107.07987	132018.55227	
1.0	Infinity	Infinity	Infinity	123636978275.21658	229501169177.92640	87618043691.91098	788.25970	9189052.33907	132018.55227	
1.1	Infinity	Infinity	Infinity	123636978275.21658	125816646309.44907	77189925499.92484	504.13730	9189052.33907	104387.15383	
1.2	Infinity	Infinity	Infinity	123636978275.21658	105446569144.80133	77189925499.92484	296.12303	9189052.33907	59459.02027	
1.3	Infinity	Infinity	Infinity	82969524098.47375	51119297896.71560	33118324716.60326	250.00000	7738759.82932	22159.10341	
1.4	Infinity	Infinity	Infinity	79975153164.53424	29212687681.41199	17782383479.83047	250.00000	7738759.82932	22159.10341	
1.5	Infinity	Infinity	Infinity	79975153164.53424	18505915602.96521	17782383479.83047	250.00000	5803107.63619	22159.10341	
1.6	Infinity	Infinity	Infinity	44578591477.63971	9549001328.01943	17782383479.83047	250.00000	5803107.63619	18732.09071	
1.7	Infinity	Infinity	Infinity	22631240781.89191	9549001328.01943	17782383479.83047	250.00000	4249583.78008	15388.21288	
1.8	Infinity	Infinity	Infinity	17682122996.18726	9174341939.19605	11900148466.59123	250.00000	3149431.12440	15388.21288	
1.9	Infinity	Infinity	Infinity	17682122996.18726	9174341939.19605	11900148466.59123	177.51408	3149431.12440	15388.21288	
2.0	Infinity	Infinity	Infinity	17682122996.18726	9174341939.19605	11900148466.59123	150.05031	3149431.12440	15388.21288	
2.1	Infinity	Infinity	Infinity	17682122996.18726	9174341939.19605	11900148466.59123	149.32934	3149431.12440	15388.21288	
2.2	Infinity	Infinity	Infinity	10435673424.84972	9174341939.19605	11900148466.59123	149.32934	3149431.12440	15388.21288	
2.3	Infinity	Infinity	Infinity	10435673424.84972	7215430573.60547	5916607632.35436	149.32118	2826464.77870	15388.21288	
2.4	Infinity	Infinity	Infinity	10435673424.84972	7215430573.60547	5916607632.35436	149.06509	1979634.17101	10127.05606	
2.5	Infinity	Infinity	Infinity	3629887290.80901	7215430573.60547	4325811350.71449	122.47826	1979634.17101	10127.05606	
2.6	Infinity	Infinity	Infinity	3629887290.80901	7215430573.60547	1581091480.25851	122.47826	1979634.17101	10127.05606	
2.7	Infinity	Infinity	Infinity	3629887290.80901	7215430573.60547	1581091480.25851	112.00000	1979634.17101	7039.75323	
2.8	Infinity	Infinity	Infinity	3629887290.80901	7215430573.60547	1581091480.25851	112.00000	1146877.37153	7039.75323	
2.9	Infinity	Infinity	Infinity	3629887290.80901	6792241905.00102	1352273495.53172	112.00000	1146877.37153	5122.83425	


==> plotsdata/newRun/3M25TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	101386796240352480000.00000	110486943447041040000000.00000	60457364396235650000.00000	742382607167.07900	3912537721838.81300	11426797.70010	
0.1	Infinity	Infinity	Infinity	37428170363776980000.00000	50117112596407140000.00000	14091947796004004000.00000	14283178364.53630	131983647794.01447	4170273.08351	
0.2	Infinity	Infinity	Infinity	1048937333373249540.00000	2166719193173031420.00000	13611849243355644000.00000	141069381.37431	16384549305.73692	1277455.15019	
0.3	Infinity	Infinity	Infinity	627825739978579970.00000	448252036446931970.00000	522335845354507710.00000	78080101.36704	7049789015.32411	393611.66566	
0.4	Infinity	Infinity	Infinity	627825739978579970.00000	148542056599238144.00000	308486646396990780.00000	30147942.03699	6840431836.82611	30248.26564	
0.5	Infinity	Infinity	Infinity	169940459785543808.00000	89838935675831504.00000	308486646396990780.00000	3534837.28706	4098919623.52879	4445.60766	
0.6	Infinity	Infinity	Infinity	92131304201868992.00000	68977775514656240.00000	308486646396990780.00000	1216346.64405	3041729726.29440	2680.31324	
0.7	Infinity	Infinity	Infinity	59692185744061056.00000	68977775514656240.00000	308486646396990780.00000	503186.72258	2174022698.93350	2082.15254	
0.8	Infinity	Infinity	Infinity	59692185744061056.00000	68977775514656240.00000	21814684781543172.00000	232991.34101	1858821908.27481	1757.40931	
0.9	Infinity	Infinity	Infinity	32691187597322288.00000	46356791743395632.00000	21814684781543172.00000	205805.84332	1858821908.27481	1757.40931	
1.0	Infinity	Infinity	Infinity	32691187597322288.00000	46356791743395632.00000	21814684781543172.00000	121444.17597	1858821908.27481	1757.40931	
1.1	Infinity	Infinity	Infinity	32691187597322288.00000	35083194589022032.00000	21814684781543172.00000	80754.01914	1416841512.33366	1757.40931	
1.2	Infinity	Infinity	Infinity	19120220371868420.00000	35083194589022032.00000	21814684781543172.00000	50550.17814	1050547982.97379	1757.40931	
1.3	Infinity	Infinity	Infinity	5084167056052143.00000	35083194589022032.00000	21814684781543172.00000	14548.80702	790648395.83026	1515.09639	
1.4	Infinity	Infinity	Infinity	4220530052378539.50000	35083194589022032.00000	21814684781543172.00000	9739.70349	790648395.83026	1515.09639	
1.5	Infinity	Infinity	Infinity	4220530052378539.50000	35083194589022032.00000	21814684781543172.00000	8379.75549	790648395.83026	1515.09639	
1.6	Infinity	Infinity	Infinity	4220530052378539.50000	35083194589022032.00000	17906942351965880.00000	6151.88637	790648395.83026	1515.09639	
1.7	Infinity	Infinity	Infinity	4220530052378539.50000	35083194589022032.00000	9710726857901808.00000	6151.88637	790648395.83026	1515.09639	
1.8	Infinity	Infinity	Infinity	4220530052378539.50000	35083194589022032.00000	5385523193138347.00000	6151.88637	790648395.83026	835.81682	
1.9	Infinity	Infinity	Infinity	4220530052378539.50000	35083194589022032.00000	5385523193138347.00000	3062.23095	790648395.83026	835.81682	
2.0	Infinity	Infinity	Infinity	4220530052378539.50000	35083194589022032.00000	5385523193138347.00000	2035.20755	299259438.82060	411.99704	
2.1	Infinity	Infinity	Infinity	4220530052378539.50000	35083194589022032.00000	5385523193138347.00000	1367.24958	164512639.81692	411.99704	
2.2	Infinity	Infinity	Infinity	1254027641393099.50000	28600513830676776.00000	5385523193138347.00000	1367.24958	163489812.52170	411.99704	
2.3	Infinity	Infinity	Infinity	755578347502598.40000	28600513830676776.00000	5385523193138347.00000	1367.24958	163489812.52170	411.99704	
2.4	Infinity	Infinity	Infinity	755578347502598.40000	28600513830676776.00000	5385523193138347.00000	1367.24958	163489812.52170	411.99704	
2.5	Infinity	Infinity	Infinity	755578347502598.40000	20615684004166752.00000	5385523193138347.00000	1367.24958	163489812.52170	411.99704	
2.6	Infinity	Infinity	Infinity	755578347502598.40000	20615684004166752.00000	5385523193138347.00000	803.03693	158536408.00139	411.99704	
2.7	Infinity	Infinity	Infinity	329023926564619.00000	20615684004166752.00000	5385523193138347.00000	803.03693	158536408.00139	411.99704	
2.8	Infinity	Infinity	Infinity	329023926564619.00000	20615684004166752.00000	5385523193138347.00000	711.31036	158536408.00139	411.99704	
2.9	Infinity	Infinity	Infinity	329023926564619.00000	20615684004166752.00000	5385523193138347.00000	711.31036	158536408.00139	411.99704	


==> plotsdata/newRun/3M25TSTARMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1668299487702.76780	8274266346757301.00000	1283571913883.65920	16384518.86574	12521.07517	108.54470	
0.1	Infinity	Infinity	Infinity	464540326345.53490	6928498852704.86200	951235970.88702	37519.24160	1520.21078	55.59360	
0.2	Infinity	Infinity	Infinity	6690340855.68049	2118799528.28153	76715753.41463	15036.65489	622.30012	51.49924	
0.3	Infinity	Infinity	Infinity	105281206.38104	591745305.06156	59449184.28678	13190.04281	525.73724	36.30191	
0.4	Infinity	Infinity	Infinity	105281206.38104	591745305.06156	49461746.54705	1005.00000	525.73724	34.34736	
0.5	Infinity	Infinity	Infinity	66133771.87730	254656010.38942	48740641.69822	862.17857	525.73724	34.34736	
0.6	Infinity	Infinity	Infinity	39631294.73626	254656010.38942	48606013.16773	857.64286	513.50180	33.55698	
0.7	Infinity	Infinity	Infinity	8686337.48790	31701596.79464	48606013.16773	669.00000	94.02464	27.77946	
0.8	Infinity	Infinity	Infinity	8686337.48790	25695260.74764	47586199.21209	668.83333	94.02464	27.77946	
0.9	Infinity	Infinity	Infinity	8686337.48790	3474178.54861	47348914.50227	668.33333	94.02464	27.77946	
1.0	Infinity	Infinity	Infinity	8686337.48790	3474178.54861	47289296.94915	651.10574	94.02464	27.77946	
1.1	Infinity	Infinity	Infinity	8686337.48790	3474178.54861	39414.92349	649.15869	83.73568	24.72756	
1.2	Infinity	Infinity	Infinity	8686337.48790	3474178.54861	39414.92349	649.15869	83.73568	21.95951	
1.3	Infinity	Infinity	Infinity	8686337.48790	3474178.54861	28657.84533	562.97163	83.73568	20.02827	
1.4	Infinity	Infinity	Infinity	8686337.48790	2296880.23533	28657.84533	508.00783	83.21655	16.52273	
1.5	Infinity	Infinity	Infinity	8686337.48790	2296880.23533	28657.84533	480.16554	83.21655	16.52273	
1.6	Infinity	Infinity	Infinity	8428332.39030	2296880.23533	28657.84533	476.68362	83.21655	12.40227	
1.7	Infinity	Infinity	Infinity	8428332.39030	2296880.23533	23104.08439	197.16667	75.00083	12.40227	
1.8	Infinity	Infinity	Infinity	821762.81559	2296880.23533	23104.08439	197.16667	75.00083	12.40227	
1.9	Infinity	Infinity	Infinity	821762.81559	2187311.87810	12001.01452	191.66667	75.00083	12.40227	
2.0	Infinity	Infinity	Infinity	821762.81559	2036053.96750	12001.01452	186.75000	75.00083	12.40227	
2.1	Infinity	Infinity	Infinity	324878.73159	2036053.96750	12001.01452	184.16667	75.00083	11.97727	
2.2	Infinity	Infinity	Infinity	324878.73159	2036053.96750	12001.01452	161.70000	75.00083	11.78762	
2.3	Infinity	Infinity	Infinity	324878.73159	2036053.96750	12001.01452	161.70000	75.00083	11.78762	
2.4	Infinity	Infinity	Infinity	13228.30343	2036053.96750	12001.01452	160.00000	75.00083	11.43926	
2.5	Infinity	Infinity	Infinity	12972.05343	2036053.96750	11813.16894	160.00000	75.00083	11.43926	
2.6	Infinity	Infinity	Infinity	12972.05343	2036053.96750	11813.16894	114.04219	75.00083	9.94320	
2.7	Infinity	Infinity	Infinity	12972.05343	163282.46335	11813.16894	112.45652	75.00083	9.94320	
2.8	Infinity	Infinity	Infinity	12972.05343	163282.46335	11813.16894	112.45652	75.00083	9.94320	
2.9	Infinity	Infinity	Infinity	12972.05343	163282.46335	11813.16894	101.30000	75.00083	9.94320	


==> plotsdata/newRun/3M25TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	3585461512542895500000.00000	7742601824604661800.00000	142716146618406220000.00000	645357802634.51760	358594976682.51514	8174.52451	
0.1	Infinity	Infinity	Infinity	2576528322140438500.00000	1218681954088154110.00000	374249130356680960.00000	81609565815.92630	16387145931.27630	1133.30489	
0.2	Infinity	Infinity	Infinity	2540577293090602000.00000	95955529536553904.00000	19815062498479896.00000	127675272.84807	8038404682.30721	394.09305	
0.3	Infinity	Infinity	Infinity	309566346948670460.00000	4843336848751591.00000	19815062498479896.00000	36584662.16299	3451192097.61506	257.31971	
0.4	Infinity	Infinity	Infinity	23604205835964932.00000	4843336848751591.00000	10192773874512220.00000	18791138.22131	1162090699.51396	129.84127	
0.5	Infinity	Infinity	Infinity	609966316892190.80000	3525936795065712.00000	1097866778796384.00000	7091928.78767	272279619.42829	101.44334	
0.6	Infinity	Infinity	Infinity	175567346741913.47000	1070322039124454.50000	103102100905129.00000	2950566.29899	115642008.00992	54.91130	
0.7	Infinity	Infinity	Infinity	117999606343739.64000	686393602087636.50000	103102100905129.00000	2802276.30228	115642008.00992	50.19632	
0.8	Infinity	Infinity	Infinity	117999606343739.64000	686393602087636.50000	103102100905129.00000	2030300.42732	115642008.00992	50.19632	
0.9	Infinity	Infinity	Infinity	117999606343739.64000	686393602087636.50000	103102100905129.00000	636021.06790	47810307.24966	44.66649	
1.0	Infinity	Infinity	Infinity	117999606343739.64000	686393602087636.50000	103102100905129.00000	636021.06790	47810307.24966	37.09398	
1.1	Infinity	Infinity	Infinity	117999606343739.64000	686393602087636.50000	103102100905129.00000	636021.06790	47810307.24966	37.09398	
1.2	Infinity	Infinity	Infinity	117999606343739.64000	686393602087636.50000	103102100905129.00000	636021.06790	47810307.24966	37.09398	
1.3	Infinity	Infinity	Infinity	10676690379657.71300	686393602087636.50000	4307427537000.88900	636021.06790	26443932.91674	32.69262	
1.4	Infinity	Infinity	Infinity	10676690379657.71300	686393602087636.50000	4307427537000.88900	636021.06790	17327659.54741	31.86983	
1.5	Infinity	Infinity	Infinity	10676690379657.71300	158763959177985.78000	4307427537000.88900	636021.06790	17327659.54741	31.86983	
1.6	Infinity	Infinity	Infinity	10676690379657.71300	158763959177985.78000	4307427537000.88900	636021.06790	17327659.54741	29.53694	
1.7	Infinity	Infinity	Infinity	10676690379657.71300	154439441602203.25000	4307427537000.88900	636021.06790	17327659.54741	23.84716	
1.8	Infinity	Infinity	Infinity	10644315199905.93200	43182483413362.69000	4307427537000.88900	636021.06790	17327659.54741	22.08333	
1.9	Infinity	Infinity	Infinity	9718742633567.89300	43182483413362.69000	4307427537000.88900	636021.06790	17327659.54741	18.53555	
2.0	Infinity	Infinity	Infinity	9718742633567.89300	43182483413362.69000	4307427537000.88900	613498.56477	17327659.54741	18.53555	
2.1	Infinity	Infinity	Infinity	9718742633567.89300	43096731000909.00000	4307427537000.88900	613498.56477	17327659.54741	16.52422	
2.2	Infinity	Infinity	Infinity	9718742633567.89300	43096731000909.00000	4307427537000.88900	613498.56477	17327659.54741	16.52422	
2.3	Infinity	Infinity	Infinity	9718742633567.89300	28063137539975.79300	4307427537000.88900	276328.50385	4844955.40155	16.52422	
2.4	Infinity	Infinity	Infinity	9718742633567.89300	28031266059050.58000	4307427537000.88900	276328.50385	4844955.40155	16.52422	
2.5	Infinity	Infinity	Infinity	9718742633567.89300	28031266059050.58000	4307427537000.88900	276328.50385	4844955.40155	15.65385	
2.6	Infinity	Infinity	Infinity	6522804308944.55000	28031266059050.58000	4307427537000.88900	270268.70076	4171594.63521	15.63004	
2.7	Infinity	Infinity	Infinity	6522804308944.55000	28031266059050.58000	4307427537000.88900	261081.14595	4171594.63521	15.61813	
2.8	Infinity	Infinity	Infinity	6522804308944.55000	28031266059050.58000	4307427537000.88900	261081.14595	4171594.63521	15.61813	
2.9	Infinity	Infinity	Infinity	6522804308944.55000	28031266059050.58000	4307427537000.88900	259424.78998	4171594.63521	14.34100	


==> plotsdata/newRun/3M50TCHAINMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	17032166376739012000000000000000000000000.00000	3886225872671416000000000000000000000000.00000	15303268674900630000000000000000000.00000	3746952161769155000000.00000	1100501304353343600000000.00000	1726998838948509.50000	
0.1	Infinity	Infinity	Infinity	14383144927566306000000000000000000000.00000	2471419270756863800000000000000000000.00000	1227554206710258300000000000000000.00000	25738334216949457000.00000	405658667386823400000.00000	64376288177052.98400	
0.2	Infinity	Infinity	Infinity	7489600503488726000000000000000000000.00000	560413154317754940000000000000000000.00000	181761170061737230000000000000000.00000	895468712698440960.00000	7449238760614114300.00000	2455716479466.92300	
0.3	Infinity	Infinity	Infinity	4597046706134744300000000000000000000.00000	1532140258122569400000000000000000.00000	105046985209127650000000000000000.00000	113479367783053952.00000	2611856032444225500.00000	257767045008.73984	
0.4	Infinity	Infinity	Infinity	3149375954086969000000000000000000000.00000	490386986121079200000000000000000.00000	105046985209127650000000000000000.00000	4870784246295630.00000	144065106473601120.00000	25879562711.32838	
0.5	Infinity	Infinity	Infinity	805983288552257200000000000000000000.00000	490386986121079200000000000000000.00000	105046985209127650000000000000000.00000	390243567555190.56000	144065106473601120.00000	25879562711.32838	
0.6	Infinity	Infinity	Infinity	62963200561944910000000000000000000.00000	444780309394882200000000000000000.00000	105046985209127650000000000000000.00000	151062372836304.75000	141917895607211680.00000	8383880215.07251	
0.7	Infinity	Infinity	Infinity	13677047201886417000000000000000000.00000	402181722987350640000000000000000.00000	24906632075340077000000000000000.00000	54238733663165.15000	137321660516614640.00000	1511215274.33782	
0.8	Infinity	Infinity	Infinity	874821942938821300000000000000000.00000	402181722987350640000000000000000.00000	2802833976429175300000000000000.00000	4687425881037.02050	48705249460864640.00000	1511215274.33782	
0.9	Infinity	Infinity	Infinity	874821942938821300000000000000000.00000	402181722987350640000000000000000.00000	2174591670872304500000000000000.00000	686359235990.02090	36300776602536808.00000	1511215274.33782	
1.0	Infinity	Infinity	Infinity	874821942938821300000000000000000.00000	402181722987350640000000000000000.00000	2174591670872304500000000000000.00000	205894648404.17578	17930969594882940.00000	1511215274.20559	
1.1	Infinity	Infinity	Infinity	713640690409030900000000000000000.00000	402181722987350640000000000000000.00000	2174591670872304500000000000000.00000	149534307346.05432	17930969594882940.00000	1511215274.20559	
1.2	Infinity	Infinity	Infinity	105798034081835130000000000000000.00000	11183087584178917000000000000000.00000	454562924454624200000000000000.00000	39995275718.02271	17930969594882940.00000	1511215274.20559	
1.3	Infinity	Infinity	Infinity	11743858421345597000000000000000.00000	11183087584178917000000000000000.00000	454562924454624200000000000000.00000	13051464143.51341	9021424896525032.00000	1511215274.20559	
1.4	Infinity	Infinity	Infinity	11743858421345597000000000000000.00000	11183087584178917000000000000000.00000	454562924454624200000000000000.00000	13051464143.51341	9021424896525032.00000	1511215274.20559	
1.5	Infinity	Infinity	Infinity	3992235669896269000000000000000.00000	7273463206538470000000000000000.00000	454562924454624200000000000000.00000	7197415829.06661	9021424896525032.00000	1511215274.20559	
1.6	Infinity	Infinity	Infinity	2020994165382546600000000000000.00000	7273463206538470000000000000000.00000	454562924454624200000000000000.00000	7197415829.06661	9021424896525032.00000	1511215274.20559	
1.7	Infinity	Infinity	Infinity	2020994165382546600000000000000.00000	3751895084802918500000000000000.00000	454562924454624200000000000000.00000	4930069258.42843	3851634456170949.00000	1042521198.18034	
1.8	Infinity	Infinity	Infinity	2020994165382546600000000000000.00000	3751895084802918500000000000000.00000	454562924454624200000000000000.00000	4764391114.50865	3851634456170949.00000	1042521198.18034	
1.9	Infinity	Infinity	Infinity	1747679512741135700000000000000.00000	3751895084802918500000000000000.00000	454562924454624200000000000000.00000	1924417517.91458	3851634456170949.00000	1042521198.18034	
2.0	Infinity	Infinity	Infinity	538053461781809460000000000000.00000	162035156752048900000000000000.00000	74681449219717670000000000000.00000	1924417517.91458	3851634456170949.00000	1042521198.18034	
2.1	Infinity	Infinity	Infinity	538053461781809460000000000000.00000	162035156752048900000000000000.00000	74681449219717670000000000000.00000	1924417517.91458	3851634456170949.00000	1005943217.40847	
2.2	Infinity	Infinity	Infinity	538053461781809460000000000000.00000	162035156752048900000000000000.00000	74681449219717670000000000000.00000	1924417517.91458	3851634456170949.00000	1005943217.40847	
2.3	Infinity	Infinity	Infinity	538053461781809460000000000000.00000	162035156752048900000000000000.00000	74681449219717670000000000000.00000	1674960997.59846	1292502069973130.00000	1005943217.40847	
2.4	Infinity	Infinity	Infinity	538053461781809460000000000000.00000	26096382547198327000000000000.00000	40518767857644550000000000000.00000	1548847283.25156	1292502069973130.00000	1005943217.40847	
2.5	Infinity	Infinity	Infinity	538053461781809460000000000000.00000	26096382547198327000000000000.00000	40518767857644550000000000000.00000	1433535061.46560	629390393882875.90000	1005943217.40847	
2.6	Infinity	Infinity	Infinity	538053461781809460000000000000.00000	26096382547198327000000000000.00000	40518767857644550000000000000.00000	1433535061.46560	629390393882875.90000	595367901.49872	
2.7	Infinity	Infinity	Infinity	404002935732509000000000000000.00000	26096382547198327000000000000.00000	40518767857644550000000000000.00000	1266343048.29991	582595052459015.10000	595367901.49872	
2.8	Infinity	Infinity	Infinity	404002935732509000000000000000.00000	26096382547198327000000000000.00000	40518767857644550000000000000.00000	1266341880.25919	582595052459015.10000	595367901.49872	
2.9	Infinity	Infinity	Infinity	404002935732509000000000000000.00000	26096382547198327000000000000.00000	40518767857644550000000000000.00000	625999528.89601	582595052459015.10000	545345376.86687	


==> plotsdata/newRun/3M50TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	163638144009452060000000000000000000000000000000.00000	41523494628394294000000000000000000000000000000.00000	7862340591678296000000000000000000000000.00000	5695117436970696000000000.00000	7976323042163656000000000000.00000	116284801430795.05000	
0.1	Infinity	Infinity	Infinity	26166818046009696000000000000000000000000000000.00000	3375436579337540000000000000000000000000000000.00000	7862340591678296000000000000000000000000.00000	343962330483803300000.00000	385083463360386900000000.00000	2177383011765.90580	
0.2	Infinity	Infinity	Infinity	324533659185001900000000000000000000000000000.00000	444494610454736200000000000000000000000000000.00000	7862340591678296000000000000000000000000.00000	21083111263744860000.00000	765435139097222700000.00000	213395889210.52936	
0.3	Infinity	Infinity	Infinity	636604709960932760000000000000000000000000.00000	62351836362641980000000000000000000000000000.00000	7862340591678296000000000000000000000000.00000	719421804969030270.00000	86700046063858420000.00000	70627068406.20103	
0.4	Infinity	Infinity	Infinity	83233423730716190000000000000000000000000.00000	23692745506401755000000000000000000000000000.00000	2545954227163642000000000000000000000000.00000	119958726478005344.00000	79123452516658580000.00000	6438872559.00272	
0.5	Infinity	Infinity	Infinity	83233423730716190000000000000000000000000.00000	21886415069592764000000000000000000000000000.00000	2545954227163642000000000000000000000000.00000	7495804889492085.00000	16183523204215212000.00000	1898174422.26774	
0.6	Infinity	Infinity	Infinity	83233423730716190000000000000000000000000.00000	4814912272878388500000000000000000000000000.00000	2545954227163642000000000000000000000000.00000	2425606667865866.00000	70124820574152600.00000	1898174422.26774	
0.7	Infinity	Infinity	Infinity	83233423730716190000000000000000000000000.00000	890216641562560000000000000000000000000000.00000	2545954227163642000000000000000000000000.00000	257677747763317.00000	65250969887810576.00000	939429840.19971	
0.8	Infinity	Infinity	Infinity	76054347917970630000000000000000000000000.00000	183578208928681040000000000000000000000000.00000	2545954227163642000000000000000000000000.00000	257677747763317.00000	65250969887810576.00000	646677231.86658	
0.9	Infinity	Infinity	Infinity	1121154246680719400000000000000000000000.00000	39033452112537080000000000000000000000000.00000	1432814312978664000000000000000000000000.00000	188589792740460.38000	19626671093881128.00000	221033029.22372	
1.0	Infinity	Infinity	Infinity	1121154246680719400000000000000000000000.00000	39033452112537080000000000000000000000000.00000	1432814312978664000000000000000000000000.00000	7389693343983.23700	19626671093881128.00000	221033029.22372	
1.1	Infinity	Infinity	Infinity	1121154246680719400000000000000000000000.00000	39033452112537080000000000000000000000000.00000	332747336205177540000000000000000000000.00000	3705018008000.16500	969778210828462.90000	221033029.22372	
1.2	Infinity	Infinity	Infinity	489519914687875500000000000000000000000.00000	39033452112537080000000000000000000000000.00000	332747336205177540000000000000000000000.00000	3213877080685.18650	969778210828462.90000	221033029.22372	
1.3	Infinity	Infinity	Infinity	377376913473903600000000000000000000000.00000	39033452112537080000000000000000000000000.00000	332747336205177540000000000000000000000.00000	761166158176.56150	969778210828462.90000	221033029.22372	
1.4	Infinity	Infinity	Infinity	197608082081565940000000000000000000000.00000	39033452112537080000000000000000000000000.00000	332747336205177540000000000000000000000.00000	761166158176.56150	969778210828462.90000	221033029.22372	
1.5	Infinity	Infinity	Infinity	57951798650550700000000000000000000000.00000	21340889858878662000000000000000000000000.00000	332747336205177540000000000000000000000.00000	350454993124.39636	969778210828462.90000	221033029.22372	
1.6	Infinity	Infinity	Infinity	57951798650550700000000000000000000000.00000	21340889858878662000000000000000000000000.00000	332747336205177540000000000000000000000.00000	350454993124.39636	969778210828462.90000	214688126.41837	
1.7	Infinity	Infinity	Infinity	57951798650550700000000000000000000000.00000	21340889858878662000000000000000000000000.00000	332747336205177540000000000000000000000.00000	350454993124.39636	969778210828462.90000	214688126.41837	
1.8	Infinity	Infinity	Infinity	57951798650550700000000000000000000000.00000	21340889858878662000000000000000000000000.00000	332747336205177540000000000000000000000.00000	188579921153.76294	855738870305522.50000	214688126.41837	
1.9	Infinity	Infinity	Infinity	49531432165085190000000000000000000000.00000	21340889858878662000000000000000000000000.00000	332747336205177540000000000000000000000.00000	74911336859.61005	855738870305522.50000	214688126.41837	
2.0	Infinity	Infinity	Infinity	31077819948208170000000000000000000000.00000	21340889858878662000000000000000000000000.00000	332747336205177540000000000000000000000.00000	59747248627.49430	806602130109815.80000	214688126.41837	
2.1	Infinity	Infinity	Infinity	31077819948208170000000000000000000000.00000	21340889858878662000000000000000000000000.00000	332747336205177540000000000000000000000.00000	59747248627.49430	487334525480449.60000	214688126.41837	
2.2	Infinity	Infinity	Infinity	31077819948208170000000000000000000000.00000	21340889858878662000000000000000000000000.00000	332747336205177540000000000000000000000.00000	59746879607.88370	254886878896977.25000	214688126.41837	
2.3	Infinity	Infinity	Infinity	31077819948208170000000000000000000000.00000	21340889858878662000000000000000000000000.00000	70381489712794740000000000000000000000.00000	20732256153.72274	254886878896977.25000	214688126.41837	
2.4	Infinity	Infinity	Infinity	5829541972686985000000000000000000000.00000	21340889858878662000000000000000000000000.00000	70381489712794740000000000000000000000.00000	20732256153.72274	144106646850156.80000	23080332.48363	
2.5	Infinity	Infinity	Infinity	5829541972686985000000000000000000000.00000	21340889858878662000000000000000000000000.00000	70381489712794740000000000000000000000.00000	20732256153.72274	144106646850156.80000	23080332.48363	
2.6	Infinity	Infinity	Infinity	133766247922989600000000000000000000.00000	21340889858878662000000000000000000000000.00000	70381489712794740000000000000000000000.00000	20732256153.72274	144106646850156.80000	23080332.48363	
2.7	Infinity	Infinity	Infinity	133766247922989600000000000000000000.00000	21340889858878662000000000000000000000000.00000	70381489712794740000000000000000000000.00000	20732256153.72274	144106646850156.80000	23080332.48363	
2.8	Infinity	Infinity	Infinity	133766247922989600000000000000000000.00000	21340889858878662000000000000000000000000.00000	70381489712794740000000000000000000000.00000	20732256153.72274	144106646850156.80000	23080332.48363	
2.9	Infinity	Infinity	Infinity	133766247922989600000000000000000000.00000	21340889858878662000000000000000000000000.00000	53375424254803960000000000000000000000.00000	20720501640.89206	144106646850156.80000	23080332.48363	


==> plotsdata/newRun/3M50TCYCLEMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	65113501115765210000000000000000000.00000	126969142591382100000000000000000000000.00000	6053467931602353000000000000000.00000	2127727827086755800000.00000	178554690903338850000000.00000	2583097448927915.00000	
0.1	Infinity	Infinity	Infinity	3039220795731229500000000000000000.00000	28218040307014886000000000000000000.00000	1900615258486996000000000000000.00000	8512164328408305700.00000	62110484701141420000.00000	1046250796176.61170	
0.2	Infinity	Infinity	Infinity	1197907922637656300000000000000000.00000	3551446458021481400000000000000000.00000	692355308859978600000000000000.00000	27565936066715760.00000	11768069987182789000.00000	72877859701.88084	
0.3	Infinity	Infinity	Infinity	31065119719660576000000000000000.00000	161402439894139130000000000000000.00000	158175459534780840000000000000.00000	4123022087096483.00000	333280068345837570.00000	21071117423.25654	
0.4	Infinity	Infinity	Infinity	31065119719660576000000000000000.00000	161402439894139130000000000000000.00000	158175459534780840000000000000.00000	1033606938502408.00000	309135256405165630.00000	18842752188.70261	
0.5	Infinity	Infinity	Infinity	4096594369457555000000000000000.00000	21139815266433203000000000000000.00000	85479101724067140000000000000.00000	148254866307424.20000	309135256405165630.00000	10371837006.72216	
0.6	Infinity	Infinity	Infinity	4096594369457555000000000000000.00000	7869700980370771000000000000000.00000	85479101724067140000000000000.00000	36001034911982.81000	80990407537694464.00000	10371837006.72216	
0.7	Infinity	Infinity	Infinity	2232947739828980500000000000000.00000	7869700980370771000000000000000.00000	85479101724067140000000000000.00000	10093763284004.92600	80990407537694464.00000	6597321040.72940	
0.8	Infinity	Infinity	Infinity	2232947739828980500000000000000.00000	860875162614625000000000000000.00000	85479101724067140000000000000.00000	5565838141454.65500	21435430243113320.00000	6597321040.72940	
0.9	Infinity	Infinity	Infinity	2232947739828980500000000000000.00000	141153008421340200000000000000.00000	41026972976059880000000000000.00000	1792624615370.04170	21435430243113320.00000	1672871033.23255	
1.0	Infinity	Infinity	Infinity	1002773725133762300000000000000.00000	141153008421340200000000000000.00000	9662628694160552000000000000.00000	775394051120.82080	5503483960739124.00000	1672871033.23255	
1.1	Infinity	Infinity	Infinity	1002773725133762300000000000000.00000	141153008421340200000000000000.00000	9581269815972949000000000000.00000	462899973987.31410	394299220745015.30000	1137775667.66439	
1.2	Infinity	Infinity	Infinity	1002773725133762300000000000000.00000	109512226653241890000000000000.00000	9581269815972949000000000000.00000	136736097812.32114	394299220745015.30000	1137775667.66439	
1.3	Infinity	Infinity	Infinity	321670868531423000000000000000.00000	66783764270924060000000000000.00000	9581269815972949000000000000.00000	136730863504.08295	394299220745015.30000	1137775667.66439	
1.4	Infinity	Infinity	Infinity	321670868531423000000000000000.00000	66783764270924060000000000000.00000	1687205626017857200000000000.00000	63359161397.21732	394299220745015.30000	1137775667.66439	
1.5	Infinity	Infinity	Infinity	92962288163391400000000000000.00000	66783764270924060000000000000.00000	442112649659284800000000000.00000	53297315847.03109	394299220745015.30000	547497064.49062	
1.6	Infinity	Infinity	Infinity	65753292157793840000000000000.00000	66783764270924060000000000000.00000	442112649659284800000000000.00000	13332489984.61297	394299220745015.30000	547497064.49062	
1.7	Infinity	Infinity	Infinity	37534781875975485000000000000.00000	66783764270924060000000000000.00000	442112649659284800000000000.00000	11727549304.34631	216528077543210.38000	547497064.49062	
1.8	Infinity	Infinity	Infinity	7087428084229425000000000000.00000	66783764270924060000000000000.00000	442112649659284800000000000.00000	10283893706.95503	216528077543210.38000	547497064.49062	
1.9	Infinity	Infinity	Infinity	7087428084229425000000000000.00000	66783764270924060000000000000.00000	442112649659284800000000000.00000	10283893706.95503	216528077543210.38000	547497064.49062	
2.0	Infinity	Infinity	Infinity	7087428084229425000000000000.00000	66783764270924060000000000000.00000	442112649659284800000000000.00000	6822111045.62287	103556999303152.55000	547497064.49062	
2.1	Infinity	Infinity	Infinity	7063187495636694000000000000.00000	66783764270924060000000000000.00000	442112649659284800000000000.00000	6074951873.27771	103556999303152.55000	264854360.07091	
2.2	Infinity	Infinity	Infinity	7063187495636694000000000000.00000	66783764270924060000000000000.00000	442112649659284800000000000.00000	6074951873.27771	90577578633799.05000	166343670.89273	
2.3	Infinity	Infinity	Infinity	7063187495636694000000000000.00000	66783764270924060000000000000.00000	442112649659284800000000000.00000	2988872333.29102	90577578633799.05000	166343670.89273	
2.4	Infinity	Infinity	Infinity	7063187495636694000000000000.00000	44665939327783130000000000000.00000	442112649659284800000000000.00000	1859070420.53671	90577578633799.05000	91553631.05878	
2.5	Infinity	Infinity	Infinity	7063187495636694000000000000.00000	44665939327783130000000000000.00000	442112649659284800000000000.00000	1679238266.15516	90577578633799.05000	90166346.06244	
2.6	Infinity	Infinity	Infinity	7063187495636694000000000000.00000	44665939327783130000000000000.00000	442112649659284800000000000.00000	1679238266.15516	13589149913261.84600	90166346.06244	
2.7	Infinity	Infinity	Infinity	7063187495636694000000000000.00000	22343975799361910000000000000.00000	442112649659284800000000000.00000	1102698962.77291	13589149913261.84600	90166346.06244	
2.8	Infinity	Infinity	Infinity	7063187495636694000000000000.00000	3073818746743512600000000000.00000	442112649659284800000000000.00000	627161389.11708	13589149913261.84600	90166346.06244	
2.9	Infinity	Infinity	Infinity	7063187495636694000000000000.00000	2382109265227138200000000000.00000	442112649659284800000000000.00000	627161389.11708	13589149913261.84600	90166346.06244	


==> plotsdata/newRun/3M50TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1624637548598473400000000000000000000000000000.00000	5468847367204415000000000000000000000000000000000000.00000	389846480072420200000000000000000000000.00000	597420327108510850000000000.00000	304009937468923060000000000000.00000	143776462072358.75000	
0.1	Infinity	Infinity	Infinity	1624637548598473400000000000000000000000000000.00000	276501740257355770000000000000000000000000000000.00000	207517682008679330000000000000000000000.00000	25921549322002000000000.00000	6031335004232779000000000.00000	1288175294713.50800	
0.2	Infinity	Infinity	Infinity	197753436896426900000000000000000000000000000.00000	132416980131482660000000000000000000000000000000.00000	207517682008679330000000000000000000000.00000	4987068435077472000000.00000	368155124862149300000000.00000	376649053805.05707	
0.3	Infinity	Infinity	Infinity	87477940915091240000000000000000000000000000.00000	108579148159977740000000000000000000000000000000.00000	207517682008679330000000000000000000000.00000	50466718243249750000.00000	23543297923284594000000.00000	186140653280.43036	
0.4	Infinity	Infinity	Infinity	63472393606782950000000000000000000000000000.00000	12905262622847936000000000000000000000000000000.00000	207517682008679330000000000000000000000.00000	413011164435653630.00000	1909610850600041300000.00000	43019002697.87383	
0.5	Infinity	Infinity	Infinity	63472393606782950000000000000000000000000000.00000	12905262622847936000000000000000000000000000000.00000	207517682008679330000000000000000000000.00000	46914032412801288.00000	225079494366680840000.00000	5010317295.67494	
0.6	Infinity	Infinity	Infinity	6950394667907100000000000000000000000000000.00000	12905262622847936000000000000000000000000000000.00000	207517682008679330000000000000000000000.00000	20939677212324724.00000	129997383005472000000.00000	5010317295.67494	
0.7	Infinity	Infinity	Infinity	6950394667907100000000000000000000000000000.00000	12905262622847936000000000000000000000000000000.00000	207517682008679330000000000000000000000.00000	14334244537520636.00000	58772560193133380000.00000	5010317295.67494	
0.8	Infinity	Infinity	Infinity	6950394667907100000000000000000000000000000.00000	7163001014436363000000000000000000000000000000.00000	207517682008679330000000000000000000000.00000	652929426162302.50000	58772560193133380000.00000	4523548831.16168	
0.9	Infinity	Infinity	Infinity	4554982306528098000000000000000000000000000.00000	7163001014436363000000000000000000000000000000.00000	170321119907843100000000000000000000000.00000	50774131685776.94000	58772560193133380000.00000	2522696549.70200	
1.0	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	7163001014436363000000000000000000000000000000.00000	53639135939394410000000000000000000000.00000	50774131685776.94000	36396100542238540000.00000	2522696549.70200	
1.1	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	58560020286065760000000000000000000000000000.00000	48481331631696580000000000000000000000.00000	38853892703213.06000	11593357352226568000.00000	839581630.37552	
1.2	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	58560020286065760000000000000000000000000000.00000	48481331631696580000000000000000000000.00000	38853892703213.06000	5740163037235007500.00000	839581630.37552	
1.3	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	30787437622006500000000000000000000000000000.00000	48481331631696580000000000000000000000.00000	38853892703213.06000	5740163037235007500.00000	258151531.09710	
1.4	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	30787437622006500000000000000000000000000000.00000	48481331631696580000000000000000000000.00000	16111263991005.65600	5740163037235007500.00000	62073893.28053	
1.5	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	30787437622006500000000000000000000000000000.00000	48481331631696580000000000000000000000.00000	1327972784301.12820	4867435996805125100.00000	62073893.28053	
1.6	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	11915657306797246000000000000000000000000000.00000	48157624176197350000000000000000000000.00000	1327972784301.12820	4867435996805125100.00000	39050641.96217	
1.7	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	11915657306797246000000000000000000000000000.00000	48157624176197350000000000000000000000.00000	315424767569.10913	1627646755805689860.00000	39050641.96217	
1.8	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	11915657306797246000000000000000000000000000.00000	48157624176197350000000000000000000000.00000	155833148205.81204	1627646755805689860.00000	39050641.96217	
1.9	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	11915657306797246000000000000000000000000000.00000	48157624176197350000000000000000000000.00000	132324660059.91766	1627646755805689860.00000	39050641.96217	
2.0	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	1341208020798244400000000000000000000000000.00000	48157624176197350000000000000000000000.00000	73951325458.48918	1627646755805689860.00000	39050641.96217	
2.1	Infinity	Infinity	Infinity	2285705334464258000000000000000000000000000.00000	1341208020798244400000000000000000000000000.00000	2200930719878644300000000000000000000.00000	67419167584.24583	1627646755805689860.00000	32909007.12284	
2.2	Infinity	Infinity	Infinity	2212051692524974700000000000000000000000000.00000	1341208020798244400000000000000000000000000.00000	2200930719878644300000000000000000000.00000	67419167584.24583	577025463968403970.00000	14702461.66082	
2.3	Infinity	Infinity	Infinity	2212051692524974700000000000000000000000000.00000	1341208020798244400000000000000000000000000.00000	2200930719878644300000000000000000000.00000	67419167584.24583	135501323530328512.00000	14702461.66082	
2.4	Infinity	Infinity	Infinity	2212051692524974700000000000000000000000000.00000	1341208020798244400000000000000000000000000.00000	2200930719878644300000000000000000000.00000	67419167584.24583	50682086341356528.00000	6892276.26696	
2.5	Infinity	Infinity	Infinity	2212051692524974700000000000000000000000000.00000	1341208020798244400000000000000000000000000.00000	2200930719878644300000000000000000000.00000	57102202788.36847	50682086341356528.00000	6892276.26696	
2.6	Infinity	Infinity	Infinity	820815373727775200000000000000000000000000.00000	1341208020798244400000000000000000000000000.00000	2200930719878644300000000000000000000.00000	48991473481.53777	50682086341356528.00000	6892276.26696	
2.7	Infinity	Infinity	Infinity	820815373727775200000000000000000000000000.00000	1341208020798244400000000000000000000000000.00000	2200930719878644300000000000000000000.00000	26419821897.04561	50682086341356528.00000	6266808.21275	
2.8	Infinity	Infinity	Infinity	384033019894744000000000000000000000000000.00000	1341208020798244400000000000000000000000000.00000	2200930719878644300000000000000000000.00000	26419821897.04561	50682086341356528.00000	6266808.21275	
2.9	Infinity	Infinity	Infinity	39046567743454700000000000000000000000000.00000	1341208020798244400000000000000000000000000.00000	2200930719878644300000000000000000000.00000	26419821897.04561	50682086341356528.00000	1911600.38914	


==> plotsdata/newRun/3M50TSTARMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	1683462249765818300000000000000000000000000000.00000	160850114317384830000000000000000000000000000000000000000.00000	6054098495399373000000000000000.00000	305610147920163500000.00000	2578600597294158.50000	373401.81263	
0.1	Infinity	Infinity	Infinity	1068443260478267600000000000000000000000.00000	2956416024900969000000000000000000000000000000000.00000	49371573194717360000000000000.00000	3316805449059483.00000	267779543557.63013	852.86724	
0.2	Infinity	Infinity	Infinity	11626084049441884000000000000000000000.00000	42414345946118550000000000000000000000000.00000	144333414553610080000000000.00000	11691735412637.59800	11927357696.46700	181.76542	
0.3	Infinity	Infinity	Infinity	1178352211676575600000000000000000000.00000	23567132924912930000000000000000.00000	144333414553610080000000000.00000	1140736623125.11820	2791465628.32833	101.10717	
0.4	Infinity	Infinity	Infinity	138733807428358300000000000000000.00000	1922232207845556500000000000000.00000	144312872098062570000000000.00000	34653964654.07013	2791465628.32833	68.35362	
0.5	Infinity	Infinity	Infinity	138733807428358300000000000000000.00000	1922232207845556500000000000000.00000	36624622441602502000000000.00000	20745322896.02304	300643463.81073	51.61387	
0.6	Infinity	Infinity	Infinity	51381797408366510000000000000000.00000	1922232207845556500000000000000.00000	7165495600590531000000.00000	1422598535.67599	300643463.81073	35.34537	
0.7	Infinity	Infinity	Infinity	51381797408366510000000000000000.00000	1922232207845556500000000000000.00000	7165495600590531000000.00000	493660443.23724	14834833.46586	34.26366	
0.8	Infinity	Infinity	Infinity	2406163385712038800000000000.00000	1922232207845556500000000000000.00000	6909076699469624000000.00000	79681926.84998	14766487.89070	32.82737	
0.9	Infinity	Infinity	Infinity	86262720372422470000000000.00000	83995677204955740000000000000.00000	3799874057018371700000.00000	56855886.70310	14395139.23082	32.82737	
1.0	Infinity	Infinity	Infinity	15063107772754578000000000.00000	3390627209593861600000000000.00000	3799874057018371700000.00000	12425929.33834	14395139.23082	32.82737	
1.1	Infinity	Infinity	Infinity	5638461574671307000000000.00000	1937064942446402200000000000.00000	322382417827940500000.00000	12425929.33834	10640736.66269	32.82737	
1.2	Infinity	Infinity	Infinity	5638461574671307000000000.00000	1937064942446402200000000000.00000	322382417827940500000.00000	11106471.64475	10640736.66269	32.17714	
1.3	Infinity	Infinity	Infinity	5638461574671307000000000.00000	1937064942446402200000000000.00000	322382417827940500000.00000	6544026.72199	7195925.34226	32.17714	
1.4	Infinity	Infinity	Infinity	5638461574671307000000000.00000	1926843501040077800000000000.00000	322382417827940500000.00000	6544026.72199	6693473.18214	31.15385	
1.5	Infinity	Infinity	Infinity	503499291402321370000000.00000	1926843501040077800000000000.00000	322382417827940500000.00000	5119878.96415	6693473.18214	29.41181	
1.6	Infinity	Infinity	Infinity	347555438057379750000000.00000	1926843501040077800000000000.00000	322382417827940500000.00000	3122128.83167	6693473.18214	28.24029	
1.7	Infinity	Infinity	Infinity	127325752752652730000000.00000	1926843501040077800000000000.00000	22697595393080970000.00000	3122128.83167	1652347.90434	28.24029	
1.8	Infinity	Infinity	Infinity	26320719088312540000000.00000	1926843501040077800000000000.00000	10344867247874376000.00000	3121672.94262	1652347.90434	28.24029	
1.9	Infinity	Infinity	Infinity	26320719088312540000000.00000	1926843501040077800000000000.00000	10344867247874376000.00000	3121672.94262	1652347.90434	28.24029	
2.0	Infinity	Infinity	Infinity	26320719088312540000000.00000	1386330487024303700000000.00000	10344867247874376000.00000	3121672.94262	1652347.90434	28.24029	
2.1	Infinity	Infinity	Infinity	26320719088312540000000.00000	9509080575809891000000.00000	10344867247874376000.00000	3121672.94262	1652347.90434	28.24029	
2.2	Infinity	Infinity	Infinity	26320719088312540000000.00000	9509080575809891000000.00000	10344867247874376000.00000	1441262.50381	1652347.90434	28.24029	
2.3	Infinity	Infinity	Infinity	26320719088312540000000.00000	9509080575809891000000.00000	10344867247874376000.00000	1441262.50381	1652347.90434	28.24029	
2.4	Infinity	Infinity	Infinity	26320719088312540000000.00000	9509080575809891000000.00000	10344867247874376000.00000	1441262.50381	1652347.90434	28.24029	
2.5	Infinity	Infinity	Infinity	26320719088312540000000.00000	763550977936409900000.00000	10344867247874376000.00000	1407212.96239	1381626.90264	28.24029	
2.6	Infinity	Infinity	Infinity	26320719088312540000000.00000	556787917984132600000.00000	10344867247874376000.00000	1400451.42043	1381626.90264	28.24029	
2.7	Infinity	Infinity	Infinity	26320719088312540000000.00000	556787917984132600000.00000	10344867247874376000.00000	1400451.42043	1381626.90264	28.24029	
2.8	Infinity	Infinity	Infinity	15205552693191125000000.00000	556787917984132600000.00000	10344867247874376000.00000	1400451.42043	1381626.90264	28.24029	
2.9	Infinity	Infinity	Infinity	15205552693191125000000.00000	131845267907112160000.00000	10344867247874376000.00000	1400451.42043	1381626.90264	28.24029	


==> plotsdata/newRun/3M50TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	2453378761355223000000000000000000000000000000000.00000	1732195635194774700000000000000000000000000.00000	25030146982238974000000000000000000000000.00000	2858760591692552700000.00000	1134152859537736400000000.00000	810415753.80520	
0.1	Infinity	Infinity	Infinity	6133883499957275000000000000000000000000.00000	1818903106641656300000000000000000000000.00000	446511261573781700000000000000000000000.00000	24546471079219786000.00000	6701936284948747300.00000	784969.90513	
0.2	Infinity	Infinity	Infinity	417552640154269100000000000000000000000.00000	160743449939540600000000000000000000.00000	494967215762798600000000000000000000.00000	1219848578639618560.00000	137863397925499824.00000	30536.59027	
0.3	Infinity	Infinity	Infinity	417552640154269100000000000000000000000.00000	61734882602855290000000000000000000.00000	228353287108892480000000000000000000.00000	780535678254098180.00000	17438544756266332.00000	3620.93518	
0.4	Infinity	Infinity	Infinity	417552640154269100000000000000000000000.00000	7691069155584809000000000000000.00000	31997098390045590000000000000000000.00000	148136704367268160.00000	15917986882535348.00000	3620.93518	
0.5	Infinity	Infinity	Infinity	15870923300792368000000000000000000000.00000	7691069155584809000000000000000.00000	31997098390045590000000000000000000.00000	2199771163261245.00000	1604106308176702.00000	1126.30341	
0.6	Infinity	Infinity	Infinity	15870923300792368000000000000000000000.00000	7691069155584809000000000000000.00000	31967558918319464000000000000000000.00000	1158118558456050.80000	1604106308176702.00000	1126.30341	
0.7	Infinity	Infinity	Infinity	15870923300792368000000000000000000000.00000	7691069155584809000000000000000.00000	274062407402122560000000000000000.00000	151566963600264.70000	1604106308176702.00000	1126.30341	
0.8	Infinity	Infinity	Infinity	795372036481401200000000000000000000.00000	7691069155584809000000000000000.00000	76054320653584880000000000000000.00000	70804268715813.28000	1205582139393893.20000	522.12936	
0.9	Infinity	Infinity	Infinity	795372036481401200000000000000000000.00000	7691069155584809000000000000000.00000	76054320653584880000000000000000.00000	64722307022201.79000	1205582139393893.20000	522.12936	
1.0	Infinity	Infinity	Infinity	2500149284202115500000000000000000.00000	7691069155584809000000000000000.00000	75073941341132350000000000000000.00000	64722307022201.79000	381945622477874.20000	316.14612	
1.1	Infinity	Infinity	Infinity	2500149284202115500000000000000000.00000	7691069155584809000000000000000.00000	75073941341132350000000000000000.00000	31039517610065.74000	148049266006000.44000	242.34082	
1.2	Infinity	Infinity	Infinity	2500149284202115500000000000000000.00000	7691069155584809000000000000000.00000	75073941341132350000000000000000.00000	25564125037067.29000	148049266006000.44000	213.66902	
1.3	Infinity	Infinity	Infinity	2500149284202115500000000000000000.00000	7691069155584809000000000000000.00000	75073941341132350000000000000000.00000	8410640924245.67400	148049266006000.44000	213.66902	
1.4	Infinity	Infinity	Infinity	2500149284202115500000000000000000.00000	7691069155584809000000000000000.00000	75073941341132350000000000000000.00000	5589440381873.98600	148049266006000.44000	173.22694	
1.5	Infinity	Infinity	Infinity	1190491586005098200000000000000000.00000	7691069155584809000000000000000.00000	75073941341132350000000000000000.00000	4451169113008.22800	148049266006000.44000	141.54208	
1.6	Infinity	Infinity	Infinity	1190491586005098200000000000000000.00000	7691069155584809000000000000000.00000	75073941341132350000000000000000.00000	4451169113008.22800	148049266006000.44000	129.92331	
1.7	Infinity	Infinity	Infinity	1190491586005098200000000000000000.00000	7691069155584809000000000000000.00000	75073941341132350000000000000000.00000	1453457272601.61550	33668948502887.08000	129.92331	
1.8	Infinity	Infinity	Infinity	1190491586005098200000000000000000.00000	4034176866860020000000000000000.00000	75073941341132350000000000000000.00000	1453457272601.61550	33668948502887.08000	129.92331	
1.9	Infinity	Infinity	Infinity	1190491586005098200000000000000000.00000	4034176866860020000000000000000.00000	75073941341132350000000000000000.00000	1453457272601.61550	30833546958664.23400	129.92331	
2.0	Infinity	Infinity	Infinity	1190491586005098200000000000000000.00000	4034176866860020000000000000000.00000	75073941341132350000000000000000.00000	647585505422.70850	30833546958664.23400	129.92331	
2.1	Infinity	Infinity	Infinity	1190491586005098200000000000000000.00000	4034176866860020000000000000000.00000	75073941341132350000000000000000.00000	647585505422.70850	30833546958664.23400	129.92331	
2.2	Infinity	Infinity	Infinity	1190491586005098200000000000000000.00000	4034176866860020000000000000000.00000	75073941341132350000000000000000.00000	647585505422.70850	30833546958664.23400	117.60933	
2.3	Infinity	Infinity	Infinity	704048047717755600000000000000000.00000	819878070938134700000000000000.00000	25886631243453127000000000000.00000	624296209701.29910	30833546958664.23400	117.60933	
2.4	Infinity	Infinity	Infinity	704048047717755600000000000000000.00000	819878070938134700000000000000.00000	25886631243453127000000000000.00000	624296209701.29910	30833546958664.23400	102.06805	
2.5	Infinity	Infinity	Infinity	704048047717755600000000000000000.00000	819878070938134700000000000000.00000	25886631243453127000000000000.00000	543785353218.58170	30833546958664.23400	85.73882	
2.6	Infinity	Infinity	Infinity	704048047717755600000000000000000.00000	819878070938134700000000000000.00000	20545745878264864000000000000.00000	364457336316.51874	14195200856941.54000	67.53219	
2.7	Infinity	Infinity	Infinity	704048047717755600000000000000000.00000	819878070938134700000000000000.00000	20545745878264864000000000000.00000	364457336316.51874	14195200856941.54000	67.53219	
2.8	Infinity	Infinity	Infinity	704048047717755600000000000000000.00000	819878070938134700000000000000.00000	20545745878264864000000000000.00000	356440297063.12230	14195200856941.54000	67.53219	
2.9	Infinity	Infinity	Infinity	377124125832748100000000000000000.00000	819878070938134700000000000000.00000	20545745878264864000000000000.00000	185139115230.55527	14112552035434.37700	67.53219	


==> plotsdata/newRun/3M75TCHAINMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	15292505267023583000000000000000000000000000000000000000000000.00000	96794625227193650000000000000000000000000000000000000000000000.00000	5018600787829620000000000000000000000000000000000000.00000	40978491399031120000000000000000000.00000	1630673456753982300000000000000000000.00000	3964739027650326000000.00000	
0.1	Infinity	Infinity	Infinity	659094989368929000000000000000000000000000000000000000000000.00000	135231879442415940000000000000000000000000000000000000000000.00000	2480295599388572800000000000000000000000000000000000.00000	1483716576330005600000000000000000.00000	1587036097652042000000000000000000.00000	219955215748341270000.00000	
0.2	Infinity	Infinity	Infinity	14307146247428703000000000000000000000000000000000000000000.00000	1695811381654255400000000000000000000000000000000000000000.00000	2480295599388572800000000000000000000000000000000000.00000	344921669141818700000000000000.00000	16489435440772772000000000000.00000	1755883588807294460.00000	
0.3	Infinity	Infinity	Infinity	120457725115577800000000000000000000000000000000000000000.00000	10542394107445304000000000000000000000000000000000000000.00000	2480295599388572800000000000000000000000000000000000.00000	3378265887326399500000000000.00000	13851724939630450000000000000.00000	138209727392344880.00000	
0.4	Infinity	Infinity	Infinity	20818265657523856000000000000000000000000000000000000000.00000	10532403025183780000000000000000000000000000000000000000.00000	2480295599388572800000000000000000000000000000000000.00000	177771310607389500000000000.00000	9944632212387240000000000000.00000	659304873106078.20000	
0.5	Infinity	Infinity	Infinity	20818265657523856000000000000000000000000000000000000000.00000	1647325718267019400000000000000000000000000000000000000.00000	2480295599388572800000000000000000000000000000000000.00000	35331491131529526000000000.00000	5113963410422167000000000000.00000	424215509058247.10000	
0.6	Infinity	Infinity	Infinity	138657713944902150000000000000000000000000000000000000.00000	419239572872929700000000000000000000000000000000000000.00000	547932613922329150000000000000000000000000000000000.00000	3888995669494485700000000.00000	5113963410422167000000000000.00000	424215509058247.10000	
0.7	Infinity	Infinity	Infinity	17006401780908760000000000000000000000000000000000000.00000	30919835486203550000000000000000000000000000000000000.00000	238377034827056000000000000000000000000000000000000.00000	2432826809455270300000000.00000	2502752608107317400000000000.00000	294396430361204.60000	
0.8	Infinity	Infinity	Infinity	17006401780908760000000000000000000000000000000000000.00000	30857800092163770000000000000000000000000000000000000.00000	238377034827056000000000000000000000000000000000000.00000	25743366198615040000000.00000	2502752608107317400000000000.00000	152362890706204.38000	
0.9	Infinity	Infinity	Infinity	6696578071449515000000000000000000000000000000000000.00000	30857685193201510000000000000000000000000000000000000.00000	238377034827056000000000000000000000000000000000000.00000	10571136496717682000000.00000	144924705093764440000000000.00000	151032045351145.16000	
1.0	Infinity	Infinity	Infinity	3774435380007759000000000000000000000000000000000000.00000	30857685193201510000000000000000000000000000000000000.00000	178783382214374780000000000000000000000000000000000.00000	6508315187409232000000.00000	107385054921541330000000000.00000	12886096487429.61300	
1.1	Infinity	Infinity	Infinity	3774435380007759000000000000000000000000000000000000.00000	15787965931567004000000000000000000000000000000000000.00000	30526516672022350000000000000000000000000000000000.00000	3651816217004671500000.00000	107385054921541330000000000.00000	12886096487429.61300	
1.2	Infinity	Infinity	Infinity	3774435380007759000000000000000000000000000000000000.00000	15787965931567004000000000000000000000000000000000000.00000	30526516672022350000000000000000000000000000000000.00000	3651816217004671500000.00000	107385054921541330000000000.00000	12886096487429.61300	
1.3	Infinity	Infinity	Infinity	3774435380007759000000000000000000000000000000000000.00000	15787965931567004000000000000000000000000000000000000.00000	20056346488838910000000000000000000000000000000000.00000	2085329360673566400000.00000	107385054921541330000000000.00000	12886096487429.61300	
1.4	Infinity	Infinity	Infinity	3774435380007759000000000000000000000000000000000000.00000	15787965931567004000000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	988618745779896300000.00000	64282324990763720000000000.00000	6814516112148.68900	
1.5	Infinity	Infinity	Infinity	3210479168172460000000000000000000000000000000000000.00000	15787965931567004000000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	291303340980294580000.00000	1180785884216623100000000.00000	6814516112148.68900	
1.6	Infinity	Infinity	Infinity	3210479168172460000000000000000000000000000000000000.00000	15787965931567004000000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	291303340980294580000.00000	1180785884216623100000000.00000	6814516112148.68900	
1.7	Infinity	Infinity	Infinity	3210479168172460000000000000000000000000000000000000.00000	15787965931567004000000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	55824006762109730000.00000	1180785884216623100000000.00000	6814516112148.68900	
1.8	Infinity	Infinity	Infinity	3210479168172460000000000000000000000000000000000000.00000	15787965931567004000000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	18187264204982102000.00000	1180785884216623100000000.00000	1806973303942.41380	
1.9	Infinity	Infinity	Infinity	3210479168172460000000000000000000000000000000000000.00000	1712561734623323600000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	18187264204982102000.00000	1180785884216623100000000.00000	1806973303942.41380	
2.0	Infinity	Infinity	Infinity	3210479168172460000000000000000000000000000000000000.00000	384274360480278600000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	18187264204982102000.00000	1180785884216623100000000.00000	1806973303942.41380	
2.1	Infinity	Infinity	Infinity	3210479168172460000000000000000000000000000000000000.00000	384274360480278600000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	18187264204982102000.00000	1180785884216623100000000.00000	670914686755.62290	
2.2	Infinity	Infinity	Infinity	1555950713231103400000000000000000000000000000000000.00000	384274360480278600000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	3529640724837874700.00000	1180785884216623100000000.00000	299341104256.91610	
2.3	Infinity	Infinity	Infinity	1546035767442098600000000000000000000000000000000000.00000	384274360480278600000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	981355068878306430.00000	1180785884216623100000000.00000	299341104256.91610	
2.4	Infinity	Infinity	Infinity	58038134392328060000000000000000000000000000000000.00000	200131983683344760000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	979656910416655100.00000	1180785884216623100000000.00000	151919423800.49884	
2.5	Infinity	Infinity	Infinity	58038134392328060000000000000000000000000000000000.00000	200131983683344760000000000000000000000000000000000.00000	4575418847925133000000000000000000000000000000000.00000	458150890970498050.00000	1180785884216623100000000.00000	151919423800.49884	
2.6	Infinity	Infinity	Infinity	58038134392328060000000000000000000000000000000000.00000	200131983683344760000000000000000000000000000000000.00000	3494471560611024400000000000000000000000000000000.00000	458150890970498050.00000	964296139415645600000000.00000	116476699142.13165	
2.7	Infinity	Infinity	Infinity	58038134392328060000000000000000000000000000000000.00000	200131983683344760000000000000000000000000000000000.00000	2312870353067096300000000000000000000000000000000.00000	458150890970498050.00000	93201758867559180000000.00000	116476699142.13165	
2.8	Infinity	Infinity	Infinity	45844290649826527000000000000000000000000000000000.00000	200131983683344760000000000000000000000000000000000.00000	2312870353067096300000000000000000000000000000000.00000	458150890970498050.00000	93201758867559180000000.00000	116476699142.13165	
2.9	Infinity	Infinity	Infinity	45844290649826527000000000000000000000000000000000.00000	200131983683344760000000000000000000000000000000000.00000	2312870353067096300000000000000000000000000000000.00000	276669559104029952.00000	33004154607023480000000.00000	34701242235.10233	


==> plotsdata/newRun/3M75TCHAINMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	336498167283344600000000000000000000000000000000000000000000000000000000000.00000	4204473445341463000000000000000000000000000000000000000000000000000000000000000.00000	1595269830538674900000000000000000000000000000000000000000000000000.00000	408782258718439250000000000000000000000.00000	9570226630697838000000000000000000000000000000.00000	431696413708088900000.00000	
0.1	Infinity	Infinity	Infinity	62364582795841770000000000000000000000000000000000000000000000000000000000.00000	15949175603459395000000000000000000000000000000000000000000000000000000000.00000	1595269830538674900000000000000000000000000000000000000000000000000.00000	8873869874590782000000000000000000000.00000	2002499637859831500000000000000000000000000.00000	1255586667839254270.00000	
0.2	Infinity	Infinity	Infinity	62364582795841770000000000000000000000000000000000000000000000000000000000.00000	12522730390710438000000000000000000000000000000000000000000000000000000000.00000	1595269830538674900000000000000000000000000000000000000000000000000.00000	165690960756089250000000000000000.00000	31675130108640687000000000000000000000.00000	3569305090688355.00000	
0.3	Infinity	Infinity	Infinity	2235031617291258000000000000000000000000000000000000000000000000000000.00000	12365899376421250000000000000000000000000000000000000000000000000000000000.00000	1595269830538674900000000000000000000000000000000000000000000000000.00000	165690960756089250000000000000000.00000	486246291923196500000000000000000000.00000	198967254717895.34000	
0.4	Infinity	Infinity	Infinity	2235031617291258000000000000000000000000000000000000000000000000000000.00000	4709682976774584000000000000000000000000000000000000000000000000000000000.00000	1595269830538674900000000000000000000000000000000000000000000000000.00000	11056878147952206000000000000000.00000	27934439277169680000000000000000000.00000	12481354090380.15800	
0.5	Infinity	Infinity	Infinity	2235031617291258000000000000000000000000000000000000000000000000000000.00000	429777006189638900000000000000000000000000000000000000000000000000000000.00000	99044430736130820000000000000000000000000000000000000000000000000.00000	2279546842326008000000000000000.00000	9704302941499126000000000000000000.00000	636235306559.22790	
0.6	Infinity	Infinity	Infinity	2235031617291258000000000000000000000000000000000000000000000000000000.00000	312514534166701000000000000000000000000000000000000000000000000000000000.00000	99044430736130820000000000000000000000000000000000000000000000000.00000	946094017744349800000000000000.00000	278539516938812930000000000000000.00000	178074914196.86523	
0.7	Infinity	Infinity	Infinity	2235031617291258000000000000000000000000000000000000000000000000000000.00000	71188112802532950000000000000000000000000000000000000000000000000000000.00000	99044430736130820000000000000000000000000000000000000000000000000.00000	12236250287860596000000000000.00000	208869202912565700000000000000000.00000	66090202410.30454	
0.8	Infinity	Infinity	Infinity	102783115381533920000000000000000000000000000000000000000000000000000.00000	70287508196783540000000000000000000000000000000000000000000000000000000.00000	99044430736130820000000000000000000000000000000000000000000000000.00000	2141094811638393300000000000.00000	208869202912565700000000000000000.00000	30225534176.35973	
0.9	Infinity	Infinity	Infinity	102783115381533920000000000000000000000000000000000000000000000000000.00000	1054816592274106100000000000000000000000000000000000000000000000000000.00000	95117895699692660000000000000000000000000000000000000000000000000.00000	567307427013113500000000000.00000	208869202912565700000000000000000.00000	30225534176.35973	
1.0	Infinity	Infinity	Infinity	102783115381533920000000000000000000000000000000000000000000000000000.00000	130449286752342950000000000000000000000000000000000000000000000000000.00000	95117895699692660000000000000000000000000000000000000000000000000.00000	22106300804566795000000000.00000	14618388533483038000000000000000.00000	9548959434.79186	
1.1	Infinity	Infinity	Infinity	3335557500744901800000000000000000000000000000000000000000000000000.00000	1065275231803291700000000000000000000000000000000000000000000000000.00000	95117895699692660000000000000000000000000000000000000000000000000.00000	22106300804566795000000000.00000	6842718316469732000000000000000.00000	5938966294.64576	
1.2	Infinity	Infinity	Infinity	917719740367078000000000000000000000000000000000000000000000000000.00000	1065275231803291700000000000000000000000000000000000000000000000000.00000	95117895699692660000000000000000000000000000000000000000000000000.00000	22106300804566795000000000.00000	29323079735761196000000000000.00000	5938966294.64576	
1.3	Infinity	Infinity	Infinity	917719740367078000000000000000000000000000000000000000000000000000.00000	458679914840657400000000000000000000000000000000000000000000000000.00000	95117895699692660000000000000000000000000000000000000000000000000.00000	14097607401162972000000000.00000	29323079735761196000000000000.00000	5938966294.64576	
1.4	Infinity	Infinity	Infinity	917719740367078000000000000000000000000000000000000000000000000000.00000	458679914840657400000000000000000000000000000000000000000000000000.00000	86840579628395110000000000000000000000000000000000000000000000000.00000	14097607401162972000000000.00000	19231495653004795000000000000.00000	3400975612.65630	
1.5	Infinity	Infinity	Infinity	205389087398666170000000000000000000000000000000000000000000000000.00000	451768784647846100000000000000000000000000000000000000000000000000.00000	44193563445373205000000000000000000000000000000000000000000000000.00000	14097607401162972000000000.00000	19231495653004795000000000000.00000	1814202173.23720	
1.6	Infinity	Infinity	Infinity	205389087398666170000000000000000000000000000000000000000000000000.00000	158514201840344960000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	4734462849528209600000000.00000	19231495653004795000000000000.00000	1814202173.23720	
1.7	Infinity	Infinity	Infinity	63663057955492110000000000000000000000000000000000000000000000000.00000	158514201840344960000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	4734462849528209600000000.00000	19231495653004795000000000000.00000	1814202173.23720	
1.8	Infinity	Infinity	Infinity	57017710285629670000000000000000000000000000000000000000000000000.00000	158514201840344960000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	3664790125871150500000000.00000	19231495653004795000000000000.00000	1814202173.23720	
1.9	Infinity	Infinity	Infinity	57017710285629670000000000000000000000000000000000000000000000000.00000	158514201840344960000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	2211730921528477700000000.00000	13531218014916070000000000000.00000	1239169351.14989	
2.0	Infinity	Infinity	Infinity	13688751488925710000000000000000000000000000000000000000000000000.00000	158514201840344960000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	1846377839807715300000000.00000	13531218014916070000000000000.00000	1239169351.14989	
2.1	Infinity	Infinity	Infinity	13688751488925710000000000000000000000000000000000000000000000000.00000	151746493921323730000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	541953736753408800000000.00000	13531218014916070000000000000.00000	676804170.08160	
2.2	Infinity	Infinity	Infinity	13688751488925710000000000000000000000000000000000000000000000000.00000	151746493921323730000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	541953736753408800000000.00000	13531218014916070000000000000.00000	676804170.08160	
2.3	Infinity	Infinity	Infinity	13688751488925710000000000000000000000000000000000000000000000000.00000	151746493921323730000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	113926571050847970000000.00000	13531218014916070000000000000.00000	676804170.08160	
2.4	Infinity	Infinity	Infinity	13688751488925710000000000000000000000000000000000000000000000000.00000	151746493921323730000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	113926571050847970000000.00000	8774278062292870000000000000.00000	676804170.08160	
2.5	Infinity	Infinity	Infinity	13688751488925710000000000000000000000000000000000000000000000000.00000	151746493921323730000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	69000187317368970000000.00000	8774278062292870000000000000.00000	676804170.08160	
2.6	Infinity	Infinity	Infinity	13688751488925710000000000000000000000000000000000000000000000000.00000	139483376280117540000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	7667412824401954000000.00000	3338650243209411000000000000.00000	346945934.05439	
2.7	Infinity	Infinity	Infinity	13688751488925710000000000000000000000000000000000000000000000000.00000	139482413911030820000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	7667412824401954000000.00000	1679982026259401700000000000.00000	130260867.04296	
2.8	Infinity	Infinity	Infinity	13688751488925710000000000000000000000000000000000000000000000000.00000	139482413911030820000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	7667412824401954000000.00000	1679982026259401700000000000.00000	130260867.04296	
2.9	Infinity	Infinity	Infinity	13688751488925710000000000000000000000000000000000000000000000000.00000	139482413911030820000000000000000000000000000000000000000000000000.00000	647103172515489750000000000000000000000000000000000000000000000.00000	5899543884597863000000.00000	1679982026259401700000000000.00000	62203752.08479	


==> plotsdata/newRun/3M75TCYCLEMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	185470121401886500000000000000000000000000000000000000000.00000	109039386681827290000000000000000000000000000000000000000.00000	33536034568127866000000000000000000000000000000000.00000	12262022568925806000000000000000000.00000	192070990838854230000000000000000000000.00000	214642628930244200000000.00000	
0.1	Infinity	Infinity	Infinity	473209519862833800000000000000000000000000000000000000.00000	483939107242900900000000000000000000000000000000000000.00000	9183777262208726000000000000000000000000000000000.00000	10347210097060412000000000000000.00000	7423212837750161000000000000000000.00000	1360080841054802180.00000	
0.2	Infinity	Infinity	Infinity	19066404252539920000000000000000000000000000000000000.00000	3879504424119280500000000000000000000000000000000000.00000	9183777262208726000000000000000000000000000000000.00000	10594815138359090000000000000.00000	1933189563565896000000000000000.00000	23511610010580792.00000	
0.3	Infinity	Infinity	Infinity	5521377745688591300000000000000000000000000000000000.00000	3879504424119280500000000000000000000000000000000000.00000	9183777262208726000000000000000000000000000000000.00000	1137608549564201600000000000.00000	277691611489294420000000000000.00000	1035634482531916.50000	
0.4	Infinity	Infinity	Infinity	1000328831991795100000000000000000000000000000000000.00000	328272420896429200000000000000000000000000000000000.00000	2948169065394132000000000000000000000000000000000.00000	9300055462516124000000000.00000	16406876705711355000000000000.00000	1035634482531916.50000	
0.5	Infinity	Infinity	Infinity	233422894790727600000000000000000000000000000000000.00000	328272420896429200000000000000000000000000000000000.00000	2948169065394132000000000000000000000000000000000.00000	963291829179861400000000.00000	5808847745171125000000000000.00000	71330444968769.52000	
0.6	Infinity	Infinity	Infinity	233422894790727600000000000000000000000000000000000.00000	328272420896429200000000000000000000000000000000000.00000	589203051232839300000000000000000000000000000000.00000	520220763298058700000000.00000	2647323545847475000000000000.00000	71330444968769.52000	
0.7	Infinity	Infinity	Infinity	233422894790727600000000000000000000000000000000000.00000	104487070125404100000000000000000000000000000000000.00000	522283277438547100000000000000000000000000000000.00000	62955708135138130000000.00000	411207701144259200000000000.00000	26355512632023.31200	
0.8	Infinity	Infinity	Infinity	233422894790727600000000000000000000000000000000000.00000	104345753819160900000000000000000000000000000000000.00000	522283277438547100000000000000000000000000000000.00000	22143758612189800000000.00000	118649642175865400000000000.00000	3377507687519.88800	
0.9	Infinity	Infinity	Infinity	86773060038018770000000000000000000000000000000000.00000	104345753819160900000000000000000000000000000000000.00000	522283277438547100000000000000000000000000000000.00000	1481030073786172700000.00000	11674366834328930000000000.00000	3377507687519.88800	
1.0	Infinity	Infinity	Infinity	64050040423211740000000000000000000000000000000000.00000	104345753819160900000000000000000000000000000000000.00000	522283277438547100000000000000000000000000000000.00000	1481030073786172700000.00000	2523300845569548600000000.00000	818468726970.05710	
1.1	Infinity	Infinity	Infinity	41101362811928920000000000000000000000000000000000.00000	764981838186085300000000000000000000000000000000.00000	428049300433052200000000000000000000000000000000.00000	434715077189773950000.00000	1129639397176542900000000.00000	818468726970.05710	
1.2	Infinity	Infinity	Infinity	41101362811928920000000000000000000000000000000000.00000	326173288621494200000000000000000000000000000000.00000	428049300433052200000000000000000000000000000000.00000	328998448079323500000.00000	1129639397176542900000000.00000	818468726970.05710	
1.3	Infinity	Infinity	Infinity	41101362811928920000000000000000000000000000000000.00000	188676377187686000000000000000000000000000000000.00000	428049300433052200000000000000000000000000000000.00000	328998448079323500000.00000	826286060643830400000000.00000	744182341596.36430	
1.4	Infinity	Infinity	Infinity	41101362811928920000000000000000000000000000000000.00000	93791246328434100000000000000000000000000000000.00000	428049300433052200000000000000000000000000000000.00000	156869050140375120000.00000	826286060643830400000000.00000	418719135162.03270	
1.5	Infinity	Infinity	Infinity	41101362811928920000000000000000000000000000000000.00000	93791246328434100000000000000000000000000000000.00000	428049300433052200000000000000000000000000000000.00000	62900613781954020000.00000	413017651032210700000000.00000	418719135162.03270	
1.6	Infinity	Infinity	Infinity	41101362811928920000000000000000000000000000000000.00000	93791246328434100000000000000000000000000000000.00000	51990078897192860000000000000000000000000000000.00000	33088307422650188000.00000	413017651032210700000000.00000	418719135162.03270	
1.7	Infinity	Infinity	Infinity	23004061395950764000000000000000000000000000000000.00000	93791246328434100000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	12655705435537609000.00000	343548428490579600000000.00000	418719135162.03270	
1.8	Infinity	Infinity	Infinity	22218921693816796000000000000000000000000000000000.00000	49735322820221490000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	12655705435537609000.00000	76840181007205240000000.00000	418719135162.03270	
1.9	Infinity	Infinity	Infinity	22218921693816796000000000000000000000000000000000.00000	49735322820221490000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	10792023659688067000.00000	76840181007205240000000.00000	418719135162.03270	
2.0	Infinity	Infinity	Infinity	9438563576353697000000000000000000000000000000000.00000	27993403423674890000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	2764350265760584200.00000	23855632949459053000000.00000	418719135162.03270	
2.1	Infinity	Infinity	Infinity	957552800438642400000000000000000000000000000000.00000	27993403423674890000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	1391526950681762300.00000	23855632949459053000000.00000	305665196377.51360	
2.2	Infinity	Infinity	Infinity	957552800438642400000000000000000000000000000000.00000	27993403423674890000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	1391526950681762300.00000	23855632949459053000000.00000	147391503298.37112	
2.3	Infinity	Infinity	Infinity	428088874775654000000000000000000000000000000000.00000	27993403423674890000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	1391355804127028220.00000	23855632949459053000000.00000	147391503298.37112	
2.4	Infinity	Infinity	Infinity	428088874775654000000000000000000000000000000000.00000	27993403423674890000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	1342841286877260030.00000	5134823969945721000000.00000	6883658918.38756	
2.5	Infinity	Infinity	Infinity	409421784283184400000000000000000000000000000000.00000	27993403423674890000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	116939044963382736.00000	5134823969945721000000.00000	6883658918.38756	
2.6	Infinity	Infinity	Infinity	395447233052446100000000000000000000000000000000.00000	27993403423674890000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	114528093214134400.00000	5134823969945721000000.00000	6883658918.38756	
2.7	Infinity	Infinity	Infinity	360035346468077770000000000000000000000000000000.00000	27993403423674890000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	114528093214134400.00000	5134823969945721000000.00000	6883658918.38756	
2.8	Infinity	Infinity	Infinity	190954202505737100000000000000000000000000000000.00000	27993403423674890000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	114528093214134400.00000	5134823969945721000000.00000	6883658918.38756	
2.9	Infinity	Infinity	Infinity	190954202505737100000000000000000000000000000000.00000	24216668466940187000000000000000000000000000000.00000	4863304731111761000000000000000000000000000000.00000	98377247881073216.00000	5134823969945721000000.00000	6883658918.38756	


==> plotsdata/newRun/3M75TCYCLEMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	80271038281632430000000000000000000000000000000000000000000000000000000000000.00000	4953570950061410400000000000000000000000000000000000000000000000000000000000000.00000	7396725302566546000000000000000000000000000000000000000000000000.00000	55801825687866920000000000000000000000.00000	9865058696153130000000000000000000000000000000000.00000	3943063119063463500000.00000	
0.1	Infinity	Infinity	Infinity	6597621133421402000000000000000000000000000000000000000000000000000000000.00000	38818233424563994000000000000000000000000000000000000000000000000000000000000.00000	7396725302566546000000000000000000000000000000000000000000000000.00000	84342503741644250000000000000000000.00000	6617806732308617000000000000000000000000.00000	117009414467803552.00000	
0.2	Infinity	Infinity	Infinity	2626216452235156300000000000000000000000000000000000000000000000000000000.00000	4997334289454676000000000000000000000000000000000000000000000000000000000.00000	7396725302566546000000000000000000000000000000000000000000000000.00000	6168058642583151000000000000000.00000	58416414530582270000000000000000000.00000	112895814907664.62000	
0.3	Infinity	Infinity	Infinity	358105501406874900000000000000000000000000000000000000000000000000000000.00000	1193576740451717000000000000000000000000000000000000000000000000000000000.00000	7396725302566546000000000000000000000000000000000000000000000000.00000	4705879793251381400000000000000.00000	58131195002191840000000000000000000.00000	30884037702464.61700	
0.4	Infinity	Infinity	Infinity	34598141048744120000000000000000000000000000000000000000000000000000000.00000	1193576740451717000000000000000000000000000000000000000000000000000000000.00000	7396725302566546000000000000000000000000000000000000000000000000.00000	502454588835545860000000000000.00000	626803762402912100000000000000000.00000	2662509560329.56840	
0.5	Infinity	Infinity	Infinity	13468122313421048000000000000000000000000000000000000000000000000000.00000	69630944422269540000000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	58750287828007360000000000000.00000	127967417181670750000000000000000.00000	1533114854508.32230	
0.6	Infinity	Infinity	Infinity	13468122313421048000000000000000000000000000000000000000000000000000.00000	367926547380218170000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	19150384486944580000000000000.00000	127967417181670750000000000000000.00000	138047099504.18307	
0.7	Infinity	Infinity	Infinity	13468122313421048000000000000000000000000000000000000000000000000000.00000	367926547380218170000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	2473007222499744800000000000.00000	62572171715578040000000000000000.00000	19863344285.84858	
0.8	Infinity	Infinity	Infinity	13468122313421048000000000000000000000000000000000000000000000000000.00000	367926547380218170000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	99833581048868940000000000.00000	62572171715578040000000000000000.00000	1538483458.15045	
0.9	Infinity	Infinity	Infinity	8583522539268443000000000000000000000000000000000000000000000000000.00000	367926547380218170000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	6298265705492057000000000.00000	9514318438040483000000000000000.00000	1538483458.15045	
1.0	Infinity	Infinity	Infinity	8583522539268443000000000000000000000000000000000000000000000000000.00000	367926547380218170000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	6298265705492057000000000.00000	9514318438040483000000000000000.00000	800696537.62381	
1.1	Infinity	Infinity	Infinity	8583522539268443000000000000000000000000000000000000000000000000000.00000	367926547380218170000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	1392346718703814000000000.00000	1343780085968573700000000000000.00000	800696537.62381	
1.2	Infinity	Infinity	Infinity	8583522539268443000000000000000000000000000000000000000000000000000.00000	367926547380218170000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	596071989101461400000000.00000	338396132690806900000000000000.00000	283065772.96356	
1.3	Infinity	Infinity	Infinity	8583522539268443000000000000000000000000000000000000000000000000000.00000	141470942505757180000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	34371808670760250000000.00000	17023581300976648000000000000.00000	283065772.96356	
1.4	Infinity	Infinity	Infinity	8583522539268443000000000000000000000000000000000000000000000000000.00000	141470942505757180000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	18116791523578428000000.00000	781106432844593400000000000.00000	82447583.70065	
1.5	Infinity	Infinity	Infinity	8583522539268443000000000000000000000000000000000000000000000000000.00000	6515754586787640000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	18116791523578428000000.00000	781106432844593400000000000.00000	82447583.70065	
1.6	Infinity	Infinity	Infinity	8583522539268443000000000000000000000000000000000000000000000000000.00000	6515754586787640000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	10419495473211133000000.00000	781106432844593400000000000.00000	38552183.41874	
1.7	Infinity	Infinity	Infinity	5940652309624557000000000000000000000000000000000000000000000000000.00000	6515754586787640000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	3858467781347155400000.00000	575720821130875050000000000.00000	38552183.41874	
1.8	Infinity	Infinity	Infinity	5940652309624557000000000000000000000000000000000000000000000000000.00000	1910793380721544400000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	3858467781347155400000.00000	575720821130875050000000000.00000	38552183.41874	
1.9	Infinity	Infinity	Infinity	1632246508092769000000000000000000000000000000000000000000000000000.00000	1910793380721544400000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	381010916194531300000.00000	236047229809923560000000000.00000	38552183.41874	
2.0	Infinity	Infinity	Infinity	1341517552780522700000000000000000000000000000000000000000000000000.00000	1910793380721544400000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	381010916194531300000.00000	236047229809923560000000000.00000	18723759.85395	
2.1	Infinity	Infinity	Infinity	1341517552780522700000000000000000000000000000000000000000000000000.00000	461171403048722900000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	298680741467671300000.00000	236047229809923560000000000.00000	18723759.85395	
2.2	Infinity	Infinity	Infinity	936768690706703000000000000000000000000000000000000000000000000000.00000	461171403048722900000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	199906360203305900000.00000	236047229809923560000000000.00000	18723759.85395	
2.3	Infinity	Infinity	Infinity	65827772182576360000000000000000000000000000000000000000000000000.00000	445777847660915000000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	107591477625386240000.00000	236047229809923560000000000.00000	18723759.85395	
2.4	Infinity	Infinity	Infinity	65827772182576360000000000000000000000000000000000000000000000000.00000	213725332896021530000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	81699192222471830000.00000	236047229809923560000000000.00000	18723759.85395	
2.5	Infinity	Infinity	Infinity	65827772182576360000000000000000000000000000000000000000000000000.00000	143361859304558970000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	48730744857802800000.00000	104228263766633690000000000.00000	18723759.85395	
2.6	Infinity	Infinity	Infinity	21582956934074454000000000000000000000000000000000000000000000000.00000	141475271770820120000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	31563795072627070000.00000	104228263766633690000000000.00000	18723759.85395	
2.7	Infinity	Infinity	Infinity	21582956934074454000000000000000000000000000000000000000000000000.00000	141475271770820120000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	19215334475988380000.00000	61582776475372200000000000.00000	18723759.85395	
2.8	Infinity	Infinity	Infinity	21582956934074454000000000000000000000000000000000000000000000000.00000	69926728084655230000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	5928888220693102600.00000	61582776475372200000000000.00000	18723759.85395	
2.9	Infinity	Infinity	Infinity	21582956934074454000000000000000000000000000000000000000000000000.00000	69926728084655230000000000000000000000000000000000000000000000000.00000	3485795173617833000000000000000000000000000000000000000000000.00000	5928888220693102600.00000	61582776475372200000000000.00000	18723759.85395	


==> plotsdata/newRun/3M75TSTARMINMAX.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	2311584973396982000000000000000000000000000000000000000000000000000000000000000000000000000.00000	889373175848561600000000000000000000000000000000000000000000000000000000000000000000000000000000.00000	215704572566770700000000000000000000000000000000000000000.00000	82408254403521670000000000000000.00000	6902318958310920000000000.00000	1069200900528.41690	
0.1	Infinity	Infinity	Infinity	1237267625248224400000000000000000000000000000000000000000000000000000000000000000.00000	3347072821599055000000000000000000000000000000000000000000000000000000.00000	218153120634526540000000000000000000000000000000000000.00000	64924783805452240000000000000.00000	118073224808814800000.00000	8925399.30627	
0.2	Infinity	Infinity	Infinity	819694396192320800000000000000000000000000000000000000000000000000000000000.00000	91647585982053230000000000000000000000000000000000000000000000000000.00000	144765176243590600000000000000000000000000000000000000.00000	39753942695074260000000000.00000	117603303176908910000.00000	1429463.71036	
0.3	Infinity	Infinity	Infinity	30513738771519285000000000000000000000000000000000000000000000000000000.00000	53974251884765910000000000000000000000000000000000000000000000000.00000	12414605701096810000000000000000000000000000000000.00000	835894495918157500000000.00000	2350362581429942300.00000	60121.55709	
0.4	Infinity	Infinity	Infinity	149848630106241080000000000000000000000000000000000.00000	163230710907220950000000000000000000000000000000000000000.00000	574168239337480250000000000000000000000000000000.00000	20523833951398670000000.00000	17376638109427.73400	45653.95871	
0.5	Infinity	Infinity	Infinity	149848630106241080000000000000000000000000000000000.00000	163230710907220950000000000000000000000000000000000000000.00000	13970119895954738000000000000000000000000000000.00000	23871247043183784000.00000	5756621571348.68900	31166.40902	
0.6	Infinity	Infinity	Infinity	149848630106241080000000000000000000000000000000000.00000	112327222362960240000000000000000000000000000000000000000.00000	7676794816414068000000000000000000000000000.00000	23871247043183784000.00000	5756621571348.68900	16634.60551	
0.7	Infinity	Infinity	Infinity	149848630106241080000000000000000000000000000000000.00000	372601001402108600000000000000000000000000000000000.00000	7676794816414068000000000000000000000000000.00000	708212533320228100.00000	4238411399363.18200	1246.56148	
0.8	Infinity	Infinity	Infinity	12785387588360730000000000000000000000000000000000.00000	372601001402108600000000000000000000000000000000000.00000	55586619980370090000000000000000000000000.00000	410206774759660220.00000	3882801637423.86570	1246.56148	
0.9	Infinity	Infinity	Infinity	12785387588360730000000000000000000000000000000000.00000	4522726899521897000000000000000000000000000000000.00000	55586619980370090000000000000000000000000.00000	139269934349194384.00000	3882801637423.86570	498.37991	
1.0	Infinity	Infinity	Infinity	12785387588360730000000000000000000000000000000000.00000	1586314063629994000000000000000000000000000000.00000	55586619980370090000000000000000000000000.00000	25913294554934304.00000	3882801637423.86570	279.66858	
1.1	Infinity	Infinity	Infinity	3067100450433128500000000000000000000000000000000.00000	1529195120115203000000000000000000000000000000.00000	55586619980370090000000000000000000000000.00000	749839289590741.60000	3882801637423.86570	279.66858	
1.2	Infinity	Infinity	Infinity	3067100450433128500000000000000000000000000000000.00000	1529195120115203000000000000000000000000000000.00000	55586619980370090000000000000000000000000.00000	176913046565595.70000	3882801637423.86570	279.66858	
1.3	Infinity	Infinity	Infinity	332909050522514600000000000000000000000000000000.00000	3887531744869599000000000000000000000000000.00000	55586619980370090000000000000000000000000.00000	176913046565595.70000	3882801637423.86570	155.96812	
1.4	Infinity	Infinity	Infinity	332909050522514600000000000000000000000000000000.00000	3885295310171763700000000000000000000000000.00000	55586619980370090000000000000000000000000.00000	45369062525659.45000	73843392726.44273	155.96812	
1.5	Infinity	Infinity	Infinity	702738974291152000000000000000000000000000000.00000	3885295310171763700000000000000000000000000.00000	55586619980370090000000000000000000000000.00000	45369062525659.45000	14732305914.65084	155.96812	
1.6	Infinity	Infinity	Infinity	234224252393701960000000000000000000000000000.00000	3885295310171763700000000000000000000000000.00000	55586619980370090000000000000000000000000.00000	45369062525659.45000	14732305914.65084	155.96812	
1.7	Infinity	Infinity	Infinity	234224252393701960000000000000000000000000000.00000	3885295310171763700000000000000000000000000.00000	55586619980370090000000000000000000000000.00000	45369062525659.45000	14732305914.65084	155.96812	
1.8	Infinity	Infinity	Infinity	234224252393701960000000000000000000000000000.00000	3885295310171763700000000000000000000000000.00000	20084039231916553000000000000000000000000.00000	45369062525659.45000	14732305914.65084	155.96812	
1.9	Infinity	Infinity	Infinity	234224252393701960000000000000000000000000000.00000	3885295310171763700000000000000000000000000.00000	20084039231916553000000000000000000000000.00000	30634843421898.22000	14732305914.65084	93.35471	
2.0	Infinity	Infinity	Infinity	234224252393701960000000000000000000000000000.00000	3885295310171763700000000000000000000000000.00000	20084039231916553000000000000000000000000.00000	10924160582463.73000	14732305914.65084	77.18918	
2.1	Infinity	Infinity	Infinity	234224252393701960000000000000000000000000000.00000	3885295310171763700000000000000000000000000.00000	20084039231916553000000000000000000000000.00000	4867019351200.97200	14732305914.65084	73.48953	
2.2	Infinity	Infinity	Infinity	5988817840813594000000000000000000000000000.00000	3885295310171763700000000000000000000000000.00000	2620701106350697000000000000000000000000.00000	4867019351200.97200	14732305914.65084	73.48953	
2.3	Infinity	Infinity	Infinity	5988817840813594000000000000000000000000000.00000	3885295310171763700000000000000000000000000.00000	2297908580620576700000000000000000000000.00000	4867019351200.97200	14732305914.65084	73.48953	
2.4	Infinity	Infinity	Infinity	5988817840813594000000000000000000000000000.00000	3884571773169101600000000000000000000000000.00000	2297908580620576700000000000000000000000.00000	4867019351200.97200	5242184955.41874	73.48953	
2.5	Infinity	Infinity	Infinity	5988817840813594000000000000000000000000000.00000	3884571773169101600000000000000000000000000.00000	1774811962181808400000000000000000000000.00000	4867019351200.97200	5242184955.41874	73.48953	
2.6	Infinity	Infinity	Infinity	5988817840813594000000000000000000000000000.00000	7279370469910147000000000000000000000000.00000	1774811962181808400000000000000000000000.00000	1998474811115.50510	2715225427.88862	73.48953	
2.7	Infinity	Infinity	Infinity	5988817840813594000000000000000000000000000.00000	537752023568343600000000000000000000000.00000	1774811962181808400000000000000000000000.00000	1998474811115.50510	2695497353.32094	73.48953	
2.8	Infinity	Infinity	Infinity	2718320118416109000000000000000000000000000.00000	537752023568343600000000000000000000000.00000	1774811962181808400000000000000000000000.00000	1998474811115.50510	2684391580.00289	62.73484	
2.9	Infinity	Infinity	Infinity	1805353472026661600000000000000000000000000.00000	537752023568343600000000000000000000000.00000	1774811962181808400000000000000000000000.00000	1998474811115.50510	2684391580.00289	56.90078	


==> plotsdata/newRun/3M75TSTARMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8	
-1	1	1	1	1	1	1	1	1	1	
0.0	Infinity	Infinity	Infinity	472929431002303350000000000000000000000000000000000000000000000000000000000000000000000000000.00000	9874407870959325000000000000000000000000000000000000000000000000000000000000000.00000	6602772860205307000000000000000000000000000000000000000000.00000	15136691186010218000000000000000000000.00000	267387825065072400000000000000000000000000.00000	983941604483373.10000	
0.1	Infinity	Infinity	Infinity	861831512560576100000000000000000000000000000000000000000000000000000000000000000000.00000	9373950456898506000000000000000000000000000000000000000000000000000000000000000.00000	6602772860205307000000000000000000000000000000000000000000.00000	4402332091539754400000000000000000.00000	453433512233419700000000000000000000.00000	378575893.02122	
0.2	Infinity	Infinity	Infinity	2217690709466470000000000000000000000000000000000000000000000000000000000000.00000	24159762185619236000000000000000000000000000000000000000000000000000000.00000	6602772860205307000000000000000000000000000000000000000000.00000	136569586419176140000000000000.00000	296521881967061000000000000000.00000	14559454.75867	
0.3	Infinity	Infinity	Infinity	100918514391189720000000000000000000000000000000000000000000000000000000000.00000	24159762185619236000000000000000000000000000000000000000000000000000000.00000	3702754386768581500000000000000000000000000000000000000000.00000	12759377845458944000000000000.00000	54513895793434990000000000000.00000	14559454.75867	
0.4	Infinity	Infinity	Infinity	19390044327813220000000000000000000000000000000000000000000000000000000.00000	92087417715635510000000000000000000000000000000000000000000000000.00000	1326557914121890500000000000000000000000000000000000000000.00000	182532851879338850000000000.00000	21005390403057634000000000000.00000	645493.69643	
0.5	Infinity	Infinity	Infinity	94173011875147700000000000000000000000000000000000000000000000000.00000	87757759228132110000000000000000000000000000000000000000000000000.00000	34831522242453235000000000000000000000000000000000000000.00000	36695930704108590000000000.00000	13091578032221510000000000000.00000	413404.65477	
0.6	Infinity	Infinity	Infinity	94173011875147700000000000000000000000000000000000000000000000000.00000	247581181503122350000000000000000000000000000000000000000000000.00000	13253006306669822000000000000000000000000000000000000000.00000	36695930704108590000000000.00000	8491038096868950000000000000.00000	413404.65477	
0.7	Infinity	Infinity	Infinity	94173011875147700000000000000000000000000000000000000000000000000.00000	72013603948045930000000000000000000000000000000000000000000000.00000	13253006306669822000000000000000000000000000000000000000.00000	2876852505331161500000000.00000	1556203124037303000000000000.00000	149111.26762	
0.8	Infinity	Infinity	Infinity	92096605008133660000000000000000000000000000000000000000000000000.00000	72013603948045930000000000000000000000000000000000000000000000.00000	13253006306669822000000000000000000000000000000000000000.00000	2876852505331161500000000.00000	22140140194180350000000000.00000	60228.88810	
0.9	Infinity	Infinity	Infinity	565911507663988500000000000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	586112114882426400000000000000000000000000000000000000.00000	2181532275800889700000000.00000	22140140194180350000000000.00000	40543.74649	
1.0	Infinity	Infinity	Infinity	565911507663988500000000000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	586112114882426400000000000000000000000000000000000000.00000	739418770329235700000000.00000	22140140194180350000000000.00000	40543.74649	
1.1	Infinity	Infinity	Infinity	565911507663988500000000000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	586112114882426400000000000000000000000000000000000000.00000	236009221983840750000000.00000	22140140194180350000000000.00000	40543.74649	
1.2	Infinity	Infinity	Infinity	565911507663988500000000000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	586112114882426400000000000000000000000000000000000000.00000	10308645963889077000000.00000	9502602710674137000000000.00000	11691.70183	
1.3	Infinity	Infinity	Infinity	348176874897751540000000000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	586112114882426400000000000000000000000000000000000000.00000	10308645963889077000000.00000	9502602710674137000000000.00000	11691.70183	
1.4	Infinity	Infinity	Infinity	348176874897751540000000000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	586112114882426400000000000000000000000000000000000000.00000	4877173612468701000000.00000	9502602710674137000000000.00000	7663.38872	
1.5	Infinity	Infinity	Infinity	115292563548580420000000000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	586112114882426400000000000000000000000000000000000000.00000	366966495047902760000.00000	106840338413324160000000.00000	3708.72082	
1.6	Infinity	Infinity	Infinity	14530767824480045000000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	2997982141504723000000000000000000000000000000000000.00000	30953911050098434000.00000	106840338413324160000000.00000	1351.74915	
1.7	Infinity	Infinity	Infinity	730700766541911140000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	2997982141504723000000000000000000000000000000000000.00000	22363140513790865000.00000	106840338413324160000000.00000	1351.74915	
1.8	Infinity	Infinity	Infinity	730700766541911140000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	2997982141504723000000000000000000000000000000000000.00000	22363140513790865000.00000	33233534781101623000000.00000	1351.74915	
1.9	Infinity	Infinity	Infinity	730700766541911140000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	2669806326646292700000000000000000000000000000000000.00000	16072167098966310000.00000	33233534781101623000000.00000	751.77618	
2.0	Infinity	Infinity	Infinity	730700766541911140000000000000000000000000000000000000.00000	6176994614833594000000000000000000000000000000000000000000.00000	2669806326646292700000000000000000000000000000000000.00000	16072167098966310000.00000	33233534781101623000000.00000	270.88994	
2.1	Infinity	Infinity	Infinity	730700766541911140000000000000000000000000000000000000.00000	5535270709658874000000000000000000000000000000000000000000.00000	2668557120286076300000000000000000000000000000000000.00000	9983424581920995000.00000	33233534781101623000000.00000	270.88994	
2.2	Infinity	Infinity	Infinity	730700766541911140000000000000000000000000000000000000.00000	3673659144852705000000000000000000000000000000000000000000.00000	2668557120286076300000000000000000000000000000000000.00000	9983424581920995000.00000	33233534781101623000000.00000	270.88994	
2.3	Infinity	Infinity	Infinity	730700766541911140000000000000000000000000000000000000.00000	3673659144852705000000000000000000000000000000000000000000.00000	2668557120286076300000000000000000000000000000000000.00000	5267567052612878300.00000	33233534781101623000000.00000	270.88994	
2.4	Infinity	Infinity	Infinity	730700766541911140000000000000000000000000000000000000.00000	3673659144852705000000000000000000000000000000000000000000.00000	2668557120286076300000000000000000000000000000000000.00000	5267567052612878300.00000	12371063358077194000000.00000	215.78016	
2.5	Infinity	Infinity	Infinity	730700766541911140000000000000000000000000000000000000.00000	3673659144852705000000000000000000000000000000000000000000.00000	2668557120286076300000000000000000000000000000000000.00000	2903487617065187800.00000	12371063358077194000000.00000	215.78016	
2.6	Infinity	Infinity	Infinity	40982661403849586000000000000000000000000000000000000.00000	68731250959654610000000000000000000000000000000000000000.00000	2668557120286076300000000000000000000000000000000000.00000	2903487617065187800.00000	2590154416134540500000.00000	215.78016	
2.7	Infinity	Infinity	Infinity	40982661403849586000000000000000000000000000000000000.00000	4080216565263273000000000000000000000000000000000000000.00000	2668557120286076300000000000000000000000000000000000.00000	2903487617065187800.00000	2590154416134540500000.00000	215.78016	
2.8	Infinity	Infinity	Infinity	40982661403849586000000000000000000000000000000000000.00000	4080216565263273000000000000000000000000000000000000000.00000	2668557120286076300000000000000000000000000000000000.00000	899444265657060610.00000	2590154416134540500000.00000	215.78016	
2.9	Infinity	Infinity	Infinity	40982661403849586000000000000000000000000000000000000.00000	4080216565263273000000000000000000000000000000000000000.00000	2668557120286076300000000000000000000000000000000000.00000	461103201694610050.00000	2590154416134540500000.00000	215.78016	


==> plotsdata/newRun/scaled/2M100TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	4.85471443940137e+95	7.05745779690943e+87	2.43756763894274e+75	3.1411624705975e+45	3.99420156963285e+56	38287802711185137664
0.1	Inf	Inf	Inf	1.56822551917999e+92	3.09957978103754e+82	2.43756763894274e+75	4.84298301705003e+35	7.81744803001178e+41	56292659664336
0.2	Inf	Inf	Inf	1.56822551917999e+92	3.02191023223041e+82	2.43756763894274e+75	4.22959635686012e+35	4.42544252625597e+36	1437.79981157121
0.3	Inf	Inf	Inf	1.62320406457386e+84	3.02191023223041e+82	2.43756763894274e+75	5.39426401270352e+33	2.11144671030509e+36	1437.79981157121
0.4	Inf	Inf	Inf	4.82815151141622e+83	1.37283538967286e+75	2.43756763894274e+75	9.40415757035507e+31	1.64355911592613e+28	1437.79981157121
0.5	Inf	Inf	Inf	2.03174349371729e+83	1.37283538967286e+75	2.43756763894274e+75	5.30453725128857e+30	1.06267661610785e+26	1437.79981157121
0.6	Inf	Inf	Inf	2.03174349371729e+83	1.37283538967286e+75	2.43756763894274e+75	1.12766845782259e+29	1.06267661610785e+26	1437.79981157121
0.7	Inf	Inf	Inf	8.52626273995704e+81	1.37283538967286e+75	2.43756763894274e+75	1.12766845782259e+29	1.06267661610785e+26	1437.79981157121
0.8	Inf	Inf	Inf	3.03976697140458e+81	1.37283538967286e+75	2.43756763894274e+75	5.71099862123185e+25	1.06267661610785e+26	1437.79981157121
0.9	Inf	Inf	Inf	2.0396183605016e+81	1.37283538967286e+75	8.13280954948482e+74	5.69105685721609e+25	1.25324313628542e+25	1437.79981157121
1	Inf	Inf	Inf	2.0396183605016e+81	1.37283538967286e+75	8.04517334781698e+74	2.84822772257856e+25	2.11740313579827e+24	779.316183433138
1.1	Inf	Inf	Inf	2.0396183605016e+81	1.37283538967286e+75	8.04517334781698e+74	2.84127495605034e+25	2.11740313579827e+24	779.316183433138
1.2	Inf	Inf	Inf	2.0396183605016e+81	3.33890632073514e+74	8.04517334781698e+74	2.84122885791458e+25	664910926981607168	26.2387948614533
1.3	Inf	Inf	Inf	2.0396183605016e+81	3.33890632073514e+74	8.04517334781698e+74	5.74657509258459e+22	299155577960374336	26.2387948614533
1.4	Inf	Inf	Inf	2.0396183605016e+81	3.33890632073514e+74	8.04517334781698e+74	2.80937959057086e+22	299155577960374336	26.2387948614533
1.5	Inf	Inf	Inf	2.0396183605016e+81	3.33890632073514e+74	8.04517334781698e+74	2.76409781484347e+22	295028611989469568	26.2387948614533
1.6	Inf	Inf	Inf	2.0396183605016e+81	3.33890632073514e+74	8.04517334781698e+74	8.18606815369725e+20	295028611989469568	1
1.7	Inf	Inf	Inf	2.0396183605016e+81	3.33890632073514e+74	8.04517334781698e+74	8.16487151231193e+20	295028611989469568	1
1.8	Inf	Inf	Inf	6.22122122696536e+80	3.33890632073514e+74	8.04517334781698e+74	49475686611779190784	351401595735511	1
1.9	Inf	Inf	Inf	1.09309238569497e+78	3.33890632073514e+74	8.04517334781698e+74	49000382077147193344	351401595735511	1
2	Inf	Inf	Inf	1.09309238569497e+78	8.04176077831868e+73	8.04517334781698e+74	49000382077147193344	351401595735511	1
2.1	Inf	Inf	Inf	1.09309238569497e+78	8.04176077831868e+73	8.04517334781698e+74	49000382077147193344	351401595735511	1
2.2	Inf	Inf	Inf	1.09309238569497e+78	8.04176077831868e+73	8.04517334781698e+74	49000382077147193344	351401595735511	1
2.3	Inf	Inf	Inf	1.09309238569497e+78	8.04176077831868e+73	8.04517334781698e+74	9859877784374378496	351401595735511	1
2.4	Inf	Inf	Inf	1.09309238569497e+78	8.04176077831868e+73	8.04517334781698e+74	9859877784374378496	75790365213165.5	1
2.5	Inf	Inf	Inf	1.09309238569497e+78	8.04176077831868e+73	8.04517334781698e+74	818855879981379584	26268308979401.2	1
2.6	Inf	Inf	Inf	1.09309238569497e+78	8.04176077831868e+73	8.04517334781698e+74	818855879981379584	26268308979401.2	1
2.7	Inf	Inf	Inf	1.09309238569497e+78	8.04176077831868e+73	8.04517334781698e+74	818855879981379584	26268308979401.2	1
2.8	Inf	Inf	Inf	1.09309238569497e+78	8.04176077831868e+73	8.04517334781698e+74	818855879981379584	26268308979401.2	1
2.9	Inf	Inf	Inf	1.09309238569497e+78	8.04176077831868e+73	8.04517334781698e+74	818855879981379584	26268308979401.2	1


==> plotsdata/newRun/scaled/2M100TchainMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	2.48852043121658e+82	5.02884545810199e+75	1.68701326969985e+61	1.93976291101489e+37	5.69269341196248e+41	161063311292054
0.1	Inf	Inf	Inf	7.82325607676997e+71	1.19941481084517e+72	9.35050182644627e+58	9.92994950162488e+27	3.14447284416873e+26	6377484426.67228
0.2	Inf	Inf	Inf	7.82325607676997e+71	9.10699729660192e+70	3.50564511240422e+57	8.12046228707754e+22	3.48674736826289e+23	527010.77797217
0.3	Inf	Inf	Inf	6.25196651313932e+70	1.42749958659314e+68	3.50564511240422e+57	4.11031266013423e+20	5.58691678220991e+22	330715.017978746
0.4	Inf	Inf	Inf	6.24670357298829e+70	1.37641746953647e+68	3.50564511240422e+57	4.11031266013423e+20	1.53276838372821e+21	10028.6586259327
0.5	Inf	Inf	Inf	6.24670357298829e+70	1.37641746953647e+68	3.50564511240422e+57	1542715492209426688	1.53276838372821e+21	10028.6586259327
0.6	Inf	Inf	Inf	6.24670357298829e+70	1.37641746953647e+68	3.50564511240422e+57	1542715492209426688	1.53276838372821e+21	72.3705137185124
0.7	Inf	Inf	Inf	6.24670357298829e+70	2.87390635254323e+65	3.50564511240422e+57	1542715492209426688	7729267383163576320	72.3705137185124
0.8	Inf	Inf	Inf	4.67411401469956e+67	2.87390635254323e+65	3.50564511240422e+57	1542715492209426688	634672657847832576	72.3705137185124
0.9	Inf	Inf	Inf	4.67411401469956e+67	2.30497741039867e+65	3.50564511240422e+57	1542715492209426688	940549575814424	16.0805337888019
1	Inf	Inf	Inf	5.52924782495427e+66	2.02802402368548e+64	3.50564511240422e+57	1542715492209426688	940549575814424	16.0805337888019
1.1	Inf	Inf	Inf	5.52924782495427e+66	1.06694688402422e+64	2.16244269298658e+56	1542715492209426688	940549575814424	16.0805337888019
1.2	Inf	Inf	Inf	5.52924782495427e+66	1.0348341628835e+63	2.16244269298658e+56	1542715492209426688	940549575814424	16.0805337888019
1.3	Inf	Inf	Inf	9.10024754840067e+65	1.0348341628835e+63	2.16244269298658e+56	1542715492209426688	940549575814424	16.0805337888019
1.4	Inf	Inf	Inf	8.03743795341589e+65	1.02330622497895e+63	2.16244269298658e+56	1542715492209426688	940549575814424	16.0805337888019
1.5	Inf	Inf	Inf	8.03743795341589e+65	1.02330622497895e+63	2.16244269298658e+56	1542715492209426688	940549575814424	1.28905075013487
1.6	Inf	Inf	Inf	5.52040276677978e+61	1.02330622497895e+63	2.16244269298658e+56	1385836294005661184	940549575814424	1.28905075013487
1.7	Inf	Inf	Inf	5.52040276677978e+61	1.02330622497895e+63	2.16244269298658e+56	837249526404746240	940549575814424	1.28905075013487
1.8	Inf	Inf	Inf	5.47192291033373e+61	3.11090423674929e+62	2.16244269298658e+56	837249526404746240	940549575814424	1.28905075013487
1.9	Inf	Inf	Inf	5.47191871151191e+61	2.18289054412343e+62	2.16244269298658e+56	837249526404746240	940549575814424	1.28905075013487
2	Inf	Inf	Inf	5.47191871151191e+61	5.7405022900454e+61	2.16244269298658e+56	837249526404746240	940549575814424	1.28905075013487
2.1	Inf	Inf	Inf	5.47191871151191e+61	5.7405022900454e+61	2.16244269298658e+56	837249526404746240	940455860794639	1.28905075013487
2.2	Inf	Inf	Inf	5.47191871151191e+61	5.7405022900454e+61	2.16244269298658e+56	837249526404746240	940455860794639	1.28905075013487
2.3	Inf	Inf	Inf	5.47191871151191e+61	5.7405022900454e+61	2.16244269298658e+56	837249526404746240	940455860794638	1
2.4	Inf	Inf	Inf	5.47191871151191e+61	5.7405022900454e+61	2.16244269298658e+56	607259257571175168	52626708012.0168	1
2.5	Inf	Inf	Inf	6.74216252853037e+60	5.7405022900454e+61	1.83841091692945e+56	607259257571175168	52626708012.0168	1
2.6	Inf	Inf	Inf	6.74216252853037e+60	5.7405022900454e+61	1.83841091692945e+56	607259257571175168	52626708012.0168	1
2.7	Inf	Inf	Inf	6.74216252853037e+60	5.7405022900454e+61	1.83841091692945e+56	320870413626594688	52626708012.0168	1
2.8	Inf	Inf	Inf	6.74216252853037e+60	5.7405022900454e+61	1.83841091692945e+56	65694516261156744	52626708012.0168	1
2.9	Inf	Inf	Inf	6.74216252853037e+60	2.83388837402541e+61	1.83841091692945e+56	65694516261156744	52626708012.0168	1


==> plotsdata/newRun/scaled/2M100TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	5.96284712891704e+85	1.51346970423479e+91	3.85483436018372e+70	1.20379835745586e+32	2.38437664837115e+32	169958785282126
0.1	Inf	Inf	Inf	3.96466237810241e+80	5.87326677536862e+81	3.66196796843399e+66	6.72371163790601e+27	4.60888336340441e+24	1956253852.8922
0.2	Inf	Inf	Inf	2.18521105603516e+77	5.87326677536862e+81	3.66196796843399e+66	2.75913917629391e+27	8021673629749132	659180269.6293
0.3	Inf	Inf	Inf	2.18521105603516e+77	1.90245912588599e+81	3.66196796843399e+66	1.00003345602312e+25	259788194046891	836656.110017191
0.4	Inf	Inf	Inf	2.18521105603516e+77	1.88893634092313e+81	3.66196796843399e+66	5.978095525094e+21	253187138527563	90045.6332969395
0.5	Inf	Inf	Inf	2.18521105603516e+77	1.88893634092313e+81	3.66196796843399e+66	5.978095525094e+21	99327386424.6895	90045.6332969395
0.6	Inf	Inf	Inf	2.18521105603516e+77	1.88893634092313e+81	3.66196796843399e+66	1.61711881130124e+20	29265535708.3384	52057.1009855105
0.7	Inf	Inf	Inf	2.18521105603516e+77	1.88893634092313e+81	3.66196796843399e+66	1.61711881130124e+20	16173873405.4205	3364.71633015263
0.8	Inf	Inf	Inf	8.77393463766206e+72	1.88893634092313e+81	3.66196796843399e+66	1.61711881130124e+20	216806433.212678	3364.71633015263
0.9	Inf	Inf	Inf	8.77393463766206e+72	1.88893634092313e+81	3.66196796843399e+66	1.19447776147006e+20	216806433.212678	1370.68354643393
1	Inf	Inf	Inf	8.77393463766206e+72	1.88893634092313e+81	3.66196796843399e+66	307292371997717312	90148054.8174541	1370.68354643393
1.1	Inf	Inf	Inf	8.77393463766206e+72	1.88893634092313e+81	3.66196796843399e+66	200423988318276320	90148054.8174541	925.031835721107
1.2	Inf	Inf	Inf	8.77393463766206e+72	6.98678455941882e+75	3.66196796843399e+66	200423988318276320	90148054.8174541	925.031835721107
1.3	Inf	Inf	Inf	8.77393463766206e+72	6.98678455941882e+75	3.66196796843399e+66	200423988318276320	90148054.8174541	179.187799452298
1.4	Inf	Inf	Inf	8.77393463766206e+72	6.98678455941882e+75	3.66196796843399e+66	22163455385525496	90148054.8174541	179.187799452298
1.5	Inf	Inf	Inf	8.77393463766206e+72	6.98678455941882e+75	3.66196796843399e+66	22163455385525496	4950812.7407587	179.187799452298
1.6	Inf	Inf	Inf	8.77393463766206e+72	6.98678455941882e+75	3.66196796843399e+66	22163455385525496	3231487.60065287	179.187799452298
1.7	Inf	Inf	Inf	8.77393463766206e+72	6.98678455941882e+75	3.66196796843399e+66	22163455385525496	3231487.60065287	179.187799452298
1.8	Inf	Inf	Inf	8.77393463766206e+72	6.98678455941882e+75	3.66196796843399e+66	22163455385525496	3231487.60065287	179.187799452298
1.9	Inf	Inf	Inf	8.77393463766206e+72	6.98678455941882e+75	3.66196796843399e+66	22163455385525496	1775878.404046	166.578409565184
2	Inf	Inf	Inf	8.77393463766206e+72	6.98678455941882e+75	3.66196796843399e+66	22163455385525496	1775878.404046	166.578409565184
2.1	Inf	Inf	Inf	8.77393463766206e+72	6.98678455941882e+75	3.66196796843399e+66	2598942038589996	1775878.404046	166.578409565184
2.2	Inf	Inf	Inf	9.02139087114966e+67	6.98678455941882e+75	3.66196796843399e+66	2598942038589996	1775878.404046	166.578409565184
2.3	Inf	Inf	Inf	8.94806188698068e+67	6.98678455941882e+75	3.66196796843399e+66	2598942038589996	1775878.404046	26.5424568813559
2.4	Inf	Inf	Inf	8.94806188698068e+67	6.98678455941882e+75	3.66196796843399e+66	2598942038589996	1091421.40094607	1
2.5	Inf	Inf	Inf	8.94806188698068e+67	6.98678455941882e+75	3.66196796843399e+66	2598942038589996	620731.821438625	1
2.6	Inf	Inf	Inf	8.94806188698068e+67	6.98678455941882e+75	2.51392606536523e+66	2598942038589996	282356.330698217	1
2.7	Inf	Inf	Inf	8.94806188698068e+67	6.98678455941882e+75	2.51392606536523e+66	2598942038589996	282356.330698217	1
2.8	Inf	Inf	Inf	8.94806188698068e+67	6.98678455941882e+75	2.51392606536523e+66	2598942038589996	282356.330698217	1
2.9	Inf	Inf	Inf	8.94806188698068e+67	6.98678455941882e+75	2.51392606536523e+66	1942685279579785	282356.330698217	1


==> plotsdata/newRun/scaled/2M100TcycleMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	9.27966855507152e+78	2.06340502495904e+74	1.83937336568706e+58	2.43813768992776e+30	2.16961324549821e+40	378060840.378249
0.1	Inf	Inf	Inf	2.90385955171471e+69	6.21791299048051e+68	1.41891038051865e+57	9.16915386035553e+22	3.38395500053061e+20	43671.1159318961
0.2	Inf	Inf	Inf	8.16216233358607e+66	1.96874807450167e+57	6.91545739275495e+51	9.16915386035553e+22	1751029139172102400	43671.1159318961
0.3	Inf	Inf	Inf	8.16191719064635e+66	1.17822649988916e+57	6.91545739275495e+51	15055489168377878528	124315961454010	29679.6301161101
0.4	Inf	Inf	Inf	1.97049445929162e+60	1.13704007417193e+56	6.91545739275495e+51	34868252800199748	124315961454010	9247.68917480901
0.5	Inf	Inf	Inf	1.8931752032276e+60	1.13704007417193e+56	1.07987063179861e+51	34868252800199748	613179960002.094	9247.68917480901
0.6	Inf	Inf	Inf	1.89317520080357e+60	1.13704007417193e+56	7.25350593100289e+50	34868252800199748	613179960002.094	1577.88068601626
0.7	Inf	Inf	Inf	2.36906857556457e+59	1.13704007417193e+56	7.25350593100289e+50	26295408401105332	613179960002.094	1069.31168432244
0.8	Inf	Inf	Inf	6.65942809344219e+53	1.13704007417193e+56	7.25350593100289e+50	26295408401105332	613179960002.094	1069.31168432244
0.9	Inf	Inf	Inf	6.65942809344219e+53	1.13704007417193e+56	7.25350593100289e+50	17725936766240.9	150814907.086418	1069.31168432244
1	Inf	Inf	Inf	6.65942809344219e+53	1.13704007417193e+56	7.25350593100289e+50	17725936766240.9	150814907.086418	1069.31168432244
1.1	Inf	Inf	Inf	6.65942809344219e+53	1.13704007417193e+56	7.25350593100289e+50	17725936766240.9	150814907.086418	368.861678614596
1.2	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	17725936766240.9	145706690.975101	368.861678614596
1.3	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	17725936766240.9	145706690.975101	10.6357424695364
1.4	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	17725936766240.9	31010741.4761822	9.97144211981256
1.5	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	2747006170971.02	31010741.4761822	9.97144211981256
1.6	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	2747006170971.02	31010741.4761822	2.53730141380109
1.7	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	2496409687732.04	186716.427973528	2.53730141380109
1.8	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	779649614495.617	186716.427973528	2.53730141380109
1.9	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	779649614495.617	64942.2837526989	2.53730141380109
2	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	779649614495.617	46974.3155998015	2.53730141380109
2.1	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	779649614495.617	46974.3155998015	2.53730141380109
2.2	Inf	Inf	Inf	6.65942809344219e+53	3.23921356457285e+55	7.25350593100289e+50	734501173750.467	46974.3155998015	1.53199595345554
2.3	Inf	Inf	Inf	6.65942809344219e+53	1.22957644850422e+55	7.25350593100289e+50	733162557201.503	46974.3155998015	1.53199595345554
2.4	Inf	Inf	Inf	6.65942809344219e+53	1.22957644850422e+55	7.25350593100289e+50	733162557201.503	45905.897806577	1
2.5	Inf	Inf	Inf	6.65942809344219e+53	1.22957644850422e+55	7.25350593100289e+50	733162557201.503	45905.897806577	1
2.6	Inf	Inf	Inf	6.65942809344219e+53	1.22957644850422e+55	7.25350593100289e+50	8431594901.16663	45905.897806577	1
2.7	Inf	Inf	Inf	6.65942809344219e+53	1.22957644850422e+55	7.25350593100289e+50	8431594901.16663	45905.897806577	1
2.8	Inf	Inf	Inf	6.65942809344219e+53	1.22957644850422e+55	7.25350593100289e+50	8431594901.16663	45905.897806577	1
2.9	Inf	Inf	Inf	6.65942809344219e+53	1.22957644850422e+55	7.25350593100289e+50	8431594901.16663	45905.897806577	1


==> plotsdata/newRun/scaled/2M100TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	8.37068609234979e+111	5.91172635677434e+104	1.35388975207929e+72	1.00086782399412e+33	1.09555550901344e+39	476151483.695693
0.1	Inf	Inf	Inf	3.85758003764529e+103	1.98741921901377e+81	2.35294127878028e+67	7.71031977823092e+30	3.20484463684545e+21	6238235.6323298
0.2	Inf	Inf	Inf	1.33073850088389e+94	8.16615997184623e+72	2.35294127878028e+67	4.43613198270421e+27	5.44458648287018e+20	2799533.29536513
0.3	Inf	Inf	Inf	1.4770360920339e+91	3.19190720917827e+71	2.35294127878028e+67	4.43613198270421e+27	5.44458648287018e+20	37580.88943681
0.4	Inf	Inf	Inf	4.1689350260943e+86	2.55147970398516e+71	2.35294127878028e+67	4.43613198270421e+27	3585449266186374656	1838.69937088845
0.5	Inf	Inf	Inf	4.16893189466501e+86	2.55147970398516e+71	2.35294127878028e+67	5.84114614256586e+26	372343756118358016	3.04668048727922
0.6	Inf	Inf	Inf	2.65157603611472e+85	2.42236189132213e+69	2.35294127878028e+67	5.4498362320596e+25	372343756118358016	3.04668048727922
0.7	Inf	Inf	Inf	5.36040932685749e+73	1.70203224669079e+67	2.35294127878028e+67	1.53628996485617e+25	372343756118358016	3.04668048727922
0.8	Inf	Inf	Inf	5.36040932685749e+73	1.70203224669079e+67	2.35294127878028e+67	3.73795314880757e+24	133804913009978848	3.04668048727922
0.9	Inf	Inf	Inf	2.95101702897666e+70	1.44994953194281e+67	2.35294127878028e+67	1.18120796245018e+24	133804913009978848	2.9934061310153
1	Inf	Inf	Inf	2.95101702897666e+70	1.44994953194281e+67	2.35294127878028e+67	1.18120796245018e+24	133804913009978848	2.9934061310153
1.1	Inf	Inf	Inf	2.36559089307931e+70	1.44994953194281e+67	3.87937620411849e+66	1.17132499589376e+24	133804913009978848	2.38296438455512
1.2	Inf	Inf	Inf	6.12186957879822e+68	1.44994953194281e+67	3.41890796903452e+66	4.0098623885522e+23	133804913009978848	1.154777176832
1.3	Inf	Inf	Inf	7.34661225991751e+66	1.44994953194281e+67	3.41890796903452e+66	4.0098623885522e+23	133804913009978848	1.154777176832
1.4	Inf	Inf	Inf	7.34661225991751e+66	1.44994953194281e+67	2.38198681377873e+63	4.0098623885522e+23	133804913009978848	1.154777176832
1.5	Inf	Inf	Inf	7.34661225991751e+66	1.44994953194281e+67	2.38198681377873e+63	5.83662098736099e+20	133804913009978848	1.154777176832
1.6	Inf	Inf	Inf	7.34661225991751e+66	1.44994953194281e+67	2.38198680691546e+63	94903004418500755456	133804913009978848	1.154777176832
1.7	Inf	Inf	Inf	7.34661225991751e+66	1.44994953194281e+67	2.52945862624034e+54	5213013615083282432	133804913009978848	1.154777176832
1.8	Inf	Inf	Inf	7.34661225991751e+66	1.44994953194281e+67	1.16859865085941e+54	5213013615083282432	133804913009978848	1.154777176832
1.9	Inf	Inf	Inf	7.34661225991751e+66	1.44994953194281e+67	1.16859865085941e+54	5213013615083282432	133804913009978848	1.154777176832
2	Inf	Inf	Inf	7.34661225991751e+66	2.60311262564438e+66	1.16785061029368e+49	3244379428379724800	133804913009978848	1.154777176832
2.1	Inf	Inf	Inf	7.34661225991751e+66	2.60309493056824e+66	1.16785061029368e+49	3244379428379724800	133804913009978848	1.154777176832
2.2	Inf	Inf	Inf	2.5913541294189e+66	2.50373014747614e+64	1.16785061029368e+49	3244379428379724800	133804913009978848	1.154777176832
2.3	Inf	Inf	Inf	3.30106237837488e+65	1.30603893305546e+60	1.16785061029368e+49	3244379428379724800	133804913009978848	1.154777176832
2.4	Inf	Inf	Inf	3.30106237837488e+65	1.30603893305546e+60	1.16785061029368e+49	3244379428379724800	64922.849945436	1.154777176832
2.5	Inf	Inf	Inf	3.30106237837488e+65	1.30603893305546e+60	1.16785061029368e+49	3244379428379724800	60604.4123768033	1.154777176832
2.6	Inf	Inf	Inf	3.30106237837488e+65	1.30603893305546e+60	1.16785061029368e+49	3244379428379724800	60604.4123768033	1.154777176832
2.7	Inf	Inf	Inf	3.30106237837488e+65	1.30603893305546e+60	1.16785061029368e+49	2965431081009122816	60604.4123768033	1.154777176832
2.8	Inf	Inf	Inf	3.30106237837488e+65	1.30603893305546e+60	1.16785061029368e+49	2965431081009122816	60604.4123768033	1
2.9	Inf	Inf	Inf	4.2374309794423e+63	1.30603893305546e+60	1.16785061029368e+49	2965431081009122816	5496.76625803494	1


==> plotsdata/newRun/scaled/2M100TstarMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	1.60692252393055e+95	2.19987924247883e+123	8.60024715680456e+62	6.46487878395517e+32	6.80399111295549e+30	98202.255643129
0.1	Inf	Inf	Inf	1.1674015822156e+79	3.61542667719259e+106	1.21845306036679e+59	1.0919789221851e+28	9658950122044546	48876.4707312267
0.2	Inf	Inf	Inf	5.57036531125889e+69	1.90357458688697e+89	1.49464403677316e+57	1.97829404746919e+26	9658950122044546	11.1393053812729
0.3	Inf	Inf	Inf	6.80237932955527e+67	6.05313110807531e+86	1.49464403677316e+57	1.82113049521582e+23	9658950122044546	8.60927748452197
0.4	Inf	Inf	Inf	1.06565018842133e+67	3.87363959838497e+73	1.49464403677316e+57	1.82113049521582e+23	8068090118329753	8.60927748452197
0.5	Inf	Inf	Inf	1.06565018842133e+67	3.87363943644747e+73	1.85224342205066e+53	6.12372629660963e+21	9332161410601	8.60927748452197
0.6	Inf	Inf	Inf	1.06565018842133e+67	3.87363943644747e+73	1.85224342205066e+53	5.61007142871335e+21	179083611558.019	7.38615947815446
0.7	Inf	Inf	Inf	1.06565018842133e+67	3.87363943644747e+73	1.84260164191724e+53	2.90461594128636e+20	179083611558.019	4.50132016966202
0.8	Inf	Inf	Inf	1.06565018842133e+67	1.18144988583607e+70	1.84142594096323e+53	2.90461594128636e+20	178995691654.341	4.50132016966202
0.9	Inf	Inf	Inf	1.16411724387562e+65	1.18144988583607e+70	1.84142594096323e+53	1.29286193052654e+20	178995691654.341	4.50132016966202
1	Inf	Inf	Inf	1.16411724387562e+65	1.20109413999247e+64	1.84142594096323e+53	7829853099251258368	178995646140.385	4.12069441131633
1.1	Inf	Inf	Inf	7.85919742053242e+62	3.3033069234006e+63	1.84142594096323e+53	7829853099251258368	178995646140.385	4.12069441131633
1.2	Inf	Inf	Inf	7.85919742053242e+62	8.23718915686913e+62	8.30817304655677e+48	1311013076399885568	178995646140.385	2.34818671119085
1.3	Inf	Inf	Inf	7.85919742053242e+62	8.23718915686913e+62	8.30817304655677e+48	206322909779269632	178995646140.385	2.34818671119085
1.4	Inf	Inf	Inf	7.85919742053242e+62	8.23718898933276e+62	1.01899794903066e+48	85579957879072672	178995646140.385	1.88783017204725
1.5	Inf	Inf	Inf	7.85919742053242e+62	1.46369918667551e+62	1.01899794903066e+48	33851222657548572	178995646140.385	1.88783017204725
1.6	Inf	Inf	Inf	7.85919742053242e+62	1.23368155358615e+55	1.01899794903066e+48	19485677028694568	178995644778.819	1.88783017204725
1.7	Inf	Inf	Inf	7.85919742053242e+62	1.23368155358615e+55	3.43703836369932e+47	19485677028694568	178995644778.819	1.48441826459394
1.8	Inf	Inf	Inf	2.86846961427637e+60	3.4101878180132e+49	8.6355999206564e+46	16896250035453650	178995644778.819	1.48441826459394
1.9	Inf	Inf	Inf	2.86846961427637e+60	3.4101878180132e+49	8.6355999206564e+46	9910049324087270	178995644778.819	1.25867132649569
2	Inf	Inf	Inf	2.86846961427637e+60	3.4101878180132e+49	2.04002663383386e+46	9910049324087270	178995644778.819	1.25867132649569
2.1	Inf	Inf	Inf	2.86846961427637e+60	3.4101878180132e+49	2.04002663383386e+46	5450582936557733	77973639341.2251	1.25867132649569
2.2	Inf	Inf	Inf	2.86846961427637e+60	3.4101878180132e+49	3.6816696672356e+45	5392908469276940	77973639341.2251	1.25867132649569
2.3	Inf	Inf	Inf	2.72810581310559e+59	3.4101878180132e+49	3.6816696672356e+45	5392908469276940	77973639341.2251	1.25867132649569
2.4	Inf	Inf	Inf	2.72810581310559e+59	3.4101878180132e+49	2.81172249530142e+41	4923492015211157	77973639341.2251	1.24783203874434
2.5	Inf	Inf	Inf	2.72810581310559e+59	3.4101878180132e+49	2.81172249530142e+41	1313121591844976	77973639341.2251	1.24783203874434
2.6	Inf	Inf	Inf	2.72810581310559e+59	3.4101878180132e+49	2.81172249530142e+41	1093663959688937	77973639341.2251	1.24783203874434
2.7	Inf	Inf	Inf	2.72810581310559e+59	3.4101878180132e+49	1.71697806168575e+39	1002366635963952	77973639341.2251	1.00578261275369
2.8	Inf	Inf	Inf	2.72810581310559e+59	3.4101878180132e+49	1.81972312266668e+38	1002366635963952	77973639341.2251	1
2.9	Inf	Inf	Inf	2.72810581310559e+59	3.4101878180132e+49	1.81898458838209e+38	780090433760863	77973639341.2251	1


==> plotsdata/newRun/scaled/2M10TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	17530.0367260983	42177.0747554112	9938.34566350621	110.017753937975	3.77743361160428	6.96464322139538
0.1	Inf	Inf	Inf	6047.21553091829	3431.06466966343	1121.30529218449	13.6931968420655	2.83307520870321	2.83307520870321
0.2	Inf	Inf	Inf	2919.56949533487	2447.30785139576	944.830582102519	9.91576323046122	2.83307520870321	2.83307520870321
0.3	Inf	Inf	Inf	2684.56924980168	1969.17321421826	731.877762248328	4.72179201450535	2.83307520870321	2.83307520870321
0.4	178264.165045518	Inf	Inf	498.752833075209	1969.17321421826	264.934914818872	4.24961281305481	2.83307520870321	2.83307520870321
0.5	178264.165045518	Inf	Inf	498.752833075209	1363.10266120198	247.42190156008	4.24961281305481	2.83307520870321	2.83307520870321
0.6	178264.165045518	Inf	Inf	498.752833075209	944.358402901069	119.933517168436	4.24961281305481	2.83307520870321	2.83307520870321
0.7	178264.165045518	Inf	Inf	435.062072677823	944.358402901069	101.046349110414	4.24961281305481	2.83307520870321	2.83307520870321
0.8	178264.165045518	Inf	Inf	243.886440902051	856.72520114834	95.380198693008	4.24961281305481	2.83307520870321	2.83307520870321
0.9	178264.165045518	Inf	Inf	218.860943225173	856.72520114834	94.9080194915574	4.24961281305481	2.83307520870321	2.83307520870321
1	178264.165045518	Inf	Inf	204.863823518302	699.489527065312	94.4358402901069	4.24961281305481	2.83307520870321	2.83307520870321
1.1	178264.165045518	1.6762361651494	Inf	138.484493635024	605.948683564386	94.4358402901069	4.24961281305481	2.83307520870321	2.83307520870321
1.2	178264.165045518	1.6762361651494	Inf	101.538690363767	605.948683564386	94.4358402901069	4.24961281305481	2.24646809957315	2.83307520870321
1.3	178264.165045518	1.6762361651494	Inf	101.538690363767	474.540097457787	94.4358402901069	4.24961281305481	2.24646809957315	2.42742605673705
1.4	178264.165045518	1.6762361651494	Inf	95.380198693008	474.540097457787	94.4358402901069	4.24961281305481	2.24646809957315	1.95524685528652
1.5	178264.165045518	1.6762361651494	Inf	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	2.24646809957315	1.88871680580214
1.6	178264.165045518	1.6762361651494	Inf	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	2.24646809957315	1.88871680580214
1.7	178264.165045518	1.6762361651494	Inf	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	2.24646809957315	1.46021418048578
1.8	178264.165045518	1.6762361651494	1.00579836059381	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	2.24646809957315	1.4165376043516
1.9	178264.165045518	1.6762361651494	1	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	2.19157254561251	1.4165376043516
2	178264.165045518	1.6762361651494	1	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	1.92857817398859	1.4165376043516
2.1	178264.165045518	1.6762361651494	1	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	1.92857817398859	1.4165376043516
2.2	178264.165045518	1.6762361651494	1	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	1.88871680580214	1.4165376043516
2.3	178264.165045518	1.6762361651494	1	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	1.88871680580214	1.34097004495146
2.4	178264.165045518	1.6762361651494	1	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	1.88871680580214	1.34097004495146
2.5	178264.165045518	1.6762361651494	1	94.4358402901069	474.540097457787	94.4358402901069	3.83071431269595	1.88871680580214	1.34097004495146
2.6	178264.165045518	1.6762361651494	1	94.4358402901069	474.540097457787	63.7441921958222	3.83071431269595	1.88871680580214	1.31455634042232
2.7	178264.165045518	1.6762361651494	1	94.4358402901069	393.482671023307	63.7441921958222	3.83071431269595	1.88871680580214	1.21674914063385
2.8	178264.165045518	1.6762361651494	1	94.4358402901069	393.482671023307	63.7441921958222	3.83071431269595	1.88871680580214	1.14968080685982
2.9	178264.165045518	1.6762361651494	1	94.4358402901069	393.482671023307	60.8529539530843	3.83071431269595	1.88871680580214	1.05497110263287


==> plotsdata/newRun/scaled/2M10TchainMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	1369.5080649699	4231.11395052235	937.787197329182	103.15659170621	4.22004238798132	5.1578295853105
0.1	Inf	Inf	Inf	937.787197329182	938.724984526511	286.493988784065	18.4546673668811	3.69232139842827	3.75114878931673
0.2	Inf	Inf	Inf	734.53431363355	418.915233415233	208.710205000281	8.44008477596264	2.81336159198755	3.75114878931673
0.3	Inf	Inf	Inf	392.020274959206	330.584382092016	187.557439465836	4.68893598664591	2.81336159198755	3.75114878931673
0.4	9430.85694994092	Inf	Inf	248.982500890898	245.638539302661	133.830344918131	4.68893598664591	2.81336159198755	3.66964570399685
0.5	9430.85694994092	Inf	Inf	248.982500890898	245.638539302661	133.830344918131	4.68893598664591	2.81336159198755	3.66964570399685
0.6	9430.85694994092	Inf	Inf	192.246375452482	245.638539302661	110.555563891442	4.68893598664591	2.81336159198755	3.66964570399685
0.7	9430.85694994092	Inf	Inf	155.20378115798	166.230592493951	110.555563891442	4.68893598664591	2.81336159198755	3.66964570399685
0.8	9430.85694994092	Inf	Inf	155.20378115798	166.230592493951	103.796894048802	4.68893598664591	2.81336159198755	3.20075210533226
0.9	9430.85694994092	Inf	Inf	127.070165238104	133.16500365737	100.343230114222	4.68893598664591	2.81336159198755	2.81336159198755
1	9430.85694994092	Inf	Inf	117.434411163419	129.729598439522	96.5920813249057	4.68893598664591	2.81336159198755	2.39219198379504
1.1	9430.85694994092	1.88191383611231	Inf	113.003357278166	129.729598439522	95.185400528912	4.68893598664591	2.81336159198755	2.28167376258979
1.2	9430.85694994092	1.40668079599377	Inf	103.15659170621	129.729598439522	95.185400528912	4.68893598664591	2.63903632987602	2.28167376258979
1.3	9430.85694994092	1.40668079599377	Inf	103.15659170621	104.167085544948	94.2476133315828	4.68893598664591	2.48094416415027	1.87557439465836
1.4	9430.85694994092	1.40668079599377	Inf	103.15659170621	104.167085544948	77.7978974811036	4.68893598664591	2.48094416415027	1.87557439465836
1.5	9430.85694994092	1.40668079599377	Inf	100.633325205844	104.167085544948	77.7978974811036	4.68893598664591	2.48094416415027	1.87557439465836
1.6	9430.85694994092	1.40668079599377	Inf	100.633325205844	104.167085544948	77.7978974811036	4.68893598664591	2.48094416415027	1.40699026576889
1.7	9430.85694994092	1.40668079599377	Inf	100.343230114222	104.167085544948	31.4158711105276	4.68893598664591	2.48094416415027	1.29172684134516
1.8	9430.85694994092	1.40668079599377	1	94.7165069302474	104.167085544948	23.9135735318941	4.68893598664591	2.48094416415027	1.29172684134516
1.9	9430.85694994092	1.40668079599377	1	93.7787197329182	104.167085544948	23.9135735318941	4.68893598664591	2.17014273121143	1.23392163850179
2	9430.85694994092	1.40668079599377	1	93.7787197329182	104.167085544948	15.4734887559315	4.22004238798132	1.87557439465836	1.23392163850179
2.1	9430.85694994092	1.40668079599377	1	93.7787197329182	104.167085544948	15.4734887559315	4.22004238798132	1.87557439465836	1.13114953954649
2.2	9430.85694994092	1.40668079599377	1	93.7787197329182	104.167085544948	15.4734887559315	4.22004238798132	1.87557439465836	1.07448843708386
2.3	9430.85694994092	1.40668079599377	1	93.7787197329182	104.167085544948	15.4734887559315	4.22004238798132	1.87557439465836	1.07448843708386
2.4	9430.85694994092	1.40668079599377	1	93.7787197329182	104.167085544948	15.4734887559315	3.75114878931673	1.87557439465836	1.07448843708386
2.5	9430.85694994092	1.40668079599377	1	93.7787197329182	104.167085544948	15.4734887559315	3.75114878931673	1.87557439465836	1.04788341429563
2.6	9430.85694994092	1.40668079599377	1	83.0545229476527	104.167085544948	13.1290207626085	3.75114878931673	1.87557439465836	1.04788341429563
2.7	9430.85694994092	1.40668079599377	1	83.0545229476527	104.167085544948	13.1290207626085	3.75114878931673	1.87557439465836	1.04038111671699
2.8	9430.85694994092	1.40668079599377	1	68.6064107132809	104.167085544948	10.7845527692856	3.75114878931673	1.87557439465836	1.04038111671699
2.9	9430.85694994092	1.40668079599377	1	68.6064107132809	104.167085544948	10.7845527692856	3.75114878931673	1.87557439465836	1.01091584297691


==> plotsdata/newRun/scaled/2M10TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	5716.69513932652	39689.7566580815	1259.44405704578	157.168698797161	24.1458202044004	13.0433049291723
0.1	Inf	Inf	Inf	1570.76187768858	9008.84330218922	284.734943967997	65.8174096501082	21.0369139929309	7.88954571608625
0.2	Inf	Inf	Inf	746.691481491629	2254.83715784859	240.08822642957	10.9598049154725	15.1880908019837	7.19004301723429
0.3	Inf	Inf	Inf	684.987807217032	2254.83715784859	240.08822642957	7.19237197577883	15.1880908019837	7.19004301723429
0.4	3131022.27588569	Inf	Inf	684.987807217032	1841.28854426391	137.546222977231	6.65086856453955	10.7315464284736	7.19004301723429
0.5	3131022.27588569	Inf	Inf	684.987807217032	1564.53634545305	137.546222977231	6.61089952598844	10.698365619092	6.60416609584349
0.6	3131022.27588569	Inf	Inf	470.586623558101	1564.53634545305	137.546222977231	5.73305340164945	10.698365619092	5.56512179083212
0.7	3131022.27588569	Inf	Inf	470.586623558101	1195.82983532893	105.028721538757	5.47990245773625	10.698365619092	4.89099104035948
0.8	3131022.27588569	Inf	Inf	198.493581664246	1195.82983532893	103.137593500836	5.47990245773625	10.0735402909828	4.89099104035948
0.9	3131022.27588569	Inf	Inf	89.1285516617804	1014.30749102666	103.137593500836	5.47990245773625	10.0735402909828	4.4112187303066
1	3131022.27588569	Inf	Inf	89.1285516617804	1014.30749102666	103.137593500836	5.47274433515083	7.95841439022385	3.77804340082746
1.1	3131022.27588569	Inf	Inf	84.2903183823328	1014.30749102666	103.137593500836	5.13740855412774	7.95841439022385	2.12527742006192
1.2	3131022.27588569	Inf	Inf	75.691152697482	1014.30749102666	103.137593500836	5.13740855412774	7.27342658300682	2.12527742006192
1.3	3131022.27588569	Inf	Inf	68.4987807217032	1014.30749102666	103.137593500836	5.13740855412774	7.27342658300682	2.12527742006192
1.4	3131022.27588569	Inf	Inf	68.4987807217032	1014.30749102666	103.137593500836	5.13740855412774	7.27342658300682	2.12527742006192
1.5	3131022.27588569	Inf	Inf	68.4987807217032	722.503753733184	103.137593500836	5.13740855412774	7.27342658300682	2.12527742006192
1.6	3131022.27588569	Inf	Inf	68.4987807217032	365.389600515111	103.137593500836	5.13740855412774	7.27342658300682	2.12527742006192
1.7	3131022.27588569	Inf	Inf	68.4987807217032	342.785311121462	69.2306970435926	5.13740855412774	7.27342658300682	1.82489656684111
1.8	3131022.27588569	Inf	Inf	68.4987807217032	342.785311121462	69.2306970435926	5.13740855412774	7.27342658300682	1.82489656684111
1.9	3131022.27588569	Inf	Inf	68.4987807217032	342.785311121462	68.8412746253117	5.13740855412774	7.27342658300682	1.48240266323259
2	3131022.27588569	Inf	Inf	68.4987807217032	331.771207222511	68.8412746253117	5.13740855412774	7.27342658300682	1.47219634490506
2.1	3131022.27588569	Inf	Inf	68.4987807217032	331.771207222511	68.8412746253117	5.13740855412774	6.84987807217032	1.39825191111598
2.2	3131022.27588569	Inf	Inf	68.4987807217032	331.771207222511	68.4987807217032	5.13740855412774	6.84987807217032	1.26885771433268
2.3	3131022.27588569	Inf	Inf	68.4987807217032	263.377606378606	68.4987807217032	5.13740855412774	6.84987807217032	1.26885771433268
2.4	3131022.27588569	Inf	Inf	68.4987807217032	180.466079403787	68.4987807217032	5.13740855412774	6.84987807217032	1.26445324273228
2.5	3131022.27588569	Inf	Inf	68.4987807217032	180.466079403787	68.4987807217032	5.13740855412774	6.84987807217032	1.26445324273228
2.6	3131022.27588569	Inf	Inf	68.4987807217032	180.466079403787	68.4987807217032	5.13740855412774	6.84987807217032	1.04758610296737
2.7	3131022.27588569	Inf	Inf	68.4987807217032	180.466079403787	68.4987807217032	5.13740855412774	6.84987807217032	1.04758610296737
2.8	3131022.27588569	Inf	Inf	68.4987807217032	180.466079403787	68.4987807217032	5.13740855412774	6.84987807217032	1.04758610296737
2.9	3131022.27588569	Inf	Inf	65.2817765843768	155.774803408499	68.4987807217032	5.13740855412774	6.84987807217032	1


==> plotsdata/newRun/scaled/2M10TcycleMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	736.33158	1004.91604	355	101.5	3.30127	3.37238
0.1	Inf	Inf	Inf	196.99863	146.6526	174.36145	12	3	3.30273
0.2	Inf	Inf	Inf	155.99863	126	101.56914	10	2.50247	3.30273
0.3	Inf	Inf	Inf	115	126	101.56914	5	2.00247	3.30273
0.4	10216.5	Inf	Inf	100	100	101.56914	4	2	3.30273
0.5	10216.5	Inf	Inf	100	88.60463	100	4	2	2.55865
0.6	10216.5	Inf	Inf	100	88.60463	100	4	2	2.55865
0.7	10216.5	Inf	Inf	100	88.60463	100	4	2	2.38431
0.8	10216.5	Inf	Inf	100	88.60463	100	4	2	2.38431
0.9	10216.5	Inf	Inf	100	49.29953	100	4	2	2
1	10216.5	Inf	Inf	77.1583	49.29953	100	4	2	2
1.1	10216.5	1.83911	Inf	44.14782	49.29953	100	4	2	2
1.2	10216.5	1.7403	Inf	44.14782	49.29953	92.71701	4	2	1.71336
1.3	10216.5	1.7403	Inf	44.14782	49.29953	65.02463	4	2	1.66392
1.4	10216.5	1.7403	Inf	43.84598	49.29953	65.02463	4	2	1.60907
1.5	10216.5	1.7403	Inf	43.84598	49.29953	65.02463	4	2	1.52205
1.6	10216.5	1.7403	Inf	43.84598	49.29953	46.73237	4	2	1.41805
1.7	10216.5	1.7403	1.05372	43.84598	49.29953	37.49249	4	2	1.2976
1.8	10216.5	1.7403	1.05372	34.70847	49.29953	36.84358	4	2	1.18675
1.9	10216.5	1.7403	1.05372	10	49.29953	30.68488	4	2	1.12724
2	10216.5	1.7403	1.05372	10	49.16467	19.5	4	2	1.07243
2.1	10216.5	1.7403	1.05372	10	49.16467	19.5	4	2	1.04348
2.2	10216.5	1.7403	1.05372	10	49.16467	19.5	4	2	1.01707
2.3	10216.5	1.7403	1.05372	10	49.16467	19.5	4	2	1.01272
2.4	10216.5	1.7403	1.05372	10	49.16467	9.5	4	2	1.00162
2.5	10216.5	1.7403	1.05372	10	49.16467	9.5	4	2	1.00162
2.6	10216.5	1.7403	1.05372	10	49.16467	9.5	4	2	1.00162
2.7	10216.5	1.7403	1.05372	9	49.16467	9.5	4	2	1.00082
2.8	10216.5	1.7403	1.05372	9	49.16467	9.5	4	2	1
2.9	10216.5	1.7403	1.05372	9	49.16467	9.5	4	2	1


==> plotsdata/newRun/scaled/2M10TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	3252.94955219703	3741.16442765183	1800.70768861701	82.3391207868538	2.37772380152733	2.76961137099676
0.1	Inf	Inf	Inf	768.33915077366	1316.94180560553	320.140538163208	10.7452720802847	1.99912038702971	2.26983127423933
0.2	Inf	Inf	Inf	223.353334532806	1286.04623965455	303.048058854104	5.92635240494183	1.99912038702971	1.99912038702971
0.3	Inf	Inf	Inf	223.353334532806	394.232597657031	207.949682139858	3.49846067730199	1.99912038702971	1.99912038702971
0.4	4.98183810919512e+22	Inf	Inf	151.533325336852	394.232597657031	102.95469993203	3.49846067730199	1.99912038702971	1.99912038702971
0.5	4.98183810919512e+22	Inf	Inf	151.533325336852	394.232597657031	102.95469993203	3.49846067730199	1.99912038702971	1.99912038702971
0.6	4.98183810919512e+22	Inf	Inf	100.455799448243	387.800697693015	100.705689496621	3.49846067730199	1.99912038702971	1.99912038702971
0.7	4.98183810919512e+22	Inf	Inf	100.455799448243	342.372176242453	99.9560193514854	3.49846067730199	1.99912038702971	1.99912038702971
0.8	4.98183810919512e+22	Inf	Inf	100.455799448243	342.372176242453	99.9560193514854	3.49846067730199	1.99912038702971	1.99912038702971
0.9	4.98183810919512e+22	Inf	Inf	100.455799448243	304.805135740274	99.9560193514854	3.49846067730199	1.99912038702971	1.99912038702971
1	4.98183810919512e+22	Inf	Inf	99.9560193514854	256.630192715205	76.3414097796969	3.49846067730199	1.99912038702971	1.99912038702971
1.1	4.98183810919512e+22	Inf	Inf	99.9560193514854	236.062802366959	76.3414097796969	3.49846067730199	1.99912038702971	1.99912038702971
1.2	4.98183810919512e+22	1.79920834832674	Inf	99.9560193514854	236.062802366959	71.0687297589061	3.49846067730199	1.99912038702971	1.99912038702971
1.3	4.98183810919512e+22	1.73747551077526	Inf	90.4239334692735	236.062802366959	68.1995821838391	3.49846067730199	1.99912038702971	1.99912038702971
1.4	4.98183810919512e+22	1.73747551077526	Inf	90.4239334692735	236.062802366959	56.8845308064452	3.49846067730199	1.99912038702971	1.8435888209188
1.5	4.98183810919512e+22	1.73747551077526	Inf	90.4239334692735	236.062802366959	55.8849706129303	3.49846067730199	1.99912038702971	1.49934029027228
1.6	4.98183810919512e+22	1.73747551077526	1.05681500139938	52.9073407700612	212.073357722602	26.988125224901	3.49846067730199	1.99912038702971	1.49934029027228
1.7	4.98183810919512e+22	1.73747551077526	1.04756906960937	52.9073407700612	212.073357722602	26.988125224901	3.49846067730199	1.74923033865099	1.33274359281916
1.8	4.98183810919512e+22	1.73747551077526	1.03857302786774	40.7320778857303	153.034514813482	26.988125224901	3.49846067730199	1.74923033865099	1.19789292711207
1.9	4.98183810919512e+22	1.73747551077526	1.03857302786774	28.5874215345248	153.034514813482	23.9894446443565	3.49846067730199	1.74923033865099	1.05893406900964
2	4.98183810919512e+22	1.73747551077526	1.03857302786774	28.4661648874495	153.034514813482	22.9898844508416	3.49846067730199	1.74923033865099	1.02667826156491
2.1	4.98183810919512e+22	1.73747551077526	1.03857302786774	28.4661648874495	131.52463915877	16.4927431929951	3.49846067730199	1.74923033865099	1.01587301587302
2.2	4.98183810919512e+22	1.73747551077526	1.03857302786774	28.4661648874495	131.52463915877	9.49582183839111	3.49846067730199	1.74923033865099	1.01274439246731
2.3	4.98183810919512e+22	1.73747551077526	1.03857302786774	23.9681440166327	113.302027108072	9.49582183839111	3.49846067730199	1.74923033865099	1.01274439246731
2.4	4.98183810919512e+22	1.73747551077526	1.03857302786774	22.9898844508416	112.84767702211	9.49582183839111	3.49846067730199	1.74923033865099	1.01274439246731
2.5	4.98183810919512e+22	1.73747551077526	1.03857302786774	16.9925232897525	99.9560193514854	9.49582183839111	3.49846067730199	1.74923033865099	1
2.6	4.98183810919512e+22	1.73747551077526	1.03857302786774	16.9925232897525	99.9560193514854	9.49582183839111	3.49846067730199	1.74923033865099	1
2.7	4.98183810919512e+22	1.73747551077526	1.03857302786774	14.4936228059654	99.9560193514854	9.49582183839111	3.49846067730199	1.74923033865099	1
2.8	4.98183810919512e+22	1.73747551077526	1.03857302786774	9.99560193514854	99.9560193514854	9.49582183839111	3.49846067730199	1.74923033865099	1
2.9	4.98183810919512e+22	1.73747551077526	1.03857302786774	9.99560193514854	99.9560193514854	9.49582183839111	3.34188956858982	1.74923033865099	1


==> plotsdata/newRun/scaled/2M10TstarMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	213.154085618543	273.69525905657	198.778577518688	100.13284952313	2.47853587928539	2.97424305514247
0.1	Inf	Inf	Inf	99.6371423472726	114.508357622985	99.1414351714156	11.8969722205699	1.98282870342831	2.97424305514247
0.2	Inf	Inf	Inf	99.1414351714156	99.1414351714156	66.2595225348482	7.43560763785617	1.98282870342831	2.30687248428608
0.3	Inf	Inf	Inf	99.1414351714156	96.9099002637162	66.2595225348482	4.4613645827137	1.98282870342831	1.99909781293994
0.4	3.4885115965614e+23	Inf	Inf	99.1414351714156	96.9099002637162	66.0942934189915	3.96565740685662	1.98282870342831	1.98282870342831
0.5	3.4885115965614e+23	Inf	Inf	99.1414351714156	96.9099002637162	27.9248408779966	3.96565740685662	1.98282870342831	1.98282870342831
0.6	3.4885115965614e+23	Inf	Inf	99.1414351714156	85.4590347589872	27.9248408779966	3.96565740685662	1.98282870342831	1.98282870342831
0.7	3.4885115965614e+23	Inf	Inf	48.3175004461365	85.4590347589872	27.9248408779966	3.96565740685662	1.98282870342831	1.98282870342831
0.8	3.4885115965614e+23	Inf	Inf	30.7338449031388	66.4116649812623	21.8111157377114	3.96565740685662	1.98282870342831	1.98282870342831
0.9	3.4885115965614e+23	Inf	Inf	22.3817540102711	66.4116649812623	21.8111157377114	3.96565740685662	1.98282870342831	1.98282870342831
1	3.4885115965614e+23	Inf	Inf	20.3239942101402	66.4116649812623	21.8111157377114	3.96565740685662	1.98282870342831	1.98282870342831
1.1	3.4885115965614e+23	1.81319770785002	Inf	20.3239942101402	40.4374913251244	20.3239942101402	3.96565740685662	1.98282870342831	1.98282870342831
1.2	3.4885115965614e+23	1.78449626236789	Inf	18.4814605516229	40.4374913251244	15.3669224515694	3.96565740685662	1.98282870342831	1.98282870342831
1.3	3.4885115965614e+23	1.78449626236789	Inf	18.4814605516229	31.1254634862094	14.8712152757123	3.96565740685662	1.98282870342831	1.98282870342831
1.4	3.4885115965614e+23	1.78449626236789	Inf	18.4814605516229	19.8282870342831	14.8712152757123	3.96565740685662	1.98282870342831	1.69437669779708
1.5	3.4885115965614e+23	1.78449626236789	Inf	18.4814605516229	16.0392401800408	14.8712152757123	3.96565740685662	1.98282870342831	1.58179168401642
1.6	3.4885115965614e+23	1.78449626236789	Inf	18.4814605516229	16.0392401800408	11.4012650447128	3.96565740685662	1.98282870342831	1.40677730850832
1.7	3.4885115965614e+23	1.78449626236789	Inf	18.4814605516229	16.0392401800408	11.4012650447128	3.96565740685662	1.98282870342831	1.25415898320544
1.8	3.4885115965614e+23	1.78449626236789	1.04425673666052	18.4814605516229	16.0392401800408	11.4012650447128	3.96565740685662	1.98282870342831	1.07779628417901
1.9	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	16.0392401800408	10.4098506929986	3.96565740685662	1.98282870342831	1.06475918545397
2	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	16.0392401800408	9.91414351714156	3.96565740685662	1.98282870342831	1.02511252552892
2.1	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	15.8626296274265	9.91414351714156	3.96565740685662	1.98282870342831	1.0230206412468
2.2	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	15.8626296274265	9.91414351714156	3.96565740685662	1.98282870342831	1.01858901909464
2.3	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	15.8626296274265	9.91414351714156	3.96565740685662	1.98282870342831	1.01858901909464
2.4	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	15.8626296274265	9.91414351714156	3.96565740685662	1.98282870342831	1.01317589673428
2.5	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	15.8626296274265	9.91414351714156	3.96565740685662	1.98282870342831	1.01317589673428
2.6	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	15.8626296274265	8.9227291654274	3.96565740685662	1.98282870342831	1.00625582455932
2.7	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	15.2424305514247	8.42702198957032	3.96565740685662	1.98282870342831	1.00625582455932
2.8	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	15.2424305514247	8.42702198957032	3.96565740685662	1.98282870342831	1.00625582455932
2.9	3.4885115965614e+23	1.78449626236789	1.03323220906946	18.4814605516229	15.2424305514247	8.42702198957032	3.96565740685662	1.98282870342831	1


==> plotsdata/newRun/scaled/2M25TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	132448710683210528	127249491609279248	2097412368695157	3257454.23286754	22817147.1727326	20838.4710011766
0.1	Inf	Inf	Inf	462781331167957	2921605815403836	24407796404954.9	4682.93288912979	494522.890606065	2769.84976842365
0.2	Inf	Inf	Inf	462781331167957	2921605815403836	2416393102866.64	3181.01523424245	198727.260158732	1394.1393468269
0.3	Inf	Inf	Inf	114063799419596	2921605815403836	1279820795102.44	440.678115484107	85565.0814285022	114.77478263552
0.4	Inf	Inf	Inf	94649307336454.7	2921605815403836	1279820795102.44	380.574855788087	46088.4139113268	8.10815562988327
0.5	Inf	Inf	Inf	94649307336454.7	2921605815403836	502400840540.45	86.5940649471407	30020.7873728093	8.10815562988327
0.6	Inf	Inf	Inf	94649307336454.7	560853902817332	325072555305.099	48.8349175711585	29074.1410919122	8.10815562988327
0.7	Inf	Inf	Inf	94649307336454.7	560853902817332	174926686362.97	46.4915411835733	29074.1410919122	6.25590178166162
0.8	Inf	Inf	Inf	94649307336454.7	15675014611127.6	174926686362.97	44.5084896638948	24739.9967037277	6.12736919571837
0.9	Inf	Inf	Inf	94649307336454.7	2830976179022.4	21640599234.5563	44.5084896638948	24739.9967037277	6.06167730904316
1	Inf	Inf	Inf	7933237422981.32	1440952850155.35	21640599234.5563	44.2881506061527	8887.23185838368	6.06167730904316
1.1	Inf	Inf	Inf	7933237422981.32	1440952850155.35	21640599234.5563	44.2881506061527	8887.23185838368	6.06167730904316
1.2	Inf	Inf	Inf	7933237422981.32	1440952850155.35	9638417619.85436	44.0678115484107	8887.23185838368	6.06167730904316
1.3	Inf	Inf	Inf	7933237422981.32	593474557950.643	9638417619.85436	44.0678115484107	8887.23185838368	3.48993711523292
1.4	Inf	Inf	Inf	7933237422981.32	593474557950.643	9638417619.85436	44.0678115484107	8887.23185838368	1.86991182030909
1.5	Inf	Inf	Inf	7933237422981.32	593474557950.643	9638417619.85436	44.0678115484107	6816.62448936423	1.86991182030909
1.6	Inf	Inf	Inf	7933237422981.32	593474557950.643	9638417619.85436	44.0678115484107	6816.62448936423	1.86991182030909
1.7	Inf	Inf	Inf	4718783845574.1	593474557950.643	9638417619.85436	44.0678115484107	6816.62448936423	1.86991182030909
1.8	Inf	Inf	Inf	4718783845574.1	593474557950.643	9638417619.85436	44.0678115484107	6816.62448936423	1.86991182030909
1.9	Inf	Inf	Inf	4718783845574.1	593474557950.643	9638417619.85436	44.0678115484107	6783.60149037339	1.86991182030909
2	Inf	Inf	Inf	4718783845574.1	593474557950.643	9638417619.85436	44.0678115484107	6783.60149037339	1.86991182030909
2.1	Inf	Inf	Inf	4718783845574.1	592355148563.546	9638417619.85436	44.0678115484107	6783.60149037339	1.86991182030909
2.2	Inf	Inf	Inf	4718783845574.1	592355148563.546	9638417619.85436	44.0678115484107	6307.14506682884	1.86912741326353
2.3	Inf	Inf	Inf	4718783845574.1	592355148563.546	9638417619.85436	44.0678115484107	6307.14506682884	1.86912741326353
2.4	Inf	Inf	Inf	4718783845574.1	592355148563.546	9638417619.85436	44.0678115484107	4498.12088241386	1.28245263811954
2.5	Inf	Inf	Inf	4718783845574.1	592355148563.546	9638417619.85436	44.0678115484107	3668.81557180189	1.28245263811954
2.6	Inf	Inf	Inf	4718783845574.1	592355148563.546	9638417619.85436	44.0678115484107	3668.81557180189	1.28245263811954
2.7	Inf	Inf	Inf	4718783845574.1	592355148563.546	3109654225.42745	44.0678115484107	3668.81557180189	1.28245263811954
2.8	Inf	Inf	Inf	4718783845574.1	592355148563.546	3109654225.42745	44.0678115484107	3668.81557180189	1.28245263811954
2.9	Inf	Inf	Inf	4718783845574.1	52130306251.3937	3109654225.42745	33.2399933016926	2617.57389070301	1


==> plotsdata/newRun/scaled/2M25TchainMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	1431451195485780	33138505205885012	63538216291168.7	799681826.064036	3314477.72139559	734372.531202712
0.1	Inf	Inf	Inf	24061994425561.8	14663605758224.4	260149268992.655	5245471.67023076	148925.735124992	5721.10141103836
0.2	Inf	Inf	Inf	3771873710280.13	4180142653203.7	132451798494.017	106346.160444639	17376.5818548229	2603.32559986043
0.3	Inf	Inf	Inf	2820945240897.01	4180142653203.7	123837726113.601	77437.4584147805	16820.5957480141	66.930267004205
0.4	Inf	Inf	Inf	2820945240897.01	2933423721771.57	17757971474.388	5973.19650569507	8718.87363676177	66.930267004205
0.5	Inf	Inf	Inf	1379497538593.48	2933423721771.57	17757971474.388	2765.46374133456	3882.16955247688	5.83091395265206
0.6	Inf	Inf	Inf	525505584313.175	2933423721771.57	10015785142.6244	578.174191848521	3882.16955247688	5.83091395265206
0.7	Inf	Inf	Inf	525505584313.175	2933423721771.57	10015785142.6244	322.904300053052	265.012088002079	5.83091395265206
0.8	Inf	Inf	Inf	525505584313.175	1345578464898.96	6624410424.2905	266.797619429104	265.012088002079	5.21051638378249
0.9	Inf	Inf	Inf	486569563556.126	1345578464898.96	5139010973.49053	186.685092413577	265.012088002079	5.21051638378249
1	Inf	Inf	Inf	206131302701.169	1333918999173.55	5139010973.49053	109.000733469346	200.898777669775	5.21051638378249
1.1	Inf	Inf	Inf	92681555020.4956	31543767249.7896	5139010973.49053	108.444072962397	200.898777669775	4.51114268115091
1.2	Inf	Inf	Inf	92681555020.4956	30812607095.8345	2340891781.83045	91.8647318742278	200.898777669775	2.6998401321669
1.3	Inf	Inf	Inf	34094899847.1384	30812607095.8345	2340891781.83045	77.3109411551074	200.898777669775	2.60822411405092
1.4	Inf	Inf	Inf	33660071011.3839	30812607095.8345	2340891781.83045	71.5666691590382	200.898777669775	2.60822411405092
1.5	Inf	Inf	Inf	15306392490.2439	30812607095.8345	1052322151.40346	53.9057776733355	200.898777669775	2.60822411405092
1.6	Inf	Inf	Inf	15306392490.2439	6101111392.1667	1052322151.40346	44.1842254243263	200.898777669775	2.60822411405092
1.7	Inf	Inf	Inf	15306392490.2439	4486222536.71885	1052322151.40346	43.8351545448395	200.898777669775	1.85461996674464
1.8	Inf	Inf	Inf	15306392490.2439	4486222536.71885	1052322151.40346	26.8857461270326	200.898777669775	1.85461996674464
1.9	Inf	Inf	Inf	15306392490.2439	4486222536.71885	1052322151.40346	26.3549101500052	200.898777669775	1.71231267157308
2	Inf	Inf	Inf	15306392490.2439	4486222536.71885	1052322151.40346	17.8026540196613	200.898777669775	1.69326739230284
2.1	Inf	Inf	Inf	7466623738.28224	4486222536.71885	648153552.243868	15.5016004585964	178.028890146943	1.69326739230284
2.2	Inf	Inf	Inf	7466623738.28224	4486222536.71885	648153552.243868	12.7657918442481	178.028890146943	1.69326739230284
2.3	Inf	Inf	Inf	6748660094.87329	3029170313.16459	648153552.243868	12.7657918442481	178.028890146943	1.69326739230284
2.4	Inf	Inf	Inf	6748660094.87329	3029170313.16459	648153552.243868	12.7657918442481	178.028890146943	1.40534862937367
2.5	Inf	Inf	Inf	3557515686.75765	3029170313.16459	648153552.243868	12.7657918442481	178.028890146943	1.40534862937367
2.6	Inf	Inf	Inf	3557515686.75765	3029170313.16459	648153552.243868	12.7657918442481	178.028890146943	1.37258462491588
2.7	Inf	Inf	Inf	2811766026.86678	3029170313.16459	648153552.243868	12.4618578137629	178.028890146943	1.2114243191375
2.8	Inf	Inf	Inf	2811766026.86678	3029170313.16459	648153552.243868	12.4618578137629	178.028890146943	1.07142068739608
2.9	Inf	Inf	Inf	2811766026.86678	3029170313.16459	648153552.243868	9.53233496049591	178.028890146943	1


==> plotsdata/newRun/scaled/2M25TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	350058188395869120	28915437961198260	6831502163542049	249976728.494795	85913980.001776	20643.9896080208
0.1	Inf	Inf	Inf	122544804001147	1035241886430656	49668693034690.7	2815233.98105204	1483646.91970216	5634.89674020652
0.2	Inf	Inf	Inf	30540242544129.9	1035241886430656	23577490534821.3	171482.140525719	284862.497999004	156.345179309641
0.3	Inf	Inf	Inf	12636875261472.1	543412681848126	570213295761.294	33774.8494543011	98708.9133901732	156.345179309641
0.4	Inf	Inf	Inf	10796259711632	543412681848126	570213295761.294	4806.9317501365	98708.9133901732	106.905434189132
0.5	Inf	Inf	Inf	10796259711632	436676761300442	448863453883.611	2360.72880654239	9450.61891076218	106.905434189132
0.6	Inf	Inf	Inf	10796259711632	433107051083866	448863453883.611	2263.44761710477	9450.61891076218	60.9424961150078
0.7	Inf	Inf	Inf	10796259711632	433107051083866	131882507827.191	1009.36633526733	9450.61891076218	60.9424961150078
0.8	Inf	Inf	Inf	2925013578019.26	433107051083866	131882507827.191	869.759136481727	9450.61891076218	39.9137081725837
0.9	Inf	Inf	Inf	938640784934.349	129914499229719	131882507827.191	642.791992416015	9450.61891076218	14.8519682960634
1	Inf	Inf	Inf	938640784934.349	40251622448019.1	131882507827.191	615.000125999748	6237.65989068022	7.4749830500339
1.1	Inf	Inf	Inf	938640784934.349	40251622448019.1	131882507827.191	615.000125999748	6237.65989068022	6.87856024287951
1.2	Inf	Inf	Inf	938640784934.349	40251622448019.1	131882507827.191	551.408707182586	2549.24624550751	6.87856024287951
1.3	Inf	Inf	Inf	566368279377.72	40251622448019.1	127667937078.774	410.570826858346	1680.63856072288	6.81535636928726
1.4	Inf	Inf	Inf	566368279377.72	30927390971365.7	127667937078.774	258.748726502547	1680.63856072288	6.81535636928726
1.5	Inf	Inf	Inf	566368279377.72	30927390971365.7	127667937078.774	236.697510604979	1375.29066341867	5.19498761002478
1.6	Inf	Inf	Inf	566368279377.72	16589011564108.3	127667937078.774	215.682474635051	1098.77948244104	4.12835174329651
1.7	Inf	Inf	Inf	566368279377.72	16589011564108.3	127667937078.774	79.6798586402827	801.517306965386	4.12835174329651
1.8	Inf	Inf	Inf	566368279377.72	16589011564108.3	127667937078.774	76.5305609388781	801.517306965386	3.90579418841162
1.9	Inf	Inf	Inf	566368279377.72	3574990533968.21	127667937078.774	59.99988000024	801.517306965386	3.90579418841162
2	Inf	Inf	Inf	566368279377.72	3574990533968.21	127667937078.774	59.99988000024	801.517306965386	3.64796870406259
2.1	Inf	Inf	Inf	566368279377.72	3574990533968.21	127667937078.774	59.99988000024	801.517306965386	2.11368177263645
2.2	Inf	Inf	Inf	566368279377.72	3574990533968.21	127667937078.774	59.99988000024	801.517306965386	1.1257777484445
2.3	Inf	Inf	Inf	566368279377.72	3574990533968.21	127667937078.774	59.99988000024	628.685696628607	1.07999784000432
2.4	Inf	Inf	Inf	566368279377.72	3574990533968.21	127667937078.774	59.99988000024	628.685696628607	1.07999784000432
2.5	Inf	Inf	Inf	566368279377.72	3574990533968.21	127667937078.774	59.99988000024	628.685696628607	1.07999784000432
2.6	Inf	Inf	Inf	566368279377.72	3574990533968.21	127667937078.774	59.99988000024	385.579196841606	1.07999784000432
2.7	Inf	Inf	Inf	566368279377.72	2261873171476.69	127667937078.774	59.99988000024	385.579196841606	1.07999784000432
2.8	Inf	Inf	Inf	566368279377.72	2261873171476.69	127667937078.774	59.99988000024	385.579196841606	1.07999784000432
2.9	Inf	Inf	Inf	566368279377.72	2261873171476.69	127667937078.774	59.99988000024	385.579196841606	1


==> plotsdata/newRun/scaled/2M25TcycleMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	9166508888625.4	235890782081256	95057849466.12	22596175.0697341	296071.479514624	23.5675362119565
0.1	Inf	Inf	Inf	4624793279518.82	558645752164.701	17611613384.821	48569.2861206478	79136.360723079	15.4520059984445
0.2	Inf	Inf	Inf	1084735413271.31	201476572917.341	7390568554.10355	21489.9117936466	10331.9234038165	15.4520059984445
0.3	Inf	Inf	Inf	430735594197.146	61406716140.3592	7390568554.10355	3158.26606281179	6292.96609331964	11.3721227017063
0.4	Inf	Inf	Inf	158381004427.903	61406716140.3592	5633381974.72733	188.723848113885	4440.26616164003	10.8506361530892
0.5	Inf	Inf	Inf	59765856942.9695	61406716140.3592	4552433874.10536	119.324358583233	3244.45402982894	10.8506361530892
0.6	Inf	Inf	Inf	59765856942.9695	61406716140.3592	3564352898.83234	80.5336767972775	3244.45402982894	10.4548677205481
0.7	Inf	Inf	Inf	42489391438.861	24814657459.0894	3237708460.0945	48.7839099030194	3244.45402982894	9.55947096813004
0.8	Inf	Inf	Inf	42489391438.861	19409221924.658	3237708460.0945	38.542958058154	3244.45402982894	7.19897992067959
0.9	Inf	Inf	Inf	42489391438.861	19409221924.658	2186084229.06805	36.892956124558	3244.45402982894	5.59774757548544
1	Inf	Inf	Inf	29854253447.7727	19409221924.658	2186084229.06805	31.424514559978	3244.45402982894	5.19401272735867
1.1	Inf	Inf	Inf	19175633380.3933	13279420227.9975	2186084229.06805	21.6992441788018	3244.45402982894	5.19401272735867
1.2	Inf	Inf	Inf	19175633380.3933	13279420227.9975	2186084229.06805	18.4765841522471	3244.45402982894	4.70354965259725
1.3	Inf	Inf	Inf	19175633380.3933	13279420227.9975	2186084229.06805	17.5493045499663	1818.02473284148	1.95115736463754
1.4	Inf	Inf	Inf	19175633380.3933	13279420227.9975	2186084229.06805	11.2793100929415	847.862645932788	1.95115736463754
1.5	Inf	Inf	Inf	19175633380.3933	13279420227.9975	2186084229.06805	10.990899208085	847.862645932788	1.95115736463754
1.6	Inf	Inf	Inf	12244982476.1952	13279420227.9975	2186084229.06805	7.23755730963747	847.862645932788	1.59971124966162
1.7	Inf	Inf	Inf	12244982476.1952	8549283934.5292	2186084229.06805	5.31412341498838	847.862645932788	1.18810022042995
1.8	Inf	Inf	Inf	12244982476.1952	8549283934.5292	2186084229.06805	4.29688003540629	847.862645932788	1.18810022042995
1.9	Inf	Inf	Inf	11244040121.7585	8549283934.5292	2186084229.06805	3.71849849824043	847.862645932788	1.18810022042995
2	Inf	Inf	Inf	3275236187.38296	4955169621.82949	1973980169.50801	3.50365449647011	847.862645932788	1.18810022042995
2.1	Inf	Inf	Inf	2375509917.90721	4955169621.82949	1973980169.50801	3.40518719357874	847.862645932788	1.09032471522428
2.2	Inf	Inf	Inf	2375509917.90721	4955169621.82949	1132729665.10853	3.37261254603033	847.862645932788	1.09032471522428
2.3	Inf	Inf	Inf	2375509917.90721	4955169621.82949	1132729665.10853	3.37261254603033	847.862645932788	1.09032471522428
2.4	Inf	Inf	Inf	2375509917.90721	4955169621.82949	1132729665.10853	3.37261254603033	847.862645932788	1.09032471522428
2.5	Inf	Inf	Inf	2375509917.90721	1724243955.27094	1132729665.10853	3.37261254603033	621.491881045173	1
2.6	Inf	Inf	Inf	2375509917.90721	1724243955.27094	1127404593.93587	3.37261254603033	621.491881045173	1
2.7	Inf	Inf	Inf	2375509917.90721	1724243955.27094	214283929.862478	3.37261254603033	621.491881045173	1
2.8	Inf	Inf	Inf	2375509917.90721	1724243955.27094	214283929.862478	3.29204604536646	621.491881045173	1
2.9	Inf	Inf	Inf	2375509917.90721	1724243955.27094	214283929.862478	3.29204604536646	621.491881045173	1


==> plotsdata/newRun/scaled/2M25TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	1509544944598985472	4466608716865167360	16362089583507248	23682764430.8195	336248666.018157	834.85377
0.1	Inf	Inf	Inf	91534807779362.4	24719739131440100	18387480938093.2	261818380.474133	104042.18521	55.4414233333333
0.2	Inf	Inf	Inf	17024374481952.4	272464533247859	9361047148766.66	50371368.10041	15186.7934433333	26.9332433333333
0.3	Inf	Inf	Inf	4782608561127.71	34416645829266.6	6346672333823.64	24500629.59602	4059.23517333333	17.1676866666667
0.4	Inf	Inf	Inf	4782608561127.71	34416645829266.6	1561267672442.31	9523713.06899333	4059.23517333333	9.20220333333333
0.5	Inf	Inf	Inf	4782608561127.71	34416645829266.6	1561267672442.31	3473152.14525	4059.23517333333	6.19293333333333
0.6	Inf	Inf	Inf	4782608561127.71	34416645829266.6	1561267672442.31	1076735.23803	971.889213333333	6.19293333333333
0.7	Inf	Inf	Inf	4782608561127.71	29180736394979.8	1561267672442.31	915080.989226667	971.889213333333	4.25757666666667
0.8	Inf	Inf	Inf	1524196804521.94	29180736394979.8	1561267672442.31	902386.287126667	971.889213333333	2.88689
0.9	Inf	Inf	Inf	1524196804521.94	14179651241719.8	1561267672442.31	895587.357573333	971.889213333333	2.88689
1	Inf	Inf	Inf	1524196804521.94	12793275726668.9	1561267672442.31	858592.93483	971.889213333333	2.10155666666667
1.1	Inf	Inf	Inf	1524196804521.94	9372694683603.48	244741570887.026	799687.47186	971.889213333333	1.89689666666667
1.2	Inf	Inf	Inf	1131586000237.97	9372694683603.48	155244470310.006	793418.477663333	971.889213333333	1.49722333333333
1.3	Inf	Inf	Inf	1131586000237.97	6211130496407.8	155244470310.006	665635.25393	971.889213333333	1.49722333333333
1.4	Inf	Inf	Inf	313722831299.974	6211130496407.8	134481202049.383	661894.917316667	971.889213333333	1.49722333333333
1.5	Inf	Inf	Inf	220361920450.676	6211130496407.8	134481202049.383	644300.73718	971.889213333333	1.02222333333333
1.6	Inf	Inf	Inf	220361920450.676	2114383132382.52	134481202049.383	624798.87085	971.889213333333	1.02222333333333
1.7	Inf	Inf	Inf	220361920450.676	1864672992119.52	133424748596.678	601874.580326667	971.889213333333	1.02222333333333
1.8	Inf	Inf	Inf	220361920450.676	1864672992119.52	133424748596.678	599499.219696667	387.961216666667	1.02222333333333
1.9	Inf	Inf	Inf	220361920450.676	1864672992119.52	133424748596.678	597989.994073333	387.961216666667	1.02222333333333
2	Inf	Inf	Inf	220361920450.676	1864672992119.52	133424748596.678	597989.994073333	387.961216666667	1.02222333333333
2.1	Inf	Inf	Inf	220361920450.676	1864672992119.52	133424748596.678	597981.294186667	387.961216666667	1.02222333333333
2.2	Inf	Inf	Inf	220361920450.676	1864672992119.52	128803365763.051	411509.448896667	387.961216666667	1.02222333333333
2.3	Inf	Inf	Inf	220361920450.676	1576042790686.78	124495253086.388	411509.43568	387.961216666667	1.02222333333333
2.4	Inf	Inf	Inf	220361920450.676	1576042790686.78	124495253086.388	411508.909026667	387.961216666667	1.02222333333333
2.5	Inf	Inf	Inf	220361920450.676	1576042790686.78	124495253086.388	411508.909026667	342.12292	1.02222333333333
2.6	Inf	Inf	Inf	220361920450.676	1576042790686.78	124495253086.388	411508.909026667	342.12292	1.02222333333333
2.7	Inf	Inf	Inf	220361920450.676	193523471207.181	124495253086.388	411508.909026667	342.12292	1
2.8	Inf	Inf	Inf	31818715673.6671	193523471207.181	124495253086.388	409427.085646667	342.12292	1
2.9	Inf	Inf	Inf	31818715673.6671	193523471207.181	124378928124.903	409426.930406667	342.12292	1


==> plotsdata/newRun/scaled/2M25TstarMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	12151425282942.3	6380506338.99713	9956861.6499868	1462.45953903192	1574.71285338782	8.1717266789867
0.1	Inf	Inf	Inf	193010391.943883	6097945.9964073	5236117.26323734	395.965524959539	367.754450706489	5.42364642279129
0.2	Inf	Inf	Inf	4851346.53355678	732549.295324893	2747971.33128637	248.696255782188	141.338322562872	5.42364642279129
0.3	Inf	Inf	Inf	2368678.06690695	7956.6427669563	396099.473800806	192.548294900196	34.1148001056003	3.30152890807038
0.4	Inf	Inf	Inf	2368678.06690695	7956.6427669563	44723.1445346128	116.746163381963	34.1148001056003	3.30152890807038
0.5	Inf	Inf	Inf	600428.10927331	5355.72070453737	44702.866226283	96.2263231597433	34.1148001056003	2.53039450878663
0.6	Inf	Inf	Inf	41256.9427922085	5355.72070453737	44702.866226283	69.730604561472	30.0084824554355	2.53039450878663
0.7	Inf	Inf	Inf	41256.9427922085	3013.05081438459	44702.866226283	52.9424995121727	30.0084824554355	2.53039450878663
0.8	Inf	Inf	Inf	2391.40582064026	3013.05081438459	44702.866226283	48.2894020959355	30.0084824554355	2.53039450878663
0.9	Inf	Inf	Inf	2391.40582064026	2401.927589215	1913.04813420415	31.7087728561426	30.0084824554355	2.24236406836469
1	Inf	Inf	Inf	2391.40582064026	2401.927589215	1913.04813420415	30.2739867540547	26.946522652403	2.24236406836469
1.1	Inf	Inf	Inf	1673.9888603207	2401.927589215	1434.83392637826	29.1261578723844	26.946522652403	2.24236406836469
1.2	Inf	Inf	Inf	1673.9888603207	2401.927589215	1082.4437047325	28.8392006519668	26.946522652403	2.04736515880213
1.3	Inf	Inf	Inf	1673.9888603207	2401.927589215	1082.39588044214	28.8392006519668	26.0362025229279	1.86154314114852
1.4	Inf	Inf	Inf	1673.9888603207	2391.31017205955	1082.39588044214	28.8392006519668	26.0362025229279	1.59859276179107
1.5	Inf	Inf	Inf	1673.9888603207	2391.31017205955	1052.75038739225	28.695722041758	26.0362025229279	1.37540317489469
1.6	Inf	Inf	Inf	1673.9888603207	2391.31017205955	1052.17647295141	23.1615454368063	26.0362025229279	1.37540317489469
1.7	Inf	Inf	Inf	1673.9888603207	2391.31017205955	781.145378267008	17.5658796386635	26.0362025229279	1.37540317489469
1.8	Inf	Inf	Inf	1195.72682246531	2391.31017205955	593.284053213347	15.4137004855316	26.0362025229279	1.37540317489469
1.9	Inf	Inf	Inf	1195.72682246531	2391.31017205955	502.079481410911	10.9521986662228	20.172489985193	1.37540317489469
2	Inf	Inf	Inf	1195.72682246531	2391.31017205955	502.079481410911	10.57915427968	20.172489985193	1.31163554137349
2.1	Inf	Inf	Inf	1120.35272781534	1913.04813420415	371.226988900495	9.09654388723729	14.2153786113566	1.31163554137349
2.2	Inf	Inf	Inf	1120.35272781534	1673.9171210156	371.226988900495	9.09654388723729	14.2153786113566	1.31163554137349
2.3	Inf	Inf	Inf	1120.35272781534	1195.6550831602	371.226988900495	9.09654388723729	14.2153786113566	1.05405126203786
2.4	Inf	Inf	Inf	1120.35272781534	956.524069971649	371.226988900495	7.89132356148345	14.2153786113566	1.05405126203786
2.5	Inf	Inf	Inf	1120.35272781534	956.524069971649	371.226988900495	7.60436634106587	11.0322252958529	1.05405126203786
2.6	Inf	Inf	Inf	1120.35272781534	956.524069971649	371.226988900495	6.45653745939555	11.0322252958529	1.05405126203786
2.7	Inf	Inf	Inf	914.604400775932	956.524069971649	371.226988900495	6.45653745939555	8.05647318097818	1
2.8	Inf	Inf	Inf	914.604400775932	784.541040621664	347.563503632878	6.45653745939555	8.05647318097818	1
2.9	Inf	Inf	Inf	527.140413907095	603.949294659152	347.563503632878	6.45653745939555	8.05647318097818	1


==> plotsdata/newRun/scaled/2M50TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	5.42153804000784e+32	1.52534967068032e+32	7.45391961976306e+24	1041951375271.29	13365536077907	476844801983.952
0.1	Inf	Inf	Inf	2.87444762390627e+27	5.26081920021477e+27	9.26582758076811e+20	4933245788.20173	84957466209.7866	3570668650.35976
0.2	Inf	Inf	Inf	3.5496093696612e+26	5.02329714998717e+25	9.26582758076811e+20	646867052.90539	40228237095.6748	110008604.218739
0.3	Inf	Inf	Inf	7.1874829659742e+25	9.08796700642474e+23	9.26582758076811e+20	9183273.0382963	4939743469.16281	35785802.4222566
0.4	Inf	Inf	Inf	4.34151805260056e+24	8.25404848042779e+23	2.60263753109999e+20	1775393.44559898	4144018864.28559	19281335.859388
0.5	Inf	Inf	Inf	2.79333557864559e+24	2.95742626746339e+23	2.60263753109999e+20	101257.457595528	4144018864.28559	19281335.859388
0.6	Inf	Inf	Inf	1.25869434391796e+23	2.95742626746339e+23	25321169524787232768	71992.7528513257	1308967231.8439	19281335.859388
0.7	Inf	Inf	Inf	5.36641517968186e+21	2.95742626746339e+23	16942823172669409280	41734.3902182796	1056303745.76702	19281335.859388
0.8	Inf	Inf	Inf	5.36641517968186e+21	2.95742626746339e+23	4095436595568838144	2336.50100858648	951966653.901161	8508799.11982666
0.9	Inf	Inf	Inf	5.36641517968186e+21	2.95742626746339e+23	4095436595568838144	2336.50100858648	239143406.07654	8508799.11982666
1	Inf	Inf	Inf	4.99749749526124e+21	1.48773661437648e+23	4095436595568838144	444.715589409405	236003277.056473	8508799.11982666
1.1	Inf	Inf	Inf	4.99116193519561e+21	1.48245636415589e+23	4095436595568838144	166.383893381001	87136889.98478	1601185.78558135
1.2	Inf	Inf	Inf	4.99116193519561e+21	2.49739454060042e+22	2838115828036800512	65.7968247831531	87136889.98478	1601185.78558135
1.3	Inf	Inf	Inf	5.20205142183277e+20	2.4970691461718e+22	2838115828036800512	65.7925122935052	11263280.0018851	409672.005162539
1.4	Inf	Inf	Inf	5.20205142183277e+20	2.49624957546043e+22	2838115828036800512	18.5844873637381	11263280.0018851	409672.005162539
1.5	Inf	Inf	Inf	5.20205142183277e+20	2.49624957546043e+22	2838115828036800512	18.5841567456149	3787901.70555106	181271.908022011
1.6	Inf	Inf	Inf	1.31777080332355e+20	2.49620638850289e+22	2838115828036800512	12.6364208853013	3787901.70555106	181271.908022011
1.7	Inf	Inf	Inf	1.31777080332355e+20	2.49620638850289e+22	2838115828036800512	7.84145579375628	3787901.70555106	181271.908022011
1.8	Inf	Inf	Inf	1.31777080332355e+20	1.79041674634827e+20	2838115828036800512	4.721406454285	2091450.69992909	181271.908022011
1.9	Inf	Inf	Inf	1.04367448522145e+20	1.79041674634827e+20	1193457962438704128	4.04888821154917	2091450.69992909	181271.908022011
2	Inf	Inf	Inf	96551435357486432256	1.79041674634827e+20	1193457962438704128	1.99761076318213	2091450.69992909	181271.908022011
2.1	Inf	Inf	Inf	96551435357486432256	1.79041674634827e+20	1193457962438704128	1.47863392226415	788398.792943167	181271.908022011
2.2	Inf	Inf	Inf	96551435357486432256	1.78968048526236e+20	1144999908441437952	1.0000003034643	788398.792943167	102172.102513135
2.3	Inf	Inf	Inf	96551435357486432256	1.78968048526236e+20	1144999908441437952	1.00000000415705	454285.855293953	102172.102513135
2.4	Inf	Inf	Inf	96551435357486432256	1.78968048526236e+20	1144999908441437952	1	415698.789294528	102172.102513135
2.5	Inf	Inf	Inf	96551435357486432256	1.78963744909016e+20	1144999908441437952	1	415698.789294528	102172.102513135
2.6	Inf	Inf	Inf	96150947167317393408	1.78963744909016e+20	1144999908441437952	1	303360.011772632	102172.102513135
2.7	Inf	Inf	Inf	96150947167317393408	1.78963744909016e+20	1144999908441437952	1	303360.011772632	93724.400018385
2.8	Inf	Inf	Inf	96150947167317393408	1.78963744909016e+20	1144999908441437952	1	303360.011772632	93724.400018385
2.9	Inf	Inf	Inf	96150947167317393408	1.78963744909016e+20	1144999908441437952	1	133945.173117876	93724.400018385


==> plotsdata/newRun/scaled/2M50TchainMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	1.78389049780893e+35	7.62263865633501e+29	4.3972764818442e+26	20731319634045.8	28406439722123220	2731242272.70176
0.1	Inf	Inf	Inf	1.88483064534864e+29	7.59391392511481e+28	2.67806222449193e+24	139478217933.839	35627476990991	20765163.1108608
0.2	Inf	Inf	Inf	1.88907543473637e+28	7.34563570552906e+28	2.67806222449193e+24	20621517299.3191	1992461814725.65	782345.634611914
0.3	Inf	Inf	Inf	1.24755643199477e+27	9.96004790444154e+26	2.67806222449193e+24	3066162358.3081	197624269828.805	782345.634611914
0.4	Inf	Inf	Inf	1.20931816102584e+27	8.73424396087221e+26	2.67806222449193e+24	273594175.363174	197624269828.805	782345.634611914
0.5	Inf	Inf	Inf	1.7989679454838e+26	7.96806040018395e+26	1.58895660584015e+24	163837612.232358	108143972867.304	264188.177416564
0.6	Inf	Inf	Inf	4.92348952413472e+25	1.4111014800415e+26	1.45681784868311e+24	28418481.3194722	108143972867.304	37793.7207752135
0.7	Inf	Inf	Inf	4.92348952413472e+25	1.0459881792209e+26	1.45681784868311e+24	6394897.8129174	108143972867.304	37793.7207752135
0.8	Inf	Inf	Inf	3.31484049959742e+24	1.0459881792209e+26	1.45681784868311e+24	3317893.42248571	108143972867.304	37793.7207752135
0.9	Inf	Inf	Inf	3.31484049959742e+24	1.0459881792209e+26	1.45681784868311e+24	1114057.28028006	25907516908.6232	37793.7207752135
1	Inf	Inf	Inf	3.31484049959742e+24	1.0353009620343e+26	1.45681784868311e+24	154784.612113286	13112998675.3595	37793.7207752135
1.1	Inf	Inf	Inf	3.31484049959742e+24	1.0353009620343e+26	1.45681784868311e+24	75015.1630823774	13112998675.3595	37793.294610533
1.2	Inf	Inf	Inf	3.31484049959742e+24	1.01627664042628e+26	1.45681784868311e+24	69500.6621514944	13112998675.3595	37793.294610533
1.3	Inf	Inf	Inf	3.31484049959742e+24	1.01627664042628e+26	1.45681784868311e+24	69500.6621514944	13112998675.3595	2155.18100345247
1.4	Inf	Inf	Inf	3.31484049959742e+24	1.5641464666047e+24	1.45681784868311e+24	41536.2049167849	13112998675.3595	2155.18100345247
1.5	Inf	Inf	Inf	3.31484049959742e+24	1.5641464666047e+24	1.45681784868311e+24	33804.0554593854	4384010845.34949	2155.18100345247
1.6	Inf	Inf	Inf	1.84224916014394e+24	1.5641464666047e+24	1.45681784868311e+24	33804.0554593854	2101762476.5913	2155.18100345247
1.7	Inf	Inf	Inf	1.84224916014394e+24	1.5641464666047e+24	1.45681784868311e+24	20225.9586230507	2101762476.5913	2155.18100345247
1.8	Inf	Inf	Inf	1.84224916014394e+24	1.5641464666047e+24	1.45681784868311e+24	11688.0490141255	2101762476.5913	2155.18100345247
1.9	Inf	Inf	Inf	1.84224916014394e+24	1.5641464666047e+24	1.45681784868311e+24	11673.9986164859	2101762476.5913	2155.18100345247
2	Inf	Inf	Inf	1.84224916014394e+24	1.5641464666047e+24	1.45681784868311e+24	11673.9585992866	2101762476.5913	2155.14567594282
2.1	Inf	Inf	Inf	6.68290564530746e+23	1.5641464666047e+24	1.45681784868311e+24	10345.1261277719	2101762476.5913	1.12518240776016
2.2	Inf	Inf	Inf	6.68290564530746e+23	1.5641464666047e+24	1.45681784868311e+24	9230.70660217694	2101762476.5913	1.12518240776016
2.3	Inf	Inf	Inf	6.68290564530746e+23	1.5641464666047e+24	1.45681784868311e+24	9230.70660217694	2101762476.5913	1.00172883568709
2.4	Inf	Inf	Inf	6.68290564530746e+23	1.5641464666047e+24	2.04763560635396e+23	9230.70660217694	2101762476.5913	1.00172883568709
2.5	Inf	Inf	Inf	6.68290564530746e+23	1.5641464666047e+24	2.04763560635396e+23	9230.70660217694	2101762476.5913	1.00172883568709
2.6	Inf	Inf	Inf	6.68290564530746e+23	1.5641464666047e+24	2.04763560635396e+23	9230.70660217694	2101762476.5913	1.00172883568709
2.7	Inf	Inf	Inf	6.68290564530746e+23	1.5641464666047e+24	2.04763560635396e+23	9230.70660217694	2101762476.5913	1
2.8	Inf	Inf	Inf	6.68290564530746e+23	1.5641464666047e+24	2.04763560635396e+23	6663.26502872853	2101762476.5913	1
2.9	Inf	Inf	Inf	6.68290564530746e+23	1.5641464666047e+24	2.04763560635396e+23	6663.26502872853	1007938099.10361	1


==> plotsdata/newRun/scaled/2M50TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	2.50360787998641e+31	4.11429815099072e+39	2.04188736090302e+28	99544329939.0959	77135911601587.6	19972774.6358774
0.1	Inf	Inf	Inf	7.91157819818025e+26	2.68222024270333e+32	2.46314894432913e+25	195211028.262449	227382540624.109	2866606.85407871
0.2	Inf	Inf	Inf	4.55258651353187e+26	3.66633688998182e+31	2.46314894432913e+25	19561593.4241725	96745331734.0067	1444387.90822894
0.3	Inf	Inf	Inf	4.55258651353187e+26	3.66633688998182e+31	2.46314894432913e+25	724281.255778208	29104297824.5672	1444387.90822894
0.4	Inf	Inf	Inf	4.55178931994668e+26	2.06592119391557e+31	2.46314894432913e+25	67066.932562684	14488044669.3288	1444387.90822894
0.5	Inf	Inf	Inf	4.55178931994668e+26	2.06592119391557e+31	1.10389687647951e+25	21475.7482870343	1647961186.64158	503952.308868075
0.6	Inf	Inf	Inf	4.55178931994668e+26	2.06592119391557e+31	1.10389687647951e+25	5581.00172221147	1647961186.64158	242006.998416756
0.7	Inf	Inf	Inf	4.5456118400541e+26	8.9463798318251e+30	8.71315348142526e+24	2655.99797321331	347397468.683694	242006.998416756
0.8	Inf	Inf	Inf	4.5456118400541e+26	1.32216472911174e+30	5.36244467934735e+24	1245.53728831394	347397468.683694	242006.998416756
0.9	Inf	Inf	Inf	3379619728633910784	9.35825625326846e+29	4.85826036428005e+24	761.003015085639	91444801.1841838	12082.5582999118
1	Inf	Inf	Inf	3379619728633910784	6.86245461884661e+29	4.74268392539735e+24	172.689893954518	91444801.1841838	12082.5582999118
1.1	Inf	Inf	Inf	3379619728633910784	6.86245461884661e+29	4.74268392539735e+24	138.630033042595	38979613.8212295	12082.5582999118
1.2	Inf	Inf	Inf	3379619728633910784	1.71831956930067e+29	4.73889892548179e+24	34.3065935996592	38979613.8212295	12082.5582999118
1.3	Inf	Inf	Inf	3379619728633910784	1.71831956930067e+29	4.73889892548179e+24	34.3065935996592	38979613.8212295	12082.5582999118
1.4	Inf	Inf	Inf	3379619728633910784	4.58389993653788e+28	4.73889892548179e+24	10.3900712875319	38979613.8212295	12082.5582999118
1.5	Inf	Inf	Inf	3379619728633910784	4.58285974645075e+28	4.73889892548179e+24	10.3900712875319	38979613.8212295	12082.5582999118
1.6	Inf	Inf	Inf	3379619728633910784	2.63580705629428e+27	4.73889892548179e+24	4.56983595569243	6012370.43518299	12082.5582999118
1.7	Inf	Inf	Inf	3379619728633910784	2.63580705629428e+27	4.73889892548179e+24	4.56983595569243	4762978.19670988	3.63342386573792
1.8	Inf	Inf	Inf	3379619728633910784	2.63580705629428e+27	4.73889892548179e+24	4.56983595569243	4762978.19670988	3.63342386573792
1.9	Inf	Inf	Inf	3379619728633910784	2.63580705629428e+27	4.73889892548179e+24	4.56983595569243	4762978.19670988	3.63342386573792
2	Inf	Inf	Inf	3379619728633910784	2.63580705629428e+27	4.73889892548179e+24	4.56983595569243	4762978.19670988	3.63342386573792
2.1	Inf	Inf	Inf	3379619728633910784	2.63580705629428e+27	4.73889892548179e+24	4.56983595569243	4762978.19670988	3.63342386573792
2.2	Inf	Inf	Inf	3379619728633910784	2.63580705629428e+27	4.73889892548179e+24	4.56971325442701	4762978.19670988	3.63342386573792
2.3	Inf	Inf	Inf	3379619728633910784	2.63580705629428e+27	4.73889892548179e+24	4.56971325442701	4762978.19670988	3.63342386573792
2.4	Inf	Inf	Inf	3379619728633910784	2.63580705629428e+27	4.73889892548179e+24	4.56971325442701	910994.507952739	3.63342386573792
2.5	Inf	Inf	Inf	1215926089433992192	2.63580705629428e+27	4.73889892548179e+24	1.03386479335637	910994.507952739	3.63342386573792
2.6	Inf	Inf	Inf	1215926089433992192	2.63580705629428e+27	4.73889892548179e+24	1.03386479335637	910994.507952739	3.63342386573792
2.7	Inf	Inf	Inf	1215926089433992192	2.63580705629428e+27	4.73889892548179e+24	1.03386459228595	910994.507952739	3.63342386573792
2.8	Inf	Inf	Inf	1215926089433992192	2.63580705629428e+27	4.73889892548179e+24	1.00003053333881	910994.507952739	3.63342386573792
2.9	Inf	Inf	Inf	1215926089433992192	2.63580705629428e+27	4.73889892548179e+24	1	910994.507952739	3.63342386573792


==> plotsdata/newRun/scaled/2M50TcycleMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	3.15511856488841e+32	9.29993063103715e+32	9.29198667192849e+25	2325479448826.65	30702606318175.5	395506207.004521
0.1	Inf	Inf	Inf	2.52544372536004e+27	5.23945226575957e+29	1.89506161131295e+24	367110146.579585	1241821708141.46	7270241.25087691
0.2	Inf	Inf	Inf	1.04648720868561e+26	7.41703835339133e+26	8.41416650249203e+23	11200066.6272978	8713611247.18483	138766.24896027
0.3	Inf	Inf	Inf	2.26732723111896e+24	7.41703835339133e+26	8.41416650249203e+23	268134.133102664	1156857981.24197	138766.24896027
0.4	Inf	Inf	Inf	2.26732723111896e+24	7.41703835339133e+26	1.03033463673172e+22	91464.1794730458	881679439.890573	8278.201250531
0.5	Inf	Inf	Inf	2.26732723111896e+24	3.31151301236429e+26	1.03033463673172e+22	57840.0310565971	393896255.398808	579.439143835051
0.6	Inf	Inf	Inf	2.26732723111896e+24	1.33620725813997e+24	1.66759818656481e+21	18733.8739561759	393896255.398808	379.985495488987
0.7	Inf	Inf	Inf	2.26732723111896e+24	1.33620725813997e+24	1.66759818656481e+21	16391.1022146272	7124375.21264629	379.985495488987
0.8	Inf	Inf	Inf	2.26732723111896e+24	1.33620725813997e+24	1.66759818656481e+21	10548.0291778179	2057137.51846327	379.985495488987
0.9	Inf	Inf	Inf	2.26732723111896e+24	1.33620725813997e+24	1.66759818656481e+21	5008.14213284391	213376.718938852	330.807871013205
1	Inf	Inf	Inf	7.47944853059138e+23	1.33620725813997e+24	1.66759818656481e+21	5008.14213284391	213376.718938852	330.807871013205
1.1	Inf	Inf	Inf	7.47944853059138e+23	1.33620725813997e+24	1.66759818656481e+21	4966.27201464225	213376.718938852	38.5846553459868
1.2	Inf	Inf	Inf	7.47944853059138e+23	1.2062336501579e+23	7.12539664938034e+20	4966.27201464225	213376.718938852	38.5846553459868
1.3	Inf	Inf	Inf	7.47944853059138e+23	1.2062336501579e+23	7.12539664938034e+20	4966.27201464225	213376.718938852	38.5846553459868
1.4	Inf	Inf	Inf	7.47944853059138e+23	1.2062336501579e+23	7.12539664938034e+20	1645.5090339369	213376.718938852	38.5846553459868
1.5	Inf	Inf	Inf	7.47944853059138e+23	1.2062336501579e+23	7.12539664938034e+20	1143.85177553907	213376.718938852	38.5846553459868
1.6	Inf	Inf	Inf	7.47944853059138e+23	1.2062336501579e+23	7.12539664938034e+20	1143.85177553907	213376.718938852	38.5846553459868
1.7	Inf	Inf	Inf	7.47944853059138e+23	1.2062336501579e+23	7.12539664938034e+20	244.675350496714	213376.718938852	38.5846553459868
1.8	Inf	Inf	Inf	7.47944853059138e+23	3.25529746455457e+22	7.12539664938034e+20	244.526314629589	213376.718938852	1.02302815471279
1.9	Inf	Inf	Inf	7.47944853059138e+23	1.44155585220705e+22	7.12539664938034e+20	119.972474795881	146137.214681405	1.02302815471279
2	Inf	Inf	Inf	7.47944853059138e+23	3.94286225777558e+21	7.12539664938034e+20	119.972474795881	146137.214681405	1.02302815471279
2.1	Inf	Inf	Inf	7.47944853059138e+23	3.94286225777558e+21	7.12539664938034e+20	39.8820046053717	66047.9527352578	1.02302815471279
2.2	Inf	Inf	Inf	3.65385818328503e+23	3.94286225777558e+21	7.12539664938034e+20	37.475785916471	36897.253017568	1.02302815471279
2.3	Inf	Inf	Inf	3.65385818328503e+23	3.94286225777558e+21	7.12539664938034e+20	26.9768264540382	36897.253017568	1.02302815471279
2.4	Inf	Inf	Inf	3.65385818328503e+23	3.94286225777558e+21	7.12539664938034e+20	26.9672118410632	36897.253017568	1.02302815471279
2.5	Inf	Inf	Inf	1.51052783207259e+23	3.94286225777558e+21	7.12539664938034e+20	26.8392249467882	36897.253017568	1.02302815471279
2.6	Inf	Inf	Inf	1.51052783207259e+23	3.94286225777558e+21	7.12539664938034e+20	26.2760570493661	36897.253017568	1
2.7	Inf	Inf	Inf	1.51052783207259e+23	3.94286225777558e+21	7.12539664938034e+20	26.2313995755794	36897.253017568	1
2.8	Inf	Inf	Inf	1.51052783207259e+23	1.81811920805128e+21	7.12539664938034e+20	3.77721974550948	18717.0873211681	1
2.9	Inf	Inf	Inf	1.51052783207259e+23	1.81811920805128e+21	7.12539664938034e+20	3.67007345590523	18717.0873211681	1


==> plotsdata/newRun/scaled/2M50TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	3.44280644446717e+29	3.41913634513119e+30	2.14366423321356e+27	90592375612.9667	249291.118347652	569.709692773593
0.1	Inf	Inf	Inf	1.55371141060729e+23	3.23522461068843e+28	2.32570427938026e+25	602129433.092291	122237.682241752	115.157348000389
0.2	Inf	Inf	Inf	21486171900191358976	5.78851382740337e+25	2.00121370296574e+22	26988439.9878708	115075.62269889	101.849865527726
0.3	Inf	Inf	Inf	400181124811279104	5.75403276403097e+23	4.53292904947403e+21	8686635.43980304	55429.6857332862	101.849865527726
0.4	Inf	Inf	Inf	400181124811279104	5.75403276403097e+23	6.29510832998893e+20	1611243.27394537	10768.4328666657	92.9787269455928
0.5	Inf	Inf	Inf	400181124811279104	7.75135469814749e+22	6.29510832998893e+20	620778.517384994	2970.63105793642	78.7089878391273
0.6	Inf	Inf	Inf	400181124811279104	7.18396162505253e+22	3.64724915916635e+20	112572.180259877	2970.63105793642	78.7089878391273
0.7	Inf	Inf	Inf	400181124811279104	3.58216646766296e+22	3.62782936015932e+20	106466.43537084	1695.39658287536	78.7089878391273
0.8	Inf	Inf	Inf	400181124811279104	4.79324472522063e+21	3.62782936015932e+20	106466.43537084	1695.39658287536	78.7089878391273
0.9	Inf	Inf	Inf	400181124811279104	4.79324472522063e+21	3.62782936015932e+20	34051.1817028837	1171.43248633248	49.5789816558881
1	Inf	Inf	Inf	196140909365282240	4.79324472522063e+21	3.62782936015932e+20	34051.1817028837	1171.43248633248	49.5789816558881
1.1	Inf	Inf	Inf	196140909365282240	4.79324472522063e+21	1.23298144947033e+20	34051.1817028837	1171.43248633248	49.5789816558881
1.2	Inf	Inf	Inf	196046884142948928	4.79324472522063e+21	7064025700126447616	34051.1817028837	1171.43248633248	4.74878123910308
1.3	Inf	Inf	Inf	196046884142948928	4.79324472522063e+21	5300076262023538688	9713.63715607144	1122.98779544549	4.74878123910308
1.4	Inf	Inf	Inf	196046884142948928	4.79324472522063e+21	5300076262023538688	9713.63715607144	1122.98779544549	4.74878123910308
1.5	Inf	Inf	Inf	195872436234494976	4.79324472522063e+21	5300076262023538688	9713.63715607144	1122.98779544549	2.67500487654986
1.6	Inf	Inf	Inf	195872436234494976	2.20573994303685e+21	5300076262023538688	4428.41999031468	754.899556629359	2.67500487654986
1.7	Inf	Inf	Inf	195872436234494976	2.20573994303685e+21	5300076262023538688	4428.41999031468	754.899556629359	2.55384049953946
1.8	Inf	Inf	Inf	195872436234494976	2.20573994303685e+21	5300076262023538688	4428.41999031468	205.797448076982	2.50183802624375
1.9	Inf	Inf	Inf	195872436234494976	2.20573994303685e+21	5300076262023538688	4020.22257251373	205.797448076982	2.0791130779653
2	Inf	Inf	Inf	2244073304735444	2.20573994303685e+21	5300076262023538688	4020.22257251373	205.797448076982	2.0791130779653
2.1	Inf	Inf	Inf	1238969007709416	2.20573994303685e+21	1484978634472888320	2433.83954230473	205.797448076982	2.0791130779653
2.2	Inf	Inf	Inf	1238969007709416	2.20573994303685e+21	1484978634472888320	2433.83954230473	205.797448076982	2.0791130779653
2.3	Inf	Inf	Inf	1238969007709416	2.20573994303685e+21	1484978634472888320	2433.83954230473	205.797448076982	1.27479791502075
2.4	Inf	Inf	Inf	1238969007709416	53740060359819231232	203742179042191648	1184.67622796797	205.797448076982	1.27479791502075
2.5	Inf	Inf	Inf	1238969007709416	38704543207564080	203742179042191648	1184.67622796797	205.797448076982	1.27479791502075
2.6	Inf	Inf	Inf	1238969007709416	38704543207564080	203742179042191648	1184.67622796797	205.797448076982	1.27479791502075
2.7	Inf	Inf	Inf	1096564570905174	38704543207564080	203742179042191648	723.066967267995	205.797448076982	1
2.8	Inf	Inf	Inf	1096564570905174	38704543207564080	203742179042191648	723.066967267995	205.797448076982	1
2.9	Inf	Inf	Inf	841374157129459	16908769454682496	203742179042191648	489.381539001478	205.797448076982	1


==> plotsdata/newRun/scaled/2M50TstarMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	4.31660255578836e+42	1.99922395386612e+48	7.58225489309727e+35	67572548422114688	21181439108489	6.29454379412807
0.1	Inf	Inf	Inf	1.72269190078252e+35	1.3031363062976e+39	5.65131480688503e+26	37988129263050.5	123320154310.439	5.01577024779871
0.2	Inf	Inf	Inf	1.56876359436324e+35	9.86810365223324e+37	5.65131480688503e+26	240449280138.368	78648950804.2056	4.33090259793365
0.3	Inf	Inf	Inf	3.50602858783231e+30	9.86810365223324e+37	1.24959388829611e+25	40134331161.569	1516496417.58509	3.18092622377305
0.4	Inf	Inf	Inf	1.02854324982321e+30	1.31284739725554e+32	1.24959388829611e+25	786373466.930626	1516496417.58509	3.18092622377305
0.5	Inf	Inf	Inf	1.02854324982321e+30	9.97498284373312e+29	1.24959388829611e+25	37562326.2921721	398011098.995454	2.92251860534853
0.6	Inf	Inf	Inf	1.96764322712088e+28	1.51207518209312e+28	1.54115266986755e+24	4314843.65030123	32699175.0312997	2.92251860534853
0.7	Inf	Inf	Inf	1.27451290265842e+27	1.51207518209312e+28	1.54115266986755e+24	3699554.33464184	32699175.0312997	2.92251860534853
0.8	Inf	Inf	Inf	1.13894284521786e+27	9.92041636411884e+24	1.54115266986755e+24	3027589.92270716	32699175.0312997	2.92251860534853
0.9	Inf	Inf	Inf	1.13894284521786e+27	9.92041636411884e+24	1.54115266986755e+24	264392.448427519	32699175.0312997	2.92251860534853
1	Inf	Inf	Inf	1.05029351646365e+27	9.92041636411884e+24	1.54115266986755e+24	168692.551581568	32699175.0312997	2.18195531081609
1.1	Inf	Inf	Inf	9.10015742081961e+24	4.78073899157411e+23	1.54115266986755e+24	62529.976594517	7484185.44873193	2.18195531081609
1.2	Inf	Inf	Inf	1.18047199531238e+24	1.19705112338785e+23	4.53757487092422e+23	57372.2833760416	7484185.44873193	2.18195531081609
1.3	Inf	Inf	Inf	1.07643517895121e+22	1.19705112338785e+23	1.59508113311679e+23	41927.0061472617	7484185.44873193	1.6369094676008
1.4	Inf	Inf	Inf	1.07643517895121e+22	3.32933905506429e+21	1.59508113311679e+23	36924.3586038946	7484185.44873193	1.6369094676008
1.5	Inf	Inf	Inf	1.07643517895121e+22	3.32933905506429e+21	2.15851384006853e+20	36924.3586038946	7484185.44873193	1.4214827031595
1.6	Inf	Inf	Inf	1.07643517895121e+22	3.28752688335692e+21	2.15851384006853e+20	26460.7365968796	7484185.44873193	1.38932202927787
1.7	Inf	Inf	Inf	1.07643517895121e+22	3.28752688335692e+21	43680615712512104	13615.1441585112	7484185.44873193	1.38932202927787
1.8	Inf	Inf	Inf	1.07643517895121e+22	7.25721129291633e+20	43680615712512104	13615.1441585112	7484185.44873193	1.38932202927787
1.9	Inf	Inf	Inf	1.07643517895121e+22	12170187505186850816	43680615712512104	13615.1441585112	7484185.44873193	1.38932202927787
2	Inf	Inf	Inf	1.07643517895121e+22	4073310608451161088	43680615712512104	10348.7704272642	5449638.93149188	1.31958264046016
2.1	Inf	Inf	Inf	1.07643517895121e+22	3732851091582291968	43680615712512104	10348.7517106016	5449638.93149188	1.31958264046016
2.2	Inf	Inf	Inf	1.07643517895121e+22	3732851091582291968	43680615712512104	10348.3968709393	5449638.93149188	1.31958264046016
2.3	Inf	Inf	Inf	1.07643517895121e+22	3732851091582291968	43680615712512104	9674.13965369972	5449638.93149188	1.09696362529419
2.4	Inf	Inf	Inf	1.07643517895121e+22	3732851091582291968	43680615712512104	8376.89650519314	5449638.93149188	1.09696362529419
2.5	Inf	Inf	Inf	1.07643517895121e+22	3732851091582291968	43680615712512104	8376.89650519314	5449638.93149188	1
2.6	Inf	Inf	Inf	1.07643517895121e+22	3732851091582291968	43680615712512104	8068.58114794319	5449638.93149188	1
2.7	Inf	Inf	Inf	1.07636341928914e+22	3732851091582291968	43680615712512104	7702.71062208653	5449638.93149188	1
2.8	Inf	Inf	Inf	1.07636341928914e+22	2812074940322083840	43680615712512104	6858.82810384465	5449638.93149188	1
2.9	Inf	Inf	Inf	1.07636341928914e+22	2812074940322083840	43680615712512104	5672.81462575762	967732.404949159	1


==> plotsdata/newRun/scaled/2M75TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	1.80034384731225e+61	1.21224533909392e+61	8.57721358962515e+48	708833595329958	3.43224353039818e+22	51104670.3318746
0.1	Inf	Inf	Inf	1.08877559016364e+58	5.73856558514831e+56	2.29169271158305e+48	1500095900361.68	32054692190903369728	89967.7108802809
0.2	Inf	Inf	Inf	1.82594071508027e+53	5.73856558514831e+56	2.29169271158305e+48	9416388859.35857	2280468940682.09	24901.031326499
0.3	Inf	Inf	Inf	1.70112305551148e+51	5.73856558514831e+56	2.29169271158305e+48	32738520.6902738	840298531650.027	6843.24727730818
0.4	Inf	Inf	Inf	1.70112305551148e+51	5.12681793627328e+53	5.58222140983521e+47	21019443.1151869	169959197.665398	6843.24727730818
0.5	Inf	Inf	Inf	1.70112305551148e+51	5.12681793627328e+53	5.58222140983521e+47	1837105.73146331	169959197.665398	6843.24727730818
0.6	Inf	Inf	Inf	1.69804466979342e+51	4.93203491237114e+49	5.58222140983521e+47	1717187.70074408	67307027.2245486	1744.47191198513
0.7	Inf	Inf	Inf	1.68935817896138e+51	7.6954519732102e+48	5.58222140983521e+47	494165.701580591	67307027.2245486	533.501904046605
0.8	Inf	Inf	Inf	1.68935812453121e+51	7.46197570558493e+48	5.58222140983521e+47	3827.69350273224	67307027.2245486	533.501904046605
0.9	Inf	Inf	Inf	1.68935812453121e+51	7.46197570558493e+48	5.58222140983521e+47	1473.54870156011	53834467.0496596	243.061422335431
1	Inf	Inf	Inf	1.68935812453121e+51	7.46197570558493e+48	5.58222140983521e+47	1473.54870156011	53834467.0496596	243.061422335431
1.1	Inf	Inf	Inf	1.68935812453121e+51	7.46197570558493e+48	5.58222140983521e+47	130.922677084808	51844510.7407062	98.7409934123143
1.2	Inf	Inf	Inf	1.68935812172957e+51	7.46197570558493e+48	5.58222140983521e+47	130.922677084808	51844510.7407062	98.7409934123143
1.3	Inf	Inf	Inf	1.68935812172957e+51	7.46197570558493e+48	3.26489136659345e+43	130.922616870102	51844510.7407062	98.7409934123143
1.4	Inf	Inf	Inf	1.68935812172957e+51	7.46197570558493e+48	3.26489136659345e+43	94.0129710330239	51844510.7407062	98.7409934123143
1.5	Inf	Inf	Inf	1.68935812172957e+51	7.46197570558493e+48	3.26489136659345e+43	94.0129710330239	51844510.7407062	98.7409934123143
1.6	Inf	Inf	Inf	1.68935812172957e+51	7.46197570558493e+48	3.26489136659345e+43	94.0129710330239	2600983.55797018	98.7409934123143
1.7	Inf	Inf	Inf	3.93964122634709e+40	7.46197570558493e+48	3.26489136659345e+43	94.0129710330239	2600983.55797018	48.0384293499592
1.8	Inf	Inf	Inf	3.93964122634709e+40	7.46197570558493e+48	3.26489136659345e+43	94.0129710330239	2600983.55797018	48.0384293499592
1.9	Inf	Inf	Inf	3.93964122634709e+40	7.46197570558493e+48	3.26489136659345e+43	94.0129710330239	2600983.55797018	48.0384293499592
2	Inf	Inf	Inf	3.93964122634709e+40	7.46197570558493e+48	3.26489136659345e+43	94.0129710330239	2600983.55797018	8.96843908970512
2.1	Inf	Inf	Inf	3.93964122634709e+40	7.46197570558493e+48	3.26489136659345e+43	94.0129710330239	2381719.14464482	8.96843908970512
2.2	Inf	Inf	Inf	3.93964122634709e+40	7.46197570558493e+48	3.26489136659345e+43	87.8021051892075	2381719.14464482	2.77730135491997
2.3	Inf	Inf	Inf	3.93964122634709e+40	7.46197570558493e+48	3.26489136659345e+43	10.5647861833872	2381719.14464482	2.77730135491997
2.4	Inf	Inf	Inf	3.93964122634709e+40	7.46197570558493e+48	3.26489136659345e+43	10.5647861833872	2381719.14464482	2.77730135491997
2.5	Inf	Inf	Inf	3.93964122634709e+40	7.46197570558493e+48	3.26489136659345e+43	10.5647861833872	2381719.14464482	2.77730135491997
2.6	Inf	Inf	Inf	3.93964122634709e+40	8.10612854350535e+44	3.26489136659345e+43	10.5647861833872	2381719.14464482	1.12813487639181
2.7	Inf	Inf	Inf	3.93964122634709e+40	5.918397181584e+43	3.26489136659345e+43	10.5647861833872	2381719.14464482	1.12813487639181
2.8	Inf	Inf	Inf	3.93964122634709e+40	5.918397181584e+43	3.26489136659345e+43	10.5647861833872	2381719.14464482	1
2.9	Inf	Inf	Inf	3.93964122634709e+40	5.918397181584e+43	3.26489136659345e+43	9.11647189049326	2381719.14464482	1


==> plotsdata/newRun/scaled/2M75TchainMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	7.82841105663377e+54	1.10782182855691e+49	1.60231561626267e+41	764679907792835840	75984661531841183744	9278884.16142452
0.1	Inf	Inf	Inf	1.52049562452366e+51	3.05211407097988e+46	1.81305626860912e+39	39317212182338552	7677942712897.91	67075.625042352
0.2	Inf	Inf	Inf	1.01879757878913e+51	3.70485658345905e+44	1.81305626860912e+39	37064924693918928	3918588750418.51	10748.3689035085
0.3	Inf	Inf	Inf	5.70766161624184e+47	8.1756968315808e+43	1.81305626860912e+39	5657319112300	230334530343.139	676.531395879021
0.4	Inf	Inf	Inf	1.62466697928198e+47	8.1756968315808e+43	1.81305626860912e+39	4664912904985.81	77428802.3938556	266.558437861476
0.5	Inf	Inf	Inf	4.32906129689387e+46	8.1756968315808e+43	1.81305626860912e+39	3990592516112.51	77428802.3938556	266.558437861476
0.6	Inf	Inf	Inf	2.3120921897878e+46	6.22987608955275e+41	1.81305626860912e+39	3990592516112.51	30359953.2420662	266.558437861476
0.7	Inf	Inf	Inf	3.31607137668673e+45	6.22987608955275e+41	1.81305626860912e+39	8538925354.9876	15364533.8026602	222.905254703653
0.8	Inf	Inf	Inf	5.96993567182096e+42	2.36390346699945e+40	1.81305626860912e+39	719382654.672231	4762833.14213572	57.7572976662521
0.9	Inf	Inf	Inf	5.96993567182096e+42	2.36390346699945e+40	6.00800543054526e+38	719382654.672231	2918545.81457705	57.7572976662521
1	Inf	Inf	Inf	4.62101458331216e+42	2.36390346699945e+40	6.00800543054526e+38	387279064.064982	2918545.81457705	14.0228612234138
1.1	Inf	Inf	Inf	4.62101458331216e+42	2.36390346699945e+40	6.00800543054526e+38	131967395.26943	2918545.81457705	6.86950353376259
1.2	Inf	Inf	Inf	4.62101458331216e+42	2.36390346699945e+40	6.00800543054526e+38	131967395.26943	2859400.30423089	6.86950353376259
1.3	Inf	Inf	Inf	4.62101458331216e+42	2.36390346699945e+40	6.00800543054526e+38	131967395.26943	1932584.21982767	4.48474618261934
1.4	Inf	Inf	Inf	4.62101458331216e+42	2.36390346699945e+40	6.00800543054526e+38	106039906.700488	423499.890581875	4.48474618261934
1.5	Inf	Inf	Inf	4.62101458331216e+42	1.35220036222343e+40	6.00800543054526e+38	106039906.700488	393630.966182901	4.48474618261934
1.6	Inf	Inf	Inf	4.62101458331216e+42	1.35220036222343e+40	6.00800543054526e+38	106039906.700488	393630.966182901	4.48474618261934
1.7	Inf	Inf	Inf	4.62101458331216e+42	1.35220036222343e+40	1.57763973838142e+38	106039906.700488	393630.966182901	4.48474618261934
1.8	Inf	Inf	Inf	4.11753294452897e+41	2.17546695948045e+38	1.57763973838142e+38	106039906.700488	393630.966182901	4.48474618261934
1.9	Inf	Inf	Inf	4.11753294452897e+41	2.17546695948045e+38	6.39881636930479e+37	46036637.6672259	393630.966182901	4.48474618261934
2	Inf	Inf	Inf	4.11753294452897e+41	2.17546695948045e+38	6.39881636930479e+37	46036637.6672259	393630.966182901	4.48474618261934
2.1	Inf	Inf	Inf	1.61059649552469e+41	2.17546695948045e+38	6.39881636930479e+37	43516536.3988463	393630.966182901	4.48474618261934
2.2	Inf	Inf	Inf	1.61059649552469e+41	2.17546695948045e+38	6.39881636930479e+37	43516536.3988463	393630.966182901	4.48474618261934
2.3	Inf	Inf	Inf	1.61059649552469e+41	2.17546695948045e+38	6.39881636930479e+37	1427553.4166617	393630.966182901	4.48474618261934
2.4	Inf	Inf	Inf	1.61059649552469e+41	2.17546695948045e+38	6.39881636930479e+37	1427553.4166617	391266.470938372	4.48474618261934
2.5	Inf	Inf	Inf	1.61059649552469e+41	2.17546695948045e+38	6.39881636930479e+37	1427553.4166617	36541.3745489164	4.48474618261934
2.6	Inf	Inf	Inf	1.5772184113364e+41	2.17546695948045e+38	2.25601515207135e+37	1427553.4166617	36541.3745489164	2.07190661663759
2.7	Inf	Inf	Inf	1.5772184113364e+41	2.17546695948045e+38	4.28086731921728e+35	1427553.4166617	36541.3745489164	1
2.8	Inf	Inf	Inf	1.5772184113364e+41	2.17546695948045e+38	4.28086731921728e+35	417698.310951888	36541.3745489164	1
2.9	Inf	Inf	Inf	2.58585269251283e+40	2.17546695948045e+38	4.28086731921728e+35	400001.419895288	36541.3745489164	1


==> plotsdata/newRun/scaled/2M75TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	3.31710841012609e+64	3.36038554079508e+58	5.9385845760036e+48	2.27722360498022e+21	2.47545380233894e+22	18785908012.4791
0.1	Inf	Inf	Inf	2.31444765374263e+60	9.08753129855893e+54	5.9385845760036e+48	5486296465133744128	185243471631443	2805083.8946434
0.2	Inf	Inf	Inf	2.27044431918307e+60	1.45488754633531e+52	5.9385845760036e+48	485508936530599232	185243471631443	3098.78037193219
0.3	Inf	Inf	Inf	2.27044431918307e+60	1.44964160495521e+52	5.9385845760036e+48	337706008887671	185243471631443	372.622791485923
0.4	Inf	Inf	Inf	4.09275344623968e+57	1.44964160495521e+52	5.9385845760036e+48	31926318754582.2	552209100.744158	3.59081002371418
0.5	Inf	Inf	Inf	4.09275344623968e+57	1.44964160495521e+52	5.9385845760036e+48	31926318754582.2	135984914.591755	3.59081002371418
0.6	Inf	Inf	Inf	3.80865192420457e+57	1.44964160495521e+52	5.9385845760036e+48	31859786950035.8	135984914.591755	3.59081002371418
0.7	Inf	Inf	Inf	3.97752033885003e+55	1.44964160495521e+52	5.9385845760036e+48	31859786950035.8	135984914.591755	3.59081002371418
0.8	Inf	Inf	Inf	3.97752033885003e+55	1.44964160495521e+52	5.9385845760036e+48	31859786950035.8	135984914.591755	2.14983808914763
0.9	Inf	Inf	Inf	3.97752033885003e+55	1.44964160495521e+52	5.9385845760036e+48	130212513125.467	135984914.591755	1.0032541527738
1	Inf	Inf	Inf	3.97752033885003e+55	1.44964160495521e+52	5.9385845760036e+48	123055451746.748	135984914.591755	1.0032541527738
1.1	Inf	Inf	Inf	3.97752033885003e+55	1.44964160495521e+52	5.9385845760036e+48	122979699890.517	135984914.591755	1
1.2	Inf	Inf	Inf	3.97752033885003e+55	1.44964160495521e+52	5.9385845760036e+48	122979699890.517	126504680.101057	1
1.3	Inf	Inf	Inf	3.97752033885003e+55	1.44964160495521e+52	5.9385845760036e+48	122979699890.517	288590.670054427	1
1.4	Inf	Inf	Inf	3.97752033885003e+55	1.44964160495521e+52	5.9385845760036e+48	122979699890.517	247900.47666212	1
1.5	Inf	Inf	Inf	1.58079705123193e+55	1.44964160495521e+52	5.9385845760036e+48	122979699890.517	247900.47666212	1
1.6	Inf	Inf	Inf	1.57884624067508e+55	1.22982887000333e+49	5.9385845760036e+48	122976647487.507	247900.47666212	1
1.7	Inf	Inf	Inf	1.57884624067508e+55	1.22982887000333e+49	5.9385845760036e+48	122976647487.507	247900.47666212	1
1.8	Inf	Inf	Inf	1.57884624067508e+55	1.22982887000333e+49	5.9385845760036e+48	74232870115.6226	247900.47666212	1
1.9	Inf	Inf	Inf	3.14594492277292e+51	1.22982887000333e+49	5.9385845760036e+48	317796518.094328	126183.401459048	1
2	Inf	Inf	Inf	3.14594492277292e+51	7.6862413301076e+47	5.9385845760036e+48	317796518.094328	126183.401459048	1
2.1	Inf	Inf	Inf	3.14594492277292e+51	7.6862413301076e+47	5.9385845760036e+48	317796518.094328	28480.1217250743	1
2.2	Inf	Inf	Inf	3.14594492277292e+51	7.6862413301076e+47	5.9385845760036e+48	317796518.094328	28480.1217250743	1
2.3	Inf	Inf	Inf	3.14594492277292e+51	7.6862413301076e+47	5.9385845760036e+48	48483010.9652564	28480.1217250743	1
2.4	Inf	Inf	Inf	3.14594492277292e+51	7.6862413301076e+47	5.9385845760036e+48	18097816.2525949	28480.1217250743	1
2.5	Inf	Inf	Inf	3.14594492277292e+51	7.6862413301076e+47	5.9385845760036e+48	182056.911087954	22236.1945438056	1
2.6	Inf	Inf	Inf	3.14594492277292e+51	7.6862413301076e+47	5.9385845760036e+48	182056.911087954	22236.1945438056	1
2.7	Inf	Inf	Inf	1.83567375258437e+51	7.6862413301076e+47	5.9385845760036e+48	182056.911087954	22236.1945438056	1
2.8	Inf	Inf	Inf	1.83567375258437e+51	7.6862413301076e+47	5.9385845760036e+48	182056.911087954	22236.1945438056	1
2.9	Inf	Inf	Inf	1.83567375258437e+51	7.6862413301076e+47	5.9385845760036e+48	85193.7008603344	22236.1945438056	1


==> plotsdata/newRun/scaled/2M75TcycleMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	2.51534654680065e+48	2.05493084324586e+51	3.76454702361263e+34	91227110173853616	22176101650292785152	74255424.7711112
0.1	Inf	Inf	Inf	8.06471134414e+41	4.63282724700826e+48	2.92698696246586e+33	972473100577099	87776702982710.8	22200384.827691
0.2	Inf	Inf	Inf	4.39070906476991e+41	4.75151942920985e+46	2.92698696246586e+33	68256377292557.4	7121698449782.55	10891853.1881965
0.3	Inf	Inf	Inf	4.35632020102927e+41	4.80844720719461e+44	2.92698696246586e+33	87625418669.4628	4299607855.68225	60164.3317657574
0.4	Inf	Inf	Inf	4.35632020102927e+41	4.80844720719461e+44	1.46978752751914e+33	723445934.852686	40830442.1935322	33586.1349143711
0.5	Inf	Inf	Inf	1.36495967812911e+38	4.80843527868613e+44	1.46978752751914e+33	723445934.852686	40830442.1935322	5244.04257676443
0.6	Inf	Inf	Inf	1.36495967812911e+38	4.80843527868613e+44	1.46978752751914e+33	723445934.852686	6190035.33719443	5244.04257676443
0.7	Inf	Inf	Inf	1.36495967812911e+38	1.77966406534299e+39	1.46978752751914e+33	723445934.852686	6190035.33719443	5244.04257676443
0.8	Inf	Inf	Inf	1.36495967812911e+38	1.77966406534299e+39	1.46978752751914e+33	722980958.048642	1822943.11663041	2008.96419605049
0.9	Inf	Inf	Inf	1.36495967812911e+38	1.77966406534299e+39	1.46978752751914e+33	117917405.228786	349767.44504978	1114.60030379157
1	Inf	Inf	Inf	1.36495967812911e+38	1.77966406534299e+39	1.46978752751914e+33	117917405.228786	349767.44504978	252.193167970144
1.1	Inf	Inf	Inf	1.36495967812911e+38	1.77966406534299e+39	1.46978752751914e+33	117917405.228786	349767.44504978	252.193167970144
1.2	Inf	Inf	Inf	1.36495967812911e+38	1.77966406534299e+39	1.46978752751914e+33	117917405.228786	349767.44504978	210.449675642097
1.3	Inf	Inf	Inf	1.36495967812911e+38	1.77966406534299e+39	1.46978752751914e+33	117917405.228786	349767.44504978	210.449675642097
1.4	Inf	Inf	Inf	1.89819364422176e+35	1.77966406534299e+39	1.46978752751914e+33	108518427.583319	349767.44504978	210.449675642097
1.5	Inf	Inf	Inf	1.74899387193494e+35	1.77966406534299e+39	1.46978752751914e+33	99969250.6420857	189609.547574881	210.449675642097
1.6	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	21826581.6627438	71439.9559739773	85.0129716370292
1.7	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	3721783.24257501	71439.9559739773	85.0129716370292
1.8	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	3721783.24257501	71439.9559739773	7.1401687497333
1.9	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	3721783.24257501	71439.9559739773	7.1401687497333
2	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	1995189.95827213	71439.9559739773	7.1401687497333
2.1	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	1995189.95827213	71439.9559739773	7.1401687497333
2.2	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	1902023.62830039	71439.9559739773	7.1401687497333
2.3	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	1902023.62830039	71439.9559739773	1
2.4	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	1299247.98524591	3855.00888526569	1
2.5	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	721680.646907678	3855.00888526569	1
2.6	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	721680.646907678	3855.00888526569	1
2.7	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	329844.31451235	3478.81692373956	1
2.8	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	329844.31451235	3478.81692373956	1
2.9	Inf	Inf	Inf	1.74899387193494e+35	4.54338072486872e+35	1.46978752751914e+33	329844.31451235	3478.81692373956	1


==> plotsdata/newRun/scaled/2M75TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	3.54708324705557e+75	7.43068238075769e+77	2.08153477240162e+50	6.02250909158511e+23	1.38540674789616e+27	1007913627913.31
0.1	Inf	Inf	Inf	2.04079471815456e+57	3.9061260186402e+66	2.08153477240162e+50	5.16706050464037e+22	28644750047805256	24210.2089723621
0.2	Inf	Inf	Inf	3.54278082500093e+56	5.63318702439308e+60	2.08153477240162e+50	1.71735144116795e+22	28642718565957632	2842.84656208181
0.3	Inf	Inf	Inf	2.49074307717419e+46	5.63318702028648e+60	1.38813379853972e+44	1.64903166628601e+22	28642718565957632	2842.84656208181
0.4	Inf	Inf	Inf	2.49074307717419e+46	3.6335898703484e+55	3.20717789086001e+42	3.80351073882374e+21	159457901910605	2435.60066392968
0.5	Inf	Inf	Inf	1.59409346581558e+45	3.6335898703484e+55	2.13314118510311e+42	269959623179960512	8147580352155.31	2435.60066392968
0.6	Inf	Inf	Inf	1.59396429150242e+45	5.20544328375319e+54	2.03726254843648e+42	5327668370596179	8147580352155.31	2435.60066392968
0.7	Inf	Inf	Inf	1.56954794127583e+45	5.03947771785136e+47	2.03726254843648e+42	5327668370596179	8147580352155.31	2287.40150486669
0.8	Inf	Inf	Inf	1.56954794127583e+45	8.06142056282875e+45	2.03726254843648e+42	2444510269096995	8147580352155.31	2287.40150486669
0.9	Inf	Inf	Inf	1.56954794127583e+45	8.06142056282875e+45	2.03726254843648e+42	1930964991064170	8143212592389.25	2287.40150486669
1	Inf	Inf	Inf	1.56954794127583e+45	8.06142056282875e+45	5.30930686657125e+41	45883321888539	4932094234.46368	2273.98329742722
1.1	Inf	Inf	Inf	1.05370824470926e+43	8.06142056282875e+45	1.81399252631433e+40	45883321888539	2050989908.52616	672.594040922264
1.2	Inf	Inf	Inf	3.24005008819128e+39	5.9439981518156e+44	1.81399252631433e+40	12696852172805.2	2050989908.52616	672.594040922264
1.3	Inf	Inf	Inf	3.24005008819128e+39	5.9429107447934e+44	1.81399252631433e+40	12696852172805.2	2050989908.52616	672.594040922264
1.4	Inf	Inf	Inf	3.24005008819128e+39	3.11432247740374e+38	1.81399252631433e+40	12696852172805.2	2050989908.52616	672.594040922264
1.5	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.81399252631433e+40	12696852172805.2	348862137.926401	672.594040922264
1.6	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.81399252631433e+40	12696852172805.2	130216408.190452	672.594040922264
1.7	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.81399252631433e+40	12696852172805.2	130216408.190452	59.8410197525166
1.8	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.81399252631433e+40	12696852172805.2	128779407.012843	43.1277804225292
1.9	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.81399252631433e+40	12696852172805.2	128779407.012843	43.1277804225292
2	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.57850946902054e+40	12696852172805.2	128779407.012843	43.1277804225292
2.1	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.55982891444091e+40	12696852172805.2	354622.495927039	43.1277804225292
2.2	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.96714341121356e+38	12696852172805.2	354622.495927039	43.1277804225292
2.3	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.31682319159065e+37	9648244147610.45	354622.495927039	43.1277804225292
2.4	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.05083638957808e+37	9648244147610.45	354622.495927039	17.4189453082066
2.5	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.05083638957808e+37	9648244147610.45	354622.495927039	17.4189453082066
2.6	Inf	Inf	Inf	3.24005008819128e+39	1.47312514904413e+38	1.05083638957808e+37	7898501009172.03	354622.495927039	17.4189453082066
2.7	Inf	Inf	Inf	2.94114434114373e+39	1.47312514904413e+38	1.05083638957808e+37	7898501009172.03	354622.495927039	17.4189453082066
2.8	Inf	Inf	Inf	1.41201232824675e+39	1.47312514904413e+38	6.28346757427025e+34	244228359157.488	354622.495927039	2.12085580824048
2.9	Inf	Inf	Inf	1.41201232824675e+39	1.47312514904413e+38	6.28346757427025e+34	244228359157.488	354622.495927039	1


==> plotsdata/newRun/scaled/2M75TstarMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	3.0831650727853e+80	2.14295231973369e+65	1.02019217815977e+55	6.77495984283097e+26	2.3142843298108e+23	6.80192263195562
0.1	Inf	Inf	Inf	2.19964727828944e+70	4.02344695392468e+59	2.83565687840779e+44	5.71173290967924e+23	25687732612958203904	3.5972912036763
0.2	Inf	Inf	Inf	1.95836112370517e+65	3.1365263892311e+53	3.2607059780262e+43	5.51315356866712e+23	83062116667307008	2.39881295099522
0.3	Inf	Inf	Inf	1.95836112370517e+65	3.1365263892311e+53	4.58734156611076e+42	2.00213658458229e+22	2837606117706025	2.39881295099522
0.4	Inf	Inf	Inf	1.64988858589816e+59	1.78395604643322e+52	4.17094309197647e+42	23000396752172093440	2837606117706025	2.39881295099522
0.5	Inf	Inf	Inf	2.5429514386461e+56	4.51021938777665e+48	4.17094309197647e+42	1178434829457470464	2837606117706025	2.0854879761514
0.6	Inf	Inf	Inf	9.74000005520889e+48	1.32497216159124e+48	4.17094309197647e+42	1178434829457470464	843613807106541	2.0854879761514
0.7	Inf	Inf	Inf	9.74000005520889e+48	1.32497216159124e+48	4.17094309197647e+42	15747502517814876	99454118764225	2.0854879761514
0.8	Inf	Inf	Inf	9.74000005520889e+48	9.73468113825774e+45	6.34433044478544e+41	15747502517814876	99454118764225	2.0854879761514
0.9	Inf	Inf	Inf	8.15273703824182e+48	9.11700009003366e+37	6.34433044478544e+41	3445126424289492	1651366913150.38	1.94029778464154
1	Inf	Inf	Inf	8.15272272990092e+48	9.11700009003366e+37	1.52796934241884e+40	241102649912177	1651366913150.38	1.94029778464154
1.1	Inf	Inf	Inf	8.15272272990092e+48	9.11700009003366e+37	1.52796934241884e+40	241102649912177	1651366913150.38	1.89471262759701
1.2	Inf	Inf	Inf	8.15272272990092e+48	9.11700009003366e+37	1.52796934241884e+40	241102649912177	1651366913150.38	1.89471262759701
1.3	Inf	Inf	Inf	1.08419056837481e+43	9.11700009003366e+37	1.52796934241884e+40	15739103518627.7	1651366913150.38	1.7113926570849
1.4	Inf	Inf	Inf	1.08419056837481e+43	9.11700009003366e+37	1.52796934241884e+40	15739103518627.7	1651366913150.38	1.7113926570849
1.5	Inf	Inf	Inf	1.08419056837481e+43	9.11700009003366e+37	1.52796934241884e+40	15739103518627.7	1651366913150.38	1.46029896846195
1.6	Inf	Inf	Inf	1.08419056837481e+43	2.18922732457202e+37	1.52796934241884e+40	15739103518627.7	533431074859.64	1.46029896846195
1.7	Inf	Inf	Inf	1.08419056837481e+43	2.18922732457202e+37	1.52796934241884e+40	15739103518627.7	384231905833.463	1.46029896846195
1.8	Inf	Inf	Inf	1.26755619637461e+42	2.18922732457202e+37	1.52796934241884e+40	5485119961461.22	384231905833.463	1.46029896846195
1.9	Inf	Inf	Inf	1.26755619637461e+42	2.18922732457202e+37	1.52796934241884e+40	204796368188.43	380496058819.764	1.46029896846195
2	Inf	Inf	Inf	2.11885427719749e+41	2.18922732457202e+37	1.52796934241884e+40	204796368188.43	380496058819.764	1.46029896846195
2.1	Inf	Inf	Inf	4.14993058155144e+40	2.18922732457202e+37	1.52796934241884e+40	178800586840.01	380496058819.764	1.46029896846195
2.2	Inf	Inf	Inf	4.14993058155144e+40	2.18922732457202e+37	1.52796934241884e+40	162028630660.813	380496058819.764	1.46029896846195
2.3	Inf	Inf	Inf	4.14993058155144e+40	2.18922732457202e+37	4.26363962977894e+38	162028630660.813	380496058819.764	1
2.4	Inf	Inf	Inf	4.14993058155144e+40	7.86713224762841e+36	4.26363962977894e+38	124531625391.486	38655552174.381	1
2.5	Inf	Inf	Inf	3.26223946079633e+40	7.86713224762841e+36	4.26363962977894e+38	16962557488.3014	38655552174.381	1
2.6	Inf	Inf	Inf	3.26223946079633e+40	6.48341897078057e+35	4.26363962977894e+38	16962557488.3014	38655552174.381	1
2.7	Inf	Inf	Inf	4.66132643832593e+39	1.01903969945126e+35	8.40990133943421e+36	16962557488.3014	38655552174.381	1
2.8	Inf	Inf	Inf	4.66132643832593e+39	1.01903969945126e+35	7.94441078482745e+36	8130413202.69557	38655552174.381	1
2.9	Inf	Inf	Inf	3.6052345809776e+39	1.01903969945126e+35	7.94441078482745e+36	8130413202.69557	38655552174.381	1


==> plotsdata/newRun/scaled/3M100TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	2.12807548617416e+98	4.6974516418555e+98	1.38203770056179e+77	1.3055058043063e+48	1.48043492487173e+64	2.29876315663291e+20
0.1	Inf	Inf	Inf	9.00045234780837e+96	3.53287129043584e+91	1.38203770056179e+77	1.88626993321575e+38	2.32144510657761e+46	6681236175263.48
0.2	Inf	Inf	Inf	9.0001991948207e+96	3.53287129043584e+91	1.38203770056179e+77	5.09109376456227e+35	3.19615797106243e+44	27113049715.1032
0.3	Inf	Inf	Inf	2.70224965855773e+95	3.53287129043584e+91	1.38203770056179e+77	4.85225394199771e+35	1.35944812491888e+39	10664660.2643035
0.4	Inf	Inf	Inf	1.95947434828047e+89	3.53287129043584e+91	6.28691670876426e+76	3.24033433875854e+34	1.35944812491888e+39	720502.552159019
0.5	Inf	Inf	Inf	1.95947434828047e+89	3.53287129043584e+91	6.28691670876426e+76	3.00315460944235e+31	3.5347108594624e+38	311573.835226965
0.6	Inf	Inf	Inf	4.49510281192531e+88	3.53287129043584e+91	6.28691670876426e+76	5.44576251677723e+30	3.5347108594624e+38	3949.59281267221
0.7	Inf	Inf	Inf	4.49510281192531e+88	3.53287129043584e+91	6.28691670876426e+76	2.15687492482392e+30	6.60604732475941e+34	1282.06316888028
0.8	Inf	Inf	Inf	2.67335290415576e+88	6.47250193879566e+90	6.28691670876426e+76	1.28609023076195e+27	1.12842222249723e+31	243.892504895653
0.9	Inf	Inf	Inf	2.67335290415576e+88	6.47250193879566e+90	6.28691670876426e+76	4.85422943319896e+26	3.04601206188939e+30	13.8977671897022
1	Inf	Inf	Inf	2.67335290415576e+88	6.47250193879566e+90	6.28691670876426e+76	2.02651570837664e+25	3.04601206188939e+30	13.8977671897022
1.1	Inf	Inf	Inf	2.67335290415576e+88	4.61796367266168e+89	6.28691670876426e+76	2.02651570837664e+25	2.21938070782386e+30	13.8977671897022
1.2	Inf	Inf	Inf	2.67335290415576e+88	4.61796367266168e+89	6.28691670876426e+76	8.84963615391988e+24	2.21938070782386e+30	5.55690751435234
1.3	Inf	Inf	Inf	2.67335290415576e+88	8.37304290141608e+88	2.86799435785075e+76	3.14613995811367e+24	2.21938070782386e+30	1.63933660962398
1.4	Inf	Inf	Inf	1.33459205309976e+88	8.12393874594547e+88	2.86799435785075e+76	3.14613995811367e+24	2.21938070782386e+30	1.63933660962398
1.5	Inf	Inf	Inf	1.33459205309976e+88	8.12393874594547e+88	2.86799435785075e+76	3.73658817188595e+23	2.21938070782386e+30	1.63933660962398
1.6	Inf	Inf	Inf	1.32323092952667e+88	6.44829212103294e+86	2.63690908197838e+75	3.73658817188595e+23	2.21938070782386e+30	1.42623745053821
1.7	Inf	Inf	Inf	9.1694848245464e+87	6.44829212103294e+86	2.63690908197838e+75	1.61009389030313e+23	2.31429872201778e+29	1.42623745053821
1.8	Inf	Inf	Inf	9.1694848245464e+87	6.44829212103294e+86	2.63690908197838e+75	8.59637977500726e+21	2.31429872201778e+29	1
1.9	Inf	Inf	Inf	3.65303672640819e+86	6.44829212103294e+86	2.63690908197838e+75	4.36909379848701e+21	2.31429872201778e+29	1
2	Inf	Inf	Inf	2.90513533388218e+86	3.10315764971126e+86	2.63690908197838e+75	8.90690760028858e+20	2.31429872201778e+29	1
2.1	Inf	Inf	Inf	2.37385653741103e+86	9.49097515562498e+85	2.63690908197838e+75	8.90690760028858e+20	2.29131305941127e+28	1
2.2	Inf	Inf	Inf	2.37385653741103e+86	9.49097515562498e+85	2.63690908197838e+75	8.90690760028858e+20	2.29131305941127e+28	1
2.3	Inf	Inf	Inf	2.37385653741103e+86	9.3999643771296e+85	2.63690908197838e+75	5.69711082244044e+20	2.29131305941127e+28	1
2.4	Inf	Inf	Inf	2.37385653741103e+86	9.3999643771296e+85	4.06276833454537e+74	3.46673549422921e+20	6.72119745765478e+27	1
2.5	Inf	Inf	Inf	2.37385653741103e+86	7.71841052660662e+83	2.35116743410178e+74	1.21292718682241e+20	9.60265990282651e+26	1
2.6	Inf	Inf	Inf	1.18351048194394e+86	7.71841052660662e+83	2.35116743410178e+74	14280931486355509248	9.60265990282651e+26	1
2.7	Inf	Inf	Inf	1.18351048194394e+86	7.71841052660662e+83	2.35116743410178e+74	11672680081105664000	9.60265990282651e+26	1
2.8	Inf	Inf	Inf	1.18351048194394e+86	7.71841052660662e+83	2.35116743410178e+74	8024156406018340864	9.60265990282651e+26	1
2.9	Inf	Inf	Inf	1.18351048194394e+86	7.71841052660662e+83	2.35116743410178e+74	8024156406018340864	9.60265990282651e+26	1


==> plotsdata/newRun/scaled/3M100TchainMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	1.0838796921004e+78	1.52170505536178e+75	1.88077737348515e+63	3.49176906688057e+43	1.56023170491836e+46	6857234492317111296
0.1	Inf	Inf	Inf	7.18791466065022e+71	1.2907265728378e+71	1.0677357569349e+63	4.9379568989949e+34	7.82058912662813e+36	76350616512.3642
0.2	Inf	Inf	Inf	5.65561372820073e+66	1.70963186577546e+70	1.88420135657126e+62	3.31044674801935e+31	4.83741143181369e+36	8262840680.38566
0.3	Inf	Inf	Inf	5.20849193272539e+66	8.47781482598777e+69	1.88420135657126e+62	9.79113282499576e+29	4.5365915422633e+34	70161057.2380935
0.4	Inf	Inf	Inf	5.20849193272539e+66	8.47781482598777e+69	1.88420135657126e+62	1.5692137964854e+26	4.03591767289614e+30	22782930.554964
0.5	Inf	Inf	Inf	5.20849193272539e+66	8.47781482598777e+69	1.88420135657126e+62	1.75242735014592e+25	1.42630973209448e+30	5390036.97673901
0.6	Inf	Inf	Inf	6.16702232399855e+64	2.98810519671445e+68	1.88420135657126e+62	1.21206779641531e+25	1.42630973209448e+30	3901921.59752594
0.7	Inf	Inf	Inf	6.16702232399855e+64	7.94717687913746e+66	1.88420135657126e+62	6.06782378339859e+24	1.39192354784858e+30	2242670.54963468
0.8	Inf	Inf	Inf	6.16702232399855e+64	3.58271365809479e+65	1.88420135657126e+62	6.06782378339859e+24	1.39192354784858e+30	136376.685107992
0.9	Inf	Inf	Inf	9.9595050044186e+62	3.58271365809479e+65	4.19594193754625e+61	7.30898594081319e+22	5.92848600573742e+28	95754.8004780823
1	Inf	Inf	Inf	9.9595050044186e+62	3.58271365809479e+65	4.19594193754625e+61	1.34684956580225e+21	1.4747658370476e+28	95754.8004780823
1.1	Inf	Inf	Inf	9.9595050044186e+62	3.58271365809479e+65	4.19594193754625e+61	3.52768519457639e+20	4.43882104926139e+26	40391.1706467194
1.2	Inf	Inf	Inf	9.9595050044186e+62	3.58271365809479e+65	4.19594193754625e+61	2.23335478985774e+20	4.43882104926139e+26	34206.2684073774
1.3	Inf	Inf	Inf	9.9595050044186e+62	3.58271365809479e+65	8.49625246954889e+60	1.6036889762974e+20	4.43882104926139e+26	11537.7184356406
1.4	Inf	Inf	Inf	9.9595050044186e+62	3.58271365809479e+65	8.49625246954889e+60	1.6036889762974e+20	1.33426052792432e+26	7377.4357637559
1.5	Inf	Inf	Inf	8.13613632201495e+62	3.58271365809479e+65	8.49625246954889e+60	34952632678001938432	1.12153132878764e+26	7377.4357637559
1.6	Inf	Inf	Inf	6.58516781628958e+62	3.58271365809479e+65	8.49625246954889e+60	28969111626453643264	7.96883693897046e+25	1240.89791458739
1.7	Inf	Inf	Inf	6.45755687626504e+62	3.58271365809479e+65	8.49625246954889e+60	6172744540018022400	5.68134520506959e+25	904.48920264056
1.8	Inf	Inf	Inf	6.45755687626504e+62	3.58271365809479e+65	8.49625246954889e+60	6172744540018022400	2.91657629343611e+25	904.48920264056
1.9	Inf	Inf	Inf	6.45755687626504e+62	3.58271365809479e+65	8.49625246954889e+60	6172744540018022400	2.91657629343611e+25	904.48920264056
2	Inf	Inf	Inf	6.45755687626504e+62	3.58271365809479e+65	8.49625246954889e+60	3958005166908264448	1.42180932608004e+25	583.721294663589
2.1	Inf	Inf	Inf	6.45755687626504e+62	3.58271365809479e+65	8.49625246954889e+60	2648733454493793280	3.65979780042353e+24	190.92369498394
2.2	Inf	Inf	Inf	6.45755687626504e+62	3.58271365809479e+65	8.49625246954889e+60	2648733454493793280	3.46685481865797e+24	190.92369498394
2.3	Inf	Inf	Inf	6.45755687626504e+62	3.58271365809479e+65	8.49625246954889e+60	2648733454493793280	1.37530340379899e+24	190.92369498394
2.4	Inf	Inf	Inf	4.71043793738806e+61	3.58271365809479e+65	8.49625246954889e+60	1511734195167308288	1.37530340379899e+24	190.92369498394
2.5	Inf	Inf	Inf	4.71043793738806e+61	3.58271365809479e+65	8.49625246954889e+60	409713807841909376	1.37530340379899e+24	24.9218810096214
2.6	Inf	Inf	Inf	4.71043793738806e+61	3.58271365809479e+65	2.5255245645793e+60	409713807841909376	1.37530340379899e+24	24.9218810096214
2.7	Inf	Inf	Inf	1.76594103552352e+61	3.58271365809479e+65	2.5255245645793e+60	351230625505439872	6.5404046504027e+23	24.9218810096214
2.8	Inf	Inf	Inf	1.76594103552352e+61	3.58271365809479e+65	2.5255245645793e+60	138748212543123296	6.5404046504027e+23	24.9218810096214
2.9	Inf	Inf	Inf	1.76594103552352e+61	3.58271365809479e+65	2.48050964319025e+60	125729075801317312	6.5404046504027e+23	1


==> plotsdata/newRun/scaled/3M100TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	5.76770735585624e+93	2.99543978432324e+98	1.8049746537526e+69	1.67783593979933e+49	8.99513351577788e+53	13363653599099.5
0.1	Inf	Inf	Inf	5.07035595283939e+90	4.80380193770579e+91	1.46481409078316e+68	5.9089764516258e+39	7.65740554139241e+47	45942352.0242529
0.2	Inf	Inf	Inf	5.07035595283939e+90	7.29597598374307e+88	1.46481409078316e+68	1.71618411149005e+36	1.00477922959619e+46	13376248.8790768
0.3	Inf	Inf	Inf	5.07035595283939e+90	7.29597598374307e+88	1.46481409078316e+68	2.86320996889066e+33	1.00477922959619e+46	251385.356306971
0.4	Inf	Inf	Inf	8.21534695952002e+88	7.29597598374307e+88	1.46481409078316e+68	2.36818043874882e+32	3.33079612674025e+42	3165.65922395916
0.5	Inf	Inf	Inf	8.21534695952002e+88	4.50463380764488e+87	1.46481409078316e+68	4.17546316568509e+31	1.80975129874229e+40	790.419691033679
0.6	Inf	Inf	Inf	2.14594863745434e+86	2.57639646012888e+87	1.46481409078316e+68	1.70689975766012e+29	8.61917717139343e+36	480.351569517498
0.7	Inf	Inf	Inf	2.14594863745434e+86	2.57639646012888e+87	1.46481409078316e+68	3.75841348594435e+27	4.23995129783317e+35	480.351569517498
0.8	Inf	Inf	Inf	2.14594863745434e+86	2.57639646012888e+87	1.46481409078316e+68	3.75841348594435e+27	4.23995129783317e+35	339.896133093774
0.9	Inf	Inf	Inf	2.14594863745434e+86	1.78860879422587e+84	1.46481409078316e+68	5.81657996077665e+26	1.62220132088718e+35	267.542467445978
1	Inf	Inf	Inf	9.44524541300085e+83	1.78860879422587e+84	1.46481409078316e+68	5.81657996077665e+26	1.68279340383216e+33	200.321118740051
1.1	Inf	Inf	Inf	9.44524541300085e+83	1.78860879422587e+84	1.46481409078316e+68	2.29125009289418e+26	6.53012154670894e+32	138.395479333812
1.2	Inf	Inf	Inf	9.44524541300085e+83	1.78860879422587e+84	1.46481409078316e+68	3.71614026122422e+25	1.11639673683863e+31	138.395479333812
1.3	Inf	Inf	Inf	9.44524541300085e+83	1.78860879422587e+84	1.46481409078316e+68	2.2881272878882e+25	1.11639673683863e+31	138.395479333812
1.4	Inf	Inf	Inf	6.51940608821749e+83	1.78860879422587e+84	1.46481409078316e+68	2.2881272878882e+25	1.11639673683863e+31	138.395479333812
1.5	Inf	Inf	Inf	4.08593070963976e+82	1.78860879422587e+84	1.46481409078316e+68	7.57846189900714e+24	4.26613357647158e+30	10.4335232736445
1.6	Inf	Inf	Inf	4.08593070963976e+82	1.78103671713032e+84	1.46481409078316e+68	7.57846189900714e+24	4.26613357647158e+30	10.4335232736445
1.7	Inf	Inf	Inf	4.08593070963976e+82	1.77545567684959e+84	1.46481409078316e+68	1.61628387402131e+23	4.26613357647158e+30	5.86538504569284
1.8	Inf	Inf	Inf	4.08593070963976e+82	1.77545567684959e+84	1.46481409078316e+68	1.61628387402131e+23	4.22540560227279e+30	3.35947208856478
1.9	Inf	Inf	Inf	4.08593070963976e+82	1.77545567684959e+84	1.46481409078316e+68	1.61628387402131e+23	6.58011466846531e+28	1.12888181997555
2	Inf	Inf	Inf	4.08593070963976e+82	1.77545567684959e+84	1.46481409078316e+68	1.35372693634347e+23	6.58011466846531e+28	1.12888181997555
2.1	Inf	Inf	Inf	4.08593070963976e+82	1.77545567684959e+84	1.46481409078316e+68	6.37185751016043e+22	1.93917888651111e+28	1
2.2	Inf	Inf	Inf	4.08593070963976e+82	1.77545567684959e+84	1.46481409078316e+68	6.03683783762193e+22	1.93917888651111e+28	1
2.3	Inf	Inf	Inf	4.08593070963976e+82	1.77545567684959e+84	1.46481409078316e+68	4.52576437566153e+22	1.93917888651111e+28	1
2.4	Inf	Inf	Inf	4.08593070963976e+82	1.77545567684959e+84	1.46481409078316e+68	1.42147056574575e+22	1.93917888651111e+28	1
2.5	Inf	Inf	Inf	4.08593070963976e+82	1.77545567684959e+84	1.46481409078316e+68	7.83981331055004e+21	1.93917888651111e+28	1
2.6	Inf	Inf	Inf	4.08593070963976e+82	1.77545567684959e+84	1.46481409078316e+68	7.83981331055004e+21	1.93917888651111e+28	1
2.7	Inf	Inf	Inf	5.28479139203771e+81	1.77545567684959e+84	1.46481409078316e+68	2.38344998606744e+21	1.93917888651111e+28	1
2.8	Inf	Inf	Inf	5.28479139203771e+81	1.77545567684959e+84	1.46481409078316e+68	2.38344998606744e+21	1.0209034996874e+28	1
2.9	Inf	Inf	Inf	5.28479139203771e+81	1.77545567684959e+84	1.46481409078316e+68	2.57503887220579e+20	5.10533089993056e+27	1


==> plotsdata/newRun/scaled/3M100TcycleMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	6.91805326542735e+70	1.19089451684459e+77	1.16279594085786e+58	1.4103322445545e+39	2.69764869954985e+46	3.22488853499241e+20
0.1	Inf	Inf	Inf	6.79554303321324e+67	2.63316781381001e+68	4.51233311548308e+54	1.03194803609804e+32	2.01605681217642e+39	367891231.845846
0.2	Inf	Inf	Inf	2.41760925126003e+65	2.61011043368019e+68	4.51233311548308e+54	7.19905228136873e+28	4.45089041846194e+34	2683318.04612658
0.3	Inf	Inf	Inf	4.17081884912225e+63	1.50140835515512e+68	3.77227283704762e+54	3.80083768909182e+28	2.52478909868455e+32	2030861.04836241
0.4	Inf	Inf	Inf	1.7428834470414e+63	1.50140835515512e+68	3.77227283704762e+54	1.1127252133364e+25	2.52478909868455e+32	1016504.20092147
0.5	Inf	Inf	Inf	1.7428834470414e+63	3.00949115331139e+66	3.77227283704762e+54	1.13438771482345e+22	1.26349436852156e+31	22203.6285431894
0.6	Inf	Inf	Inf	1.7428834470414e+63	3.00949115331139e+66	3.77227283704762e+54	3.16850232231899e+20	1.99672056540377e+28	22203.6285431894
0.7	Inf	Inf	Inf	1.7428834470414e+63	7.75958948682195e+65	3.77227283704762e+54	1.29950028871335e+20	2.99801764697826e+25	4247.90635715808
0.8	Inf	Inf	Inf	1.7428834470414e+63	6.75486196472825e+65	3.77227283704762e+54	38107176450463432704	2.99801764697826e+25	137.820772418998
0.9	Inf	Inf	Inf	1.7428834470414e+63	2.31909649772534e+65	3.77227283704762e+54	1645511360417561344	8.01262986780008e+24	136.841454624176
1	Inf	Inf	Inf	1.7428834470414e+63	2.31909649772534e+65	3.77227283704762e+54	796438113485915392	7.09049104408903e+24	136.841454624176
1.1	Inf	Inf	Inf	1.7428834470414e+63	2.31909649772534e+65	2.05720633859152e+54	79647875399678816	7.09049104408903e+24	136.841454624176
1.2	Inf	Inf	Inf	1.7428834470414e+63	2.31909649772534e+65	2.05720633859152e+54	56536842798739000	7.09049104408903e+24	32.5932147309781
1.3	Inf	Inf	Inf	1.7428834470414e+63	1.38376050565193e+65	2.05720633859152e+54	56536842798739000	7.09049104408903e+24	32.5932147309781
1.4	Inf	Inf	Inf	1.7428834470414e+63	1.12387776664941e+65	2.05720633859152e+54	13312074506018576	7.09049104408903e+24	32.5932147309781
1.5	Inf	Inf	Inf	1.7428834470414e+63	1.42803525564442e+64	2.05720633859152e+54	4854912108768074	7.09049104408903e+24	32.5932147309781
1.6	Inf	Inf	Inf	1.24131641857505e+63	6.57890306537882e+61	2.05720633859152e+54	1327946424762705	7.09049104408903e+24	3.17289850235619
1.7	Inf	Inf	Inf	1.24131641857505e+63	5.05023944641994e+61	2.05720633859152e+54	1019146406848190	3.64376263895242e+24	3.17289850235619
1.8	Inf	Inf	Inf	5.25231230001447e+62	1.85422637053042e+61	2.05720633859152e+54	353199285393405	3.64376263895242e+24	3.17289850235619
1.9	Inf	Inf	Inf	8.10325717127483e+59	9.92072568558368e+58	1.9352426543931e+54	353199285393405	2.20178621374125e+24	3.17289850235619
2	Inf	Inf	Inf	8.10325717127483e+59	9.92072568558368e+58	1.9352426543931e+54	353199285393405	2.20178621374125e+24	3.17289850235619
2.1	Inf	Inf	Inf	8.10325717127483e+59	9.92072568558368e+58	1.9352426543931e+54	353199285393405	9.81294128590444e+23	3.17289850235619
2.2	Inf	Inf	Inf	8.10325717127483e+59	6.71994565470034e+58	1.9352426543931e+54	353199285393405	9.81294128587446e+23	3.17289850235619
2.3	Inf	Inf	Inf	8.10325717127483e+59	6.71994565470034e+58	1.8242930420557e+54	220293137164318	9.81294128587446e+23	3.17289850235619
2.4	Inf	Inf	Inf	8.10325717127483e+59	6.71994565470034e+58	1.8242930420557e+54	80880167963480.7	2.08724171530054e+22	3.17289850235619
2.5	Inf	Inf	Inf	7.78282279010291e+59	6.71994565470034e+58	3.67110002325621e+53	25519800563444.4	2.08724171530054e+22	3.17289850235619
2.6	Inf	Inf	Inf	7.78282279010291e+59	6.71994565470034e+58	3.67110002325621e+53	10983820325459	2.08724171530054e+22	1
2.7	Inf	Inf	Inf	7.78282279010291e+59	6.71994565470034e+58	3.67110002325621e+53	10983820325459	2.08724171530054e+22	1
2.8	Inf	Inf	Inf	7.78282279010291e+59	3.84769653334639e+58	3.67110002325621e+53	2066428725340.02	1.70642846259545e+22	1
2.9	Inf	Inf	Inf	3.00907604064351e+57	3.84769653334639e+58	3.67110002325621e+53	2066428725340.02	1.70642846259545e+22	1


==> plotsdata/newRun/scaled/3M100TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	7.0150682624827e+120	1.6437841604201e+119	5.87771161592114e+81	1.67227304331551e+52	6.31287361027618e+58	3.59076359015488e+24
0.1	Inf	Inf	Inf	4.93629117226882e+109	4.67245641003855e+109	2.14119508015526e+81	7.61099798216073e+40	6.5150703298647e+50	12560823433.2014
0.2	Inf	Inf	Inf	7.5842937773594e+100	4.0423789726225e+103	2.84513610315083e+76	1.60193782470581e+38	4.06088972528106e+42	29830866.5665363
0.3	Inf	Inf	Inf	1.65720358577032e+100	2.2005637280696e+97	2.76250104279505e+75	2.20685942265118e+36	3.81062102782965e+41	1156836.74049747
0.4	Inf	Inf	Inf	8.60860508437477e+98	9.95533787478324e+92	1.70740644032309e+73	1.43843330547742e+33	2.56642794518835e+41	882666.212654962
0.5	Inf	Inf	Inf	3.52655954682117e+97	9.83706089747514e+92	1.70740644031704e+73	1.05791020885727e+33	7.03179087746477e+40	444477.358315888
0.6	Inf	Inf	Inf	3.52384123591681e+97	9.83706089747514e+92	1.70740644031704e+73	1.09819249843886e+32	7.03179087746477e+40	517.780185070497
0.7	Inf	Inf	Inf	2.36961578548932e+95	9.83706089747514e+92	1.70740644031704e+73	1.09819249843886e+32	1.02726262860705e+40	517.780185070497
0.8	Inf	Inf	Inf	2.36961578548932e+95	9.83706089747514e+92	1.70740644031704e+73	5.13417430118773e+30	1.50708001381308e+38	114.867684407327
0.9	Inf	Inf	Inf	2.36956967277511e+95	9.83706089747514e+92	1.06113004402771e+72	4.72998490891261e+30	4.22160733459432e+37	96.3440965026868
1	Inf	Inf	Inf	7.13945704691449e+94	9.83706089747514e+92	1.06113004402771e+72	1.35549625189144e+30	8.78314437099686e+35	96.3440965026868
1.1	Inf	Inf	Inf	7.13945704691449e+94	9.83706089747514e+92	1.06113004402771e+72	1.80202964434791e+29	1.139761287013e+34	35.4819013720219
1.2	Inf	Inf	Inf	7.13945704691449e+94	5.59303313568172e+88	1.06113004402771e+72	1.80202964434791e+29	4.15210065915807e+33	21.8702252161312
1.3	Inf	Inf	Inf	5.67978618735738e+94	5.59303313568172e+88	1.06113004402771e+72	2.17503150982656e+28	4.15210065915807e+33	9.04899251887666
1.4	Inf	Inf	Inf	5.67978618735738e+94	5.59303313568172e+88	1.06113004402771e+72	1.52500480685011e+28	4.15210065915807e+33	9.04899251887666
1.5	Inf	Inf	Inf	5.67978618735738e+94	5.59303313568172e+88	1.06113004402771e+72	1.52500480685011e+28	1.21268910401319e+32	4.94405311424843
1.6	Inf	Inf	Inf	5.67978618735738e+94	5.59303313568172e+88	1.06113004402771e+72	5.63815492105786e+26	1.21268910401319e+32	1.60473003770674
1.7	Inf	Inf	Inf	2.47703543908176e+94	8.15435468053621e+86	1.06113004402771e+72	3.28908348384329e+26	3.5122420165963e+31	1.60473003770674
1.8	Inf	Inf	Inf	2.47703543908176e+94	8.15435468053621e+86	1.06113004402771e+72	5.54415668226708e+25	3.5122420165963e+31	1.60473003770674
1.9	Inf	Inf	Inf	2.47703543908176e+94	2.95424591159111e+85	1.06113004402771e+72	4.61778220357864e+25	2.31251032552329e+31	1
2	Inf	Inf	Inf	2.47703543908176e+94	2.95424591159111e+85	1.06113004402771e+72	4.61778220357864e+25	2.8907432221034e+30	1
2.1	Inf	Inf	Inf	2.58829912243804e+87	2.95424591159111e+85	1.06113004402771e+72	2.90414634919264e+25	2.8907432221034e+30	1
2.2	Inf	Inf	Inf	2.58829912243804e+87	2.95424591159111e+85	3.14366291102794e+71	1.5696424068313e+25	5.3713827279811e+29	1
2.3	Inf	Inf	Inf	2.58829912243804e+87	2.95424591159111e+85	3.14366291102794e+71	7.38005500769794e+24	5.3713827279811e+29	1
2.4	Inf	Inf	Inf	2.58829912243804e+87	2.95424591159111e+85	3.14366291102794e+71	7.37390746690421e+24	5.3713827279811e+29	1
2.5	Inf	Inf	Inf	1.74420703220695e+85	2.95424591159111e+85	3.14366291102794e+71	6.15683162667573e+24	5.3713827279811e+29	1
2.6	Inf	Inf	Inf	1.74419645160593e+85	2.95424591159111e+85	3.14366291102794e+71	6.15683162667573e+24	5.3713827279811e+29	1
2.7	Inf	Inf	Inf	1.74419645160593e+85	2.95424591159111e+85	3.14366291102794e+71	6.10151124677712e+24	5.3713827279811e+29	1
2.8	Inf	Inf	Inf	3.069464174101e+82	2.95424591159111e+85	3.14366291102794e+71	6.10151124677712e+24	5.3713827279811e+29	1
2.9	Inf	Inf	Inf	3.06945070136838e+82	8.27255413332651e+84	3.14366291102794e+71	6.10151124677712e+24	5.3713827279811e+29	1


==> plotsdata/newRun/scaled/3M100TstarMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	9.04381224866282e+114	2.53986662978713e+120	8.88251623223428e+76	5.32194575057563e+47	2.772868656538e+32	2.57580969594646e+21
0.1	Inf	Inf	Inf	3.25515529524946e+95	6.43219385367858e+87	4.44567869271892e+69	4.48512137712029e+38	5.05966772573236e+26	1171096798105467
0.2	Inf	Inf	Inf	2.32589641256983e+85	6.05051909035605e+85	2.98881208663374e+63	1.08708303141922e+33	7.03930680181142e+24	456884248143.875
0.3	Inf	Inf	Inf	1.61860702106666e+79	2.00593630595415e+85	7.95079424096459e+61	2.53758723565112e+32	5.73343884270123e+22	42023545976.2002
0.4	Inf	Inf	Inf	1.75151125651001e+78	2.00593630595415e+85	1.20408132773057e+60	8.75066367810724e+29	5.73343884270123e+22	1954276539.49395
0.5	Inf	Inf	Inf	3.93040998612619e+68	2.00593630595415e+85	3.61660251695391e+59	5.03634992778963e+29	17410022649279145984	113985177.602719
0.6	Inf	Inf	Inf	3.93020205263467e+68	2.00593630595415e+85	4.71225423705655e+55	2.35808702025203e+28	17406790486188179456	98276.6626093044
0.7	Inf	Inf	Inf	3.93020205263467e+68	2.00593630595415e+85	4.71225423705655e+55	3.35071255421796e+26	17406790480671748096	98276.6626093044
0.8	Inf	Inf	Inf	3.93020205263467e+68	2.02876514703306e+83	1.78809496338625e+53	9.41594922311007e+25	223835961180052096	38424.5227624638
0.9	Inf	Inf	Inf	3.93020205263467e+68	2.02876514703306e+83	8.77666063114106e+52	1.08047108585986e+25	223835961180052096	36493.0718875596
1	Inf	Inf	Inf	3.93020205263467e+68	1.74978456468229e+80	8.77666063108035e+52	1.84862699486603e+23	223835961180052096	7358.3203669369
1.1	Inf	Inf	Inf	3.93020205263467e+68	3.38206007148772e+79	9.05790813718064e+51	9.39772435844327e+21	223835961180052096	3077.20348800604
1.2	Inf	Inf	Inf	3.93020205263467e+68	3.38206007148772e+79	9.05790813718064e+51	6.54775883859295e+21	222707105684536480	490.601264752495
1.3	Inf	Inf	Inf	2.32224655968729e+64	3.38206007148772e+79	8.11459135271301e+51	3.53692868584202e+21	222707105684536480	343.906875542629
1.4	Inf	Inf	Inf	7.31652926434887e+62	3.34623284706321e+79	8.11459135271301e+51	2.23215780095515e+21	423846145284690	343.906875542629
1.5	Inf	Inf	Inf	7.31652926434887e+62	3.34494190963478e+79	7.34139993699537e+51	1.97580992681289e+21	423846145284690	343.906875542629
1.6	Inf	Inf	Inf	7.31652926434887e+62	3.81329745780396e+73	7.34139993699537e+51	2.95667112502318e+20	423846145284690	247.186141729777
1.7	Inf	Inf	Inf	7.31652926434887e+62	3.81329745780396e+73	7.34139993699537e+51	61627897941110374400	421765292035960	247.186141729777
1.8	Inf	Inf	Inf	7.31652926434887e+62	3.81329745780396e+73	1.79539537184172e+49	61627897941110374400	421765292035960	193.82731621503
1.9	Inf	Inf	Inf	7.29403784273703e+62	3.81329745780396e+73	1.79539537184172e+49	54656058818299625472	421765292035960	96.3960437277368
2	Inf	Inf	Inf	7.28823786326789e+62	3.07451088958585e+72	1.79539537184172e+49	11629868253663471616	421728105110565	2.68962017708966
2.1	Inf	Inf	Inf	7.28823786326789e+62	1.05764008316147e+71	4.78002046624369e+47	1.1353031069164e+19	421728105110565	1.81035864157737
2.2	Inf	Inf	Inf	7.28823786326789e+62	9.21441095825215e+70	3.11818202375635e+47	1754500533663714816	421728105110565	1.81035864157737
2.3	Inf	Inf	Inf	7.28823786326789e+62	9.21440865542222e+70	3.11818202375635e+47	595518931216149632	421728105110565	1.65896793901253
2.4	Inf	Inf	Inf	1.50880908763499e+62	9.21440865542222e+70	3.11818202375635e+47	595518931216149632	421728105110565	1.65896793901253
2.5	Inf	Inf	Inf	1.87585067601778e+58	9.21440865542222e+70	3.11818202375635e+47	50747349280902504	421728105110565	1.65896793901253
2.6	Inf	Inf	Inf	1.87585067601778e+58	9.21440865542222e+70	3.11818202375635e+47	43694142339899144	421706256798468	1
2.7	Inf	Inf	Inf	1.43508802850155e+57	9.21440865542222e+70	3.11818202375635e+47	43694142339899144	421706256798468	1
2.8	Inf	Inf	Inf	1.64130985548429e+56	1.84943847725218e+63	3.11818202375635e+47	43694142339899144	421706256798468	1
2.9	Inf	Inf	Inf	1.64130985548429e+56	1.84384269733275e+63	3.11818202375635e+47	43694142339899144	421706256798468	1


==> plotsdata/newRun/scaled/3M10TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	548933.590385313	651727.739780481	17129.2558126504	329.608754408517	87.578730347078	26.3027786017997
0.1	Inf	Inf	Inf	12059.5276409901	20965.0124064735	567.586275091466	42.6025709482844	36.9772800685586	13.3869046441874
0.2	Inf	Inf	Inf	7096.72475032137	11617.7534922048	349.46768186163	25.58990737994	36.4217673621411	9.89218497643297
0.3	Inf	Inf	Inf	7096.72475032137	11617.7534922048	166.014189656877	12.8021094960282	18.1799070503313	9.01619038201655
0.4	328708.243600646	Inf	Inf	3011.5274662975	7347.25950426843	121.693697880616	9.97548699693464	18.0141072546887	7.49132799367151
0.5	328708.243600646	Inf	Inf	1181.52255842315	6283.9962160915	107.959998681565	9.02786182801015	18.0141072546887	5.21682323082501
0.6	328708.243600646	Inf	Inf	1072.21059692145	5349.56998582682	103.26937275454	5.71321731105178	18.0141072546887	5.07587593526484
0.7	328708.243600646	Inf	Inf	609.550360921586	1391.68639045453	87.0167111638485	5.46601074524539	18.0141072546887	4.62142456903655
0.8	328708.243600646	Inf	Inf	470.879738949867	1391.68639045453	87.0167111638485	5.43854444774053	18.0141072546887	4.0370842809585
0.9	328708.243600646	Inf	Inf	364.262338903721	1391.68639045453	85.7806783348166	4.69692475032137	16.1683509674017	4.0370842809585
1	328708.243600646	Inf	Inf	300.438379643363	1391.68639045453	75.8100135139589	4.03770724150433	13.3402023797752	3.62569629849369
1.1	328708.243600646	Inf	Inf	253.186611292396	1286.76093806652	75.8100135139589	4.03770724150433	13.3402023797752	3.47737235900986
1.2	328708.243600646	Inf	Inf	253.186611292396	1286.76093806652	68.3402814858763	4.03770724150433	12.1955239131151	3.29608754408517
1.3	328708.243600646	Inf	Inf	253.186611292396	1286.76093806652	68.3402814858763	4.03770724150433	11.1242954612875	3.29608754408517
1.4	328708.243600646	Inf	Inf	253.186611292396	1286.76093806652	65.9217508817034	3.753607567817	11.1242954612875	2.44016941889977
1.5	328708.243600646	Inf	Inf	206.143847852599	1252.53377500906	53.0670094597712	3.70809848709582	11.1242954612875	2.29397145588187
1.6	328708.243600646	Inf	Inf	195.503174132305	1252.53377500906	53.0670094597712	3.62569629849369	10.1354691980619	2.21603876198952
1.7	328708.243600646	Inf	Inf	136.646224331718	1111.47296548996	53.0670094597712	3.48366129404397	10.1354691980619	2.0946240812156
1.8	328708.243600646	Inf	Inf	135.535119812782	1111.47296548996	40.2122680378391	3.48366129404397	9.54359734994561	2.02739707966644
1.9	328708.243600646	Inf	Inf	125.097508157817	1111.47296548996	40.2122680378391	3.29608754408517	9.54359734994561	1.91770658228683
2	328708.243600646	Inf	Inf	102.041375786941	1111.47296548996	40.2122680378391	3.29608754408517	9.37879297274135	1.81284814924684
2.1	328708.243600646	Inf	Inf	89.6535811991166	1041.05554566729	40.2122680378391	3.29608754408517	9.37879297274135	1.74758231978641
2.2	328708.243600646	Inf	Inf	83.8854279969676	1041.05554566729	40.2122680378391	3.29608754408517	9.37879297274135	1.46015359767955
2.3	328708.243600646	Inf	Inf	83.8854279969676	1041.05554566729	40.2122680378391	3.29608754408517	9.37879297274135	1.38550710306866
2.4	328708.243600646	Inf	Inf	83.514618148258	1041.05554566729	40.2122680378391	3.29608754408517	9.37879297274135	1.3147368074096
2.5	328708.243600646	Inf	Inf	79.0723853785557	1041.05554566729	40.2122680378391	3.29608754408517	9.37879297274135	1.16342331652329
2.6	328708.243600646	Inf	Inf	79.0723853785557	880.924994231847	40.2122680378391	3.29608754408517	9.37879297274135	1.15742114110551
2.7	328708.243600646	Inf	Inf	57.5470450575167	880.924994231847	40.2122680378391	3.29608754408517	9.37879297274135	1.11301295362405
2.8	328708.243600646	Inf	Inf	57.5470450575167	690.696723688981	39.8826592834306	3.29608754408517	9.37879297274135	1.06298823296747
2.9	328708.243600646	Inf	Inf	39.3066350242262	507.801249217179	39.8826592834306	3.29608754408517	8.48742542601932	1


==> plotsdata/newRun/scaled/3M10TchainMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	3431.39594033493	1062.04013420706	541.157486667847	160.953357144263	51.1639805576874	49.6880965031387
0.1	Inf	Inf	Inf	496.931966664699	517.6282395655	232.058440088947	49.1961351516225	36.9306383690497	14.4033541924946
0.2	Inf	Inf	Inf	491.961351516225	421.948831099829	87.6921109077671	19.4792638290336	26.9926304189543	9.60172284865301
0.3	Inf	Inf	Inf	466.353129858118	356.062857901883	80.1512387586831	14.1905218726017	24.8440482515694	8.85787728516048
0.4	5217.74209418108	Inf	Inf	373.285214593542	260.739516303599	71.4337721628589	6.71102190211937	24.8440482515694	6.21160733612767
0.5	5217.74209418108	Inf	Inf	246.103666095991	247.210579136903	71.4337721628589	5.93132711494185	22.6302221697463	5.61137513036976
0.6	5217.74209418108	Inf	Inf	245.980675758112	245.980675758112	65.6498809453529	5.9035362181947	20.384315288191	5.44319814235394
0.7	5217.74209418108	Inf	Inf	245.980675758112	235.362678827951	62.5784678355668	5.53456520455753	20.384315288191	5.16559419092036
0.8	5217.74209418108	Inf	Inf	245.980675758112	203.341863943169	54.1157486667847	5.41157486667847	18.9032951571325	4.96880965031387
0.9	5217.74209418108	Inf	Inf	125.648867504969	198.977050002952	54.1157486667847	5.41157486667847	18.4262303953401	4.51773520672216
1	5217.74209418108	Inf	Inf	125.648867504969	147.523151701202	51.9019225849617	5.41157486667847	17.0924493771769	3.25581990278844
1.1	5217.74209418108	Inf	Inf	125.648867504969	129.669711907433	49.1961351516225	5.41157486667847	17.0924493771769	3.25581990278844
1.2	5217.74209418108	Inf	Inf	123.205295471988	129.669711907433	49.1961351516225	4.91961351516225	17.0924493771769	3.0582728220871
1.3	5217.74209418108	Inf	Inf	110.691304091151	129.669711907433	49.1961351516225	4.91961351516225	15.8946563157998	2.83370722396049
1.4	5217.74209418108	Inf	Inf	78.713816242596	129.669711907433	49.1961351516225	4.91961351516225	15.3238630773166	2.59757069484621
1.5	5217.74209418108	Inf	Inf	54.1157486667847	128.104143298502	49.1961351516225	4.91961351516225	15.3238630773166	2.38981541610091
1.6	5217.74209418108	Inf	Inf	54.1157486667847	128.104143298502	49.1961351516225	4.91961351516225	13.8364130113938	2.38981541610091
1.7	5217.74209418108	Inf	Inf	51.929255957652	128.104143298502	49.1961351516225	4.91961351516225	13.8364130113938	2.12169155991105
1.8	5217.74209418108	Inf	Inf	51.929255957652	128.104143298502	49.1961351516225	4.91961351516225	13.8364130113938	1.99804199382097
1.9	5217.74209418108	Inf	Inf	51.929255957652	128.104143298502	49.1961351516225	4.91961351516225	13.6902168565637	1.91142727827302
2	5217.74209418108	Inf	Inf	51.929255957652	128.104143298502	49.1961351516225	4.91961351516225	13.4017356396481	1.8300765491863
2.1	5217.74209418108	Inf	Inf	51.929255957652	117.370678119527	49.1961351516225	4.91961351516225	13.4017356396481	1.52675777790897
2.2	5217.74209418108	Inf	Inf	51.929255957652	117.370678119527	49.1961351516225	4.91961351516225	12.3816882145739	1.52675777790897
2.3	5217.74209418108	Inf	Inf	49.1961351516225	110.651302713659	49.1961351516225	4.91961351516225	12.3816882145739	1.49079048349962
2.4	5217.74209418108	Inf	Inf	49.1961351516225	110.651302713659	49.1961351516225	4.91961351516225	12.3816882145739	1.45343585807899
2.5	5217.74209418108	Inf	Inf	49.1961351516225	110.651302713659	49.1961351516225	4.91961351516225	12.3816882145739	1.45343585807899
2.6	5217.74209418108	Inf	Inf	49.1961351516225	110.651302713659	49.1961351516225	4.91961351516225	12.3201930456343	1.45343585807899
2.7	5217.74209418108	Inf	Inf	49.1961351516225	110.651302713659	49.1961351516225	4.91961351516225	11.8070724363894	1.24867662396442
2.8	5217.74209418108	Inf	Inf	49.1961351516225	110.651302713659	49.1961351516225	4.91961351516225	11.0691304091151	1.18616309502725
2.9	5217.74209418108	Inf	Inf	49.1961351516225	110.651302713659	49.1961351516225	4.91961351516225	11.0691304091151	1


==> plotsdata/newRun/scaled/3M10TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	130710.888929257	164848.599176016	17349.0142743998	325.88302548974	139.114921815962	44.0965965238621
0.1	Inf	Inf	Inf	13892.5901187293	43373.802131169	7132.61905263617	38.8842825379294	78.4746846480265	18.3319515491484
0.2	Inf	Inf	Inf	4385.07378800209	14149.5178602569	445.429986775562	34.5567597221415	36.6941812474568	11.698878829274
0.3	Inf	Inf	Inf	4385.07378800209	14149.5178602569	418.117130733012	11.5653265418822	36.6941812474568	8.75826527349881
0.4	357615.961547405	Inf	Inf	4350.35973376737	7273.7180796954	363.308725222345	8.24597453932454	36.3308725222345	7.62948322966924
0.5	357615.961547405	Inf	Inf	4206.33073809801	7273.7180796954	259.096182351915	7.47976007091786	32.8748910073824	6.3765585944312
0.6	357615.961547405	Inf	Inf	2269.5404398942	7273.7180796954	195.244673894088	5.08632215311283	32.8748910073824	5.19734203336627
0.7	357615.961547405	Inf	Inf	1425.38430433645	7273.7180796954	195.244673894088	4.63798465383945	26.9858127942801	4.94563448235773
0.8	357615.961547405	Inf	Inf	1425.38430433645	2637.19132200779	181.836016973784	4.37626794745103	26.9858127942801	4.88193919665175
0.9	357615.961547405	Inf	Inf	377.663136516887	2390.9527771319	178.42066790676	4.19461358483985	26.9858127942801	4.41671874091728
1	357615.961547405	Inf	Inf	362.230770069174	539.257585886183	170.755100854502	4.012258036389	26.9858127942801	3.72126227983491
1.1	357615.961547405	Inf	Inf	267.130998227053	539.257585886183	170.755100854502	3.99639597744579	26.9858127942801	3.48883188978667
1.2	357615.961547405	Inf	Inf	257.049181102133	503.491705661803	170.755100854502	3.99639597744579	26.9858127942801	3.19474437598093
1.3	357615.961547405	Inf	Inf	181.654362611172	503.491705661803	141.690402836715	3.99639597744579	19.3541824100448	3.19474437598093
1.4	357615.961547405	Inf	Inf	173.66686043132	503.491705661803	109.946302970412	3.99639597744579	14.8170340928908	3.09218958902517
1.5	357615.961547405	Inf	Inf	140.195623583096	503.491705661803	109.946302970412	3.99639597744579	14.8170340928908	2.89587571935128
1.6	357615.961547405	Inf	Inf	120.976592018834	503.491705661803	109.946302970412	3.99639597744579	12.8974597453932	2.38111811893274
1.7	357615.961547405	Inf	Inf	114.962989740162	503.491705661803	93.5974103354066	3.99639597744579	12.1102896297157	2.13664767773063
1.8	357615.961547405	Inf	Inf	114.200041417195	503.491705661803	93.0695118583968	3.99639597744579	12.1102896297157	2.13664767773063
1.9	357615.961547405	Inf	Inf	114.200041417195	321.9090856246	64.9731696506423	3.99639597744579	11.8075335697262	1.90880950996919
2	357615.961547405	Inf	Inf	91.592389408824	310.386753037261	53.1003858338662	3.99639597744579	11.8075335697262	1.65770868453177
2.1	357615.961547405	Inf	Inf	91.592389408824	297.632048189269	53.1003858338662	3.81474161483462	11.8075335697262	1.56292143812126
2.2	357615.961547405	Inf	Inf	84.7985162471662	147.858026216358	53.1003858338662	3.81474161483462	11.8075335697262	1.53130994593966
2.3	357615.961547405	Inf	Inf	84.7985162471662	135.685727053421	51.6518485147939	3.63308725222345	10.4992915479858	1.41664244608499
2.4	357615.961547405	Inf	Inf	84.7985162471662	91.5858244201593	51.6518485147939	3.63308725222345	10.4992915479858	1.3894633203511
2.5	357615.961547405	Inf	Inf	65.9791242806487	91.5858244201593	51.6518485147939	3.63308725222345	10.4992915479858	1.29090492937278
2.6	357615.961547405	Inf	Inf	62.6366840086032	91.5858244201593	51.6518485147939	3.63308725222345	10.4992915479858	1.08992617566703
2.7	357615.961547405	Inf	Inf	59.7279544265535	77.3362676568041	51.6518485147939	3.63308725222345	10.4992915479858	1.0807962274022
2.8	357615.961547405	Inf	Inf	59.7279544265535	77.3362676568041	46.5943440097657	3.63308725222345	10.4992915479858	1.01557504505028
2.9	357615.961547405	Inf	Inf	38.0148738592106	77.3362676568041	46.5943440097657	3.63308725222345	10.4992915479858	1


==> plotsdata/newRun/scaled/3M10TcycleMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	496.142492123738	570.811937188361	496.142492123738	151.813455384386	47.3036491280296	20.5899134231351
0.1	Inf	Inf	Inf	199.324859219568	496.142492123738	102.453424623552	49.6142492123738	24.4561633301084	8.81828285083476
0.2	Inf	Inf	Inf	189.385160378061	400.897635881025	99.2284984247476	22.8225546376919	16.1166232541986	5.45756741336112
0.3	Inf	Inf	Inf	147.89132990995	308.091558135496	63.9607402445982	11.4381285505197	11.0805140036218	5.45756741336112
0.4	5954.20604797698	Inf	Inf	119.776587035797	176.378655949989	54.5756741336112	10.1709210885366	11.0805140036218	4.9390737019672
0.5	5954.20604797698	Inf	Inf	119.776587035797	101.957282131428	54.0480861303366	7.76900101709211	11.0805140036218	3.9562898464439
0.6	5954.20604797698	Inf	Inf	107.944987720473	90.7618466423557	49.8623204584357	5.70563865942299	10.4189923345985	3.9562898464439
0.7	5954.20604797698	Inf	Inf	102.983562799236	90.7618466423557	49.6142492123738	5.45756741336112	10.4189923345985	3.71467837562948
0.8	5954.20604797698	Inf	Inf	75.66173004887	76.3476966584803	49.6142492123738	5.20949616729925	10.4189923345985	3.32699263228399
0.9	5954.20604797698	Inf	Inf	53.3353179033018	76.3476966584803	49.6142492123738	4.96142492123738	8.13263377241944	2.96354344967875
1	5954.20604797698	Inf	Inf	52.0949616729925	76.3476966584803	49.6142492123738	4.96142492123738	7.86790206147205	2.96354344967875
1.1	5954.20604797698	Inf	Inf	49.8623204584357	73.1328619979658	49.6142492123738	4.96142492123738	7.29147875269777	2.83950782664781
1.2	5954.20604797698	Inf	Inf	49.8623204584357	73.1328619979658	49.6142492123738	4.96142492123738	7.29147875269777	1.93187963583141
1.3	5954.20604797698	Inf	Inf	49.6142492123738	67.4493562551165	49.6142492123738	4.96142492123738	6.94599488973233	1.82447470913646
1.4	5954.20604797698	Inf	Inf	49.6142492123738	67.4493562551165	49.6142492123738	4.96142492123738	6.94599488973233	1.52797995584332
1.5	5954.20604797698	Inf	Inf	49.6142492123738	67.4493562551165	49.6142492123738	4.96142492123738	6.44985239760859	1.47250626379896
1.6	5954.20604797698	Inf	Inf	49.6142492123738	67.4493562551165	49.6142492123738	4.96142492123738	6.44985239760859	1.47250626379896
1.7	5954.20604797698	Inf	Inf	49.6142492123738	59.5370990548485	49.6142492123738	4.96142492123738	6.44985239760859	1.47250626379896
1.8	5954.20604797698	Inf	Inf	49.6142492123738	52.5911041651162	49.6142492123738	4.96142492123738	6.44985239760859	1.32082061968197
1.9	5954.20604797698	Inf	Inf	49.6142492123738	52.5911041651162	49.6142492123738	4.96142492123738	6.44985239760859	1.24068368435415
2	5954.20604797698	Inf	Inf	49.6142492123738	52.5911041651162	49.6142492123738	4.96142492123738	6.44985239760859	1.24068368435415
2.1	5954.20604797698	Inf	Inf	49.6142492123738	52.5911041651162	49.6142492123738	4.96142492123738	6.44985239760859	1.21428890377316
2.2	5954.20604797698	Inf	Inf	49.6142492123738	52.5911041651162	49.6142492123738	4.96142492123738	5.95370990548486	1.17122869688174
2.3	5954.20604797698	Inf	Inf	49.6142492123738	52.5911041651162	49.6142492123738	4.96142492123738	5.95370990548486	1.08462702488155
2.4	5954.20604797698	Inf	Inf	49.6142492123738	52.5911041651162	49.6142492123738	4.96142492123738	5.95370990548486	1.08462702488155
2.5	5954.20604797698	Inf	Inf	49.6142492123738	52.5911041651162	49.6142492123738	4.96142492123738	5.45756741336112	1.03964178512069
2.6	5954.20604797698	Inf	Inf	49.6142492123738	51.4747835578378	49.6142492123738	4.96142492123738	5.45756741336112	1.03448686462752
2.7	5954.20604797698	Inf	Inf	49.6142492123738	51.4747835578378	49.6142492123738	4.96142492123738	5.45756741336112	1.03448686462752
2.8	5954.20604797698	Inf	Inf	49.6142492123738	51.4747835578378	49.6142492123738	4.96142492123738	5.45756741336112	1
2.9	5954.20604797698	Inf	Inf	49.6142492123738	51.4747835578378	49.6142492123738	4.96142492123738	5.45756741336112	1


==> plotsdata/newRun/scaled/3M10TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	767.24622008119	1047.21425616195	433.292779341223	99.3075385365334	23.587086625785	14.2347215906996
0.1	Inf	Inf	Inf	190.066701076114	294.262073005379	130.141914394209	32.591039615925	15.5191525444558	9.74829898533092
0.2	Inf	Inf	Inf	160.695775421004	181.06670926884	79.4554909695681	13.603336897169	11.7258386278823	8.39754382084147
0.3	Inf	Inf	Inf	128.523384087269	154.440350812514	75.2305228187892	10.3755545451194	9.53736907000274	7.24744079731606
0.4	1.36322369857849e+21	Inf	Inf	115.9782728915	154.440350812514	49.5659903571619	6.40414715773864	9.1644157152864	7.00716863496901
0.5	1.36322369857849e+21	Inf	Inf	95.8431994232321	139.852387565081	49.5659903571619	5.46880414879628	8.19272567886973	6.8614077560534
0.6	1.36322369857849e+21	Inf	Inf	81.4303843617252	139.852387565081	49.5659903571619	4.91563540732184	6.37350636369967	4.84117991635227
0.7	1.36322369857849e+21	Inf	Inf	68.854529962846	139.852387565081	49.5659903571619	4.7108172653501	5.96293201266595	4.84117991635227
0.8	1.36322369857849e+21	Inf	Inf	53.8783093491289	115.325415063965	49.5659903571619	4.50599912337835	5.96293201266595	4.6146592440572
0.9	1.36322369857849e+21	Inf	Inf	53.8783093491289	101.84106112183	47.3129907954727	4.50599912337835	5.53008983323707	4.30118098140661
1	1.36322369857849e+21	Inf	Inf	52.0238080608228	91.5489494877498	47.3129907954727	4.50599912337835	4.91563540732184	3.94055358247412
1.1	1.36322369857849e+21	Inf	Inf	52.0238080608228	91.5489494877498	47.3129907954727	4.50599912337835	4.91563540732184	3.2220679258886
1.2	1.36322369857849e+21	Inf	Inf	52.0238080608228	86.0645832565265	47.3129907954727	4.50599912337835	4.91563540732184	2.96974016770509
1.3	1.36322369857849e+21	Inf	Inf	52.0238080608228	68.6943212121957	45.0599912337835	4.50599912337835	4.91563540732184	2.66899340075947
1.4	1.36322369857849e+21	Inf	Inf	45.2648093757553	56.4707949811362	43.7985613573708	4.50599912337835	4.91563540732184	2.39820743162146
1.5	1.36322369857849e+21	Inf	Inf	42.294946317165	56.4707949811362	41.9551980796251	4.50599912337835	4.91563540732184	2.39820743162146
1.6	1.36322369857849e+21	Inf	Inf	41.3732646782921	56.4707949811362	41.9551980796251	4.50599912337835	4.7108172653501	2.05605872545767
1.7	1.36322369857849e+21	Inf	Inf	41.3732646782921	56.4707949811362	41.1684465363204	4.30118098140661	4.6303237355552	1.84943408747373
1.8	1.36322369857849e+21	Inf	Inf	41.3732646782921	53.8158316231019	41.1684465363204	4.30118098140661	4.6303237355552	1.79002453721341
1.9	1.36322369857849e+21	Inf	Inf	41.3732646782921	53.8158316231019	40.9636283943487	4.30118098140661	4.6303237355552	1.79002453721341
2	1.36322369857849e+21	Inf	Inf	41.3732646782921	53.2283558428471	40.9636283943487	4.30118098140661	4.6303237355552	1.76983356477783
2.1	1.36322369857849e+21	Inf	Inf	41.3732646782921	53.2283558428471	40.9636283943487	4.09636283943487	4.50599912337835	1.7577492944015
2.2	1.36322369857849e+21	Inf	Inf	41.1684465363204	51.7405077032103	40.9636283943487	4.09636283943487	4.50599912337835	1.46573187666671
2.3	1.36322369857849e+21	Inf	Inf	41.1684465363204	51.7405077032103	31.4123234979661	4.09636283943487	4.50599912337835	1.36556351615401
2.4	1.36322369857849e+21	Inf	Inf	40.9636283943487	51.7405077032103	31.4123234979661	4.09636283943487	4.50599912337835	1.36556351615401
2.5	1.36322369857849e+21	Inf	Inf	40.9636283943487	51.7405077032103	31.4123234979661	4.09636283943487	4.50599912337835	1.22890885183046
2.6	1.36322369857849e+21	Inf	Inf	40.9636283943487	51.7405077032103	31.4123234979661	4.09636283943487	4.50599912337835	1.19166881725716
2.7	1.36322369857849e+21	Inf	Inf	40.9636283943487	51.7405077032103	30.1424018613873	4.09636283943487	4.50599912337835	1.09095564048681
2.8	1.36322369857849e+21	Inf	Inf	40.9636283943487	45.9794772221744	30.1424018613873	4.09636283943487	4.50599912337835	1.04657974184721
2.9	1.36322369857849e+21	Inf	Inf	40.9636283943487	40.9636283943487	30.1424018613873	4.09636283943487	4.50599912337835	1


==> plotsdata/newRun/scaled/3M10TstarMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	525.582739862823	525.582739862823	525.582739862823	64.1210942632644	12.3511943867763	9.44080624392295
0.1	Inf	Inf	Inf	70.948645310488	52.8210653562137	55.4489790555278	52.5582739862823	6.30699287835388	6.04420150842246
0.2	Inf	Inf	Inf	55.7117704254592	52.5582739862823	52.5582739862823	16.2930649357475	6.30699287835388	5.56681996163246
0.3	Inf	Inf	Inf	52.5582739862823	52.5582739862823	52.5582739862823	10.7744461671879	5.78141013849105	4.5275799542743
0.4	1.40567983466453e+21	Inf	Inf	52.5582739862823	52.5582739862823	52.5582739862823	7.78201455864189	5.78141013849105	4.14692665492865
0.5	1.40567983466453e+21	Inf	Inf	52.5582739862823	52.5582739862823	52.5582739862823	5.78141013849105	5.78141013849105	4.14692665492865
0.6	1.40567983466453e+21	Inf	Inf	52.5582739862823	52.5582739862823	52.5582739862823	5.51861876855964	5.78141013849105	4.14692665492865
0.7	1.40567983466453e+21	Inf	Inf	52.5582739862823	52.5582739862823	52.5582739862823	5.25582739862823	5.78141013849105	4.14692665492865
0.8	1.40567983466453e+21	Inf	Inf	52.5582739862823	41.4414947573122	52.5582739862823	5.25582739862823	5.78141013849105	3.13676188473971
0.9	1.40567983466453e+21	Inf	Inf	52.5582739862823	41.4414947573122	40.207079599506	5.25582739862823	5.78141013849105	2.51229075237169
1	1.40567983466453e+21	Inf	Inf	52.5582739862823	41.4414947573122	40.207079599506	5.25582739862823	5.78141013849105	2.28317346858329
1.1	1.40567983466453e+21	Inf	Inf	39.4187054897117	41.4414947573122	40.207079599506	5.25582739862823	5.7157122960082	2.28317346858329
1.2	1.40567983466453e+21	Inf	Inf	22.9076551126061	41.1379234225948	40.207079599506	5.25582739862823	5.7157122960082	2.28317346858329
1.3	1.40567983466453e+21	Inf	Inf	22.9076551126061	41.1379234225948	40.207079599506	5.25582739862823	5.45292092607679	1.99697264341839
1.4	1.40567983466453e+21	Inf	Inf	22.9076551126061	27.7973510629911	40.207079599506	5.25582739862823	5.45292092607679	1.9065145980606
1.5	1.40567983466453e+21	Inf	Inf	22.9076551126061	22.742527527396	40.207079599506	5.25582739862823	5.45292092607679	1.9065145980606
1.6	1.40567983466453e+21	Inf	Inf	22.9076551126061	22.742527527396	40.207079599506	4.46745328883399	5.45292092607679	1.76946364281397
1.7	1.40567983466453e+21	Inf	Inf	22.9076551126061	22.742527527396	40.207079599506	4.46745328883399	5.45292092607679	1.48061913646756
1.8	1.40567983466453e+21	Inf	Inf	18.6581872651302	22.742527527396	40.207079599506	4.20466191890258	5.45292092607679	1.4333377131895
1.9	1.40567983466453e+21	Inf	Inf	18.6581872651302	21.0233095945129	19.183770004993	4.20466191890258	5.25582739862823	1.4333377131895
2	1.40567983466453e+21	Inf	Inf	18.6581872651302	21.0233095945129	19.183770004993	4.20466191890258	5.25582739862823	1.35081071137624
2.1	1.40567983466453e+21	Inf	Inf	18.6581872651302	21.0233095945129	19.183770004993	4.20466191890258	5.25582739862823	1.24745486558221
2.2	1.40567983466453e+21	Inf	Inf	11.0372375371193	15.7674821958847	10.5116547972565	4.20466191890258	5.25582739862823	1.19583212887289
2.3	1.40567983466453e+21	Inf	Inf	11.0372375371193	15.7674821958847	10.5116547972565	2.71216461251413	5.25582739862823	1.19014006780017
2.4	1.40567983466453e+21	Inf	Inf	11.0372375371193	15.7674821958847	10.5116547972565	2.71216461251413	5.25582739862823	1.12885186450477
2.5	1.40567983466453e+21	Inf	Inf	11.0372375371193	15.7674821958847	10.5116547972565	2.71216461251413	5.25582739862823	1.12885186450477
2.6	1.40567983466453e+21	Inf	Inf	11.0372375371193	15.7674821958847	10.5116547972565	2.71216461251413	5.25582739862823	1.0643523506688
2.7	1.40567983466453e+21	Inf	Inf	11.0372375371193	15.7674821958847	10.5116547972565	2.65674716842299	5.25582739862823	1.0643523506688
2.8	1.40567983466453e+21	Inf	Inf	11.0372375371193	13.402359866502	10.5116547972565	2.65674716842299	5.25582739862823	1.05116547972565
2.9	1.40567983466453e+21	Inf	Inf	11.0372375371193	13.402359866502	10.5116547972565	2.65674716842299	5.25582739862823	1


==> plotsdata/newRun/scaled/3M25TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	1.81271479517349e+20	2.56691359149577e+20	1829077985810059008	158455162574.572	2254578639122.61	165259.111399355
0.1	Inf	Inf	Inf	303513921726190464	1119761086513293056	33769127983296020	7366481877.12599	15413108760.7829	4606.45665130448
0.2	Inf	Inf	Inf	52136928885257064	165257447343806016	23663633202984408	36736548.337983	8227336792.67424	474.98755565722
0.3	Inf	Inf	Inf	52136928885257064	165257447343806016	22857144327718208	14619662.1383718	602115594.738697	193.437561082196
0.4	Inf	Inf	Inf	52136928885257064	165257447343806016	12559677952314224	12256122.156522	180095353.521181	16.120628916517
0.5	Inf	Inf	Inf	47912377105937960	165257447343806016	11942932630577508	943068.174312316	117630713.076836	16.120628916517
0.6	Inf	Inf	Inf	47912377105937960	165257447343806016	11942932630577508	359113.003707332	117630713.076836	11.8605620128876
0.7	Inf	Inf	Inf	47912377105937960	165257447343806016	11942932630577508	359113.003707332	69565722.9669171	10.2121697657171
0.8	Inf	Inf	Inf	47912377105937960	10572095396642284	11942932630577508	156908.882477639	69565722.9669171	10.2121697657171
0.9	Inf	Inf	Inf	47912377105937960	3194411878961973	11942932630577508	45962.6595115118	69565722.9669171	10.2121697657171
1	Inf	Inf	Inf	47912377105937960	3194411878961973	1179181259611568	38046.5388103837	69565722.9669171	10.2121697657171
1.1	Inf	Inf	Inf	29968132074597504	3194411878961973	578144422089149	10858.3050541785	69565722.9669171	10.2121697657171
1.2	Inf	Inf	Inf	23064912462403304	932017639506268	387607026362596	10858.3050541785	69565722.9669171	10.2121697657171
1.3	Inf	Inf	Inf	23064912462403304	932017639506268	387607026362596	1638.66030638568	62717901.5466527	7.47636383951306
1.4	Inf	Inf	Inf	23064912462403304	771385483825638	387607026362596	1638.66030638568	57285408.5434161	3.58746119025373
1.5	Inf	Inf	Inf	4621461595562260	771385483825638	387607026362596	1638.66030638568	57285408.5434161	3.58746119025373
1.6	Inf	Inf	Inf	4621461595562260	771385483825638	387607026362596	821.913103958784	5820999.91659625	3.58626523699858
1.7	Inf	Inf	Inf	4338066245934562	771385483825638	387607026362596	821.913103958784	5820999.91659625	1.91413827827624
1.8	Inf	Inf	Inf	3314869006687894	771385483825638	387607026362596	821.913103958784	5820999.91659625	1.65015815294588
1.9	Inf	Inf	Inf	1807593969728008	771385483825638	387607026362596	663.811772975317	5820999.91659625	1.65015815294588
2	Inf	Inf	Inf	1807593969728008	771385483825638	387607026362596	663.811772975317	4031947.137026	1.65015815294588
2.1	Inf	Inf	Inf	1807593969728008	771385483825638	387607026362596	547.241401573257	4031947.137026	1.65015815294588
2.2	Inf	Inf	Inf	1807593969728008	771385483825638	387607026362596	361.710102788601	4031947.137026	1.65015815294588
2.3	Inf	Inf	Inf	1807593969728008	771229555700292	387607026362596	197.131645327443	4031947.137026	1.44913237500144
2.4	Inf	Inf	Inf	1807593969728008	771229555700292	387607026362596	197.131645327443	4031947.137026	1.44913237500144
2.5	Inf	Inf	Inf	1807593969728008	771229555700292	387607026362596	197.131645327443	4031947.137026	1.19884135454921
2.6	Inf	Inf	Inf	1807593969728008	647324037911468	387607026362596	197.131645327443	4031947.137026	1.05575313069802
2.7	Inf	Inf	Inf	1807593969728008	301778717947355	387607026362596	197.131645190851	3291297.92648669	1.02554109406388
2.8	Inf	Inf	Inf	1291292664276847	301778717947355	387607026362596	197.131645190851	3291297.92648669	1
2.9	Inf	Inf	Inf	1291292664276847	301778717947355	387607026362596	185.405935228206	3291297.92648669	1


==> plotsdata/newRun/scaled/3M25TchainMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	33407864534892.9	10506593649037.5	5434135672123.18	33600460.7462219	13717494.0341108	189472.167201862
0.1	Inf	Inf	Inf	193225007925.204	676915366902.358	864645434089.526	109077.32008584	5726653.5418976	17206.3251057325
0.2	Inf	Inf	Inf	102272362340.39	145545511374.804	28164042899.9352	17289.3105723665	1381212.44587261	17206.3251057325
0.3	Inf	Inf	Inf	58386212132.044	21445408141.8259	9291976139.03065	2939.07563635473	377572.613317393	1320.52521215091
0.4	Inf	Inf	Inf	32372670034.6548	18405510922.3754	3658141646.11269	700.638714747673	377572.613317393	1320.52521215091
0.5	Inf	Inf	Inf	11782925829.47	13255458600.1069	3231461249.68614	197.202659578638	287347.329141597	285.281506908378
0.6	Inf	Inf	Inf	3130300384.06319	4060387192.79055	2162903295.55452	98.586982655561	287347.329141597	285.281506908378
0.7	Inf	Inf	Inf	2678632749.87114	3700234051.79702	2162903295.55452	51.9162748652621	287347.329141597	194.710970994611
0.8	Inf	Inf	Inf	1420317219.45171	3587538821.47822	2162903295.55452	21.2716630083292	129040.54395071	128.53293610975
0.9	Inf	Inf	Inf	1190082546.36931	3585841371.99357	1836908267.04524	11.8999831455169	81622.0477905928	128.53293610975
1	Inf	Inf	Inf	1073015486.66933	2768008118.46263	1202714896.16655	9.46646036256737	81622.0477905928	55.2394281234689
1.1	Inf	Inf	Inf	1073015486.66933	2199969363.13672	1202714896.16655	4.59606036256737	81622.0477905928	30.0700089171975
1.2	Inf	Inf	Inf	1026355344.63388	2199969363.13672	1202714896.16655	4.18480362567369	81622.0477905928	13.5766686918177
1.3	Inf	Inf	Inf	1026355344.63388	2199969363.13672	1202714896.16655	3.73410808427242	81622.0477905928	13.5766686918177
1.4	Inf	Inf	Inf	1026355344.63388	2199969363.13672	1202714896.16655	1.9754913277805	81622.0477905928	13.5766686918177
1.5	Inf	Inf	Inf	1026355344.63388	1646611399.29285	754416362.472989	1.87143488486036	58126.1439944145	13.5766686918177
1.6	Inf	Inf	Inf	1026355344.63388	1646611399.29285	546804016.438033	1.43724723174914	58126.1439944145	13.5766686918177
1.7	Inf	Inf	Inf	1026355344.63388	1502119042.33926	291556814.754298	1.29645830475257	58126.1439944145	8.3791234688878
1.8	Inf	Inf	Inf	1026355344.63388	1471091998.3847	291556814.754298	1.29645830475257	58126.1439944145	8.3791234688878
1.9	Inf	Inf	Inf	1026355344.63388	682200032.28966	291556814.754298	1.25154571288584	45875.6896276335	8.3791234688878
2	Inf	Inf	Inf	1026355344.63388	682200032.28966	291556814.754298	1.25154571288584	45875.6896276335	5.83515041646252
2.1	Inf	Inf	Inf	929031205.356476	682200032.28966	238612796.482764	1.24487682508574	31337.4002032337	5.83515041646252
2.2	Inf	Inf	Inf	929031205.356476	682200032.28966	238612796.482764	1.23888848603626	31337.4002032337	5.83515041646252
2.3	Inf	Inf	Inf	929031205.356476	682200032.28966	238612796.482764	1.23888848603626	22404.8691572758	5.83515041646252
2.4	Inf	Inf	Inf	929031205.356476	545704273.103571	238612796.482764	1.21684047035767	22404.8691572758	5.83515041646252
2.5	Inf	Inf	Inf	929031205.356476	545704273.103571	238612796.482764	1.21684047035767	22404.8691572758	5.83515041646252
2.6	Inf	Inf	Inf	929031205.356476	545704273.103571	238612796.482764	1.21684047035767	22404.8691572758	5.83515041646252
2.7	Inf	Inf	Inf	723381993.101593	545704273.103571	214875456.282458	1.00979911807937	22404.8691572758	5.83515041646252
2.8	Inf	Inf	Inf	723381993.101593	545704273.103571	214875456.282458	1	22404.8691572758	5.83515041646252
2.9	Inf	Inf	Inf	723381993.101593	545704273.103571	214875456.282458	1	22404.8691572758	5.83515041646252


==> plotsdata/newRun/scaled/3M25TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	246086224892179968	2.68174119520473e+20	146742229983583488	1801912477.7379	9496519008.58029	27735.1451362369
0.1	Inf	Inf	Inf	90845726376521984	121644351125452592	34204002523911344	34668157.7239883	320350961.244805	10122.0947692003
0.2	Inf	Inf	Inf	2545982692917526	5259064951469145	33038706402734456	342403.871091671	39768609.2738358	3100.64157303169
0.3	Inf	Inf	Inf	1523859831562334	1087998196411634	1267814558460196	189516.17071579	17111261.3219845	955.374984393092
0.4	Inf	Inf	Inf	1523859831562334	360541562626853	748759375545491	73175.1423189594	16603109.1796827	73.4186479592183
0.5	Inf	Inf	Inf	412479807586831	218057235740896	748759375545491	8579.76379407968	9948905.51526484	10.7903873775404
0.6	Inf	Inf	Inf	223621276992352	167422988074517	748759375545491	2952.31889056776	7382892.18362928	6.50566139989744
0.7	Inf	Inf	Inf	144884986901996	167422988074517	748759375545491	1221.33577119874	5276792.03455806	5.05380460985836
0.8	Inf	Inf	Inf	144884986901996	167422988074517	52948644440608.5	565.517026554366	4511736.07527571	4.26558722363636
0.9	Inf	Inf	Inf	79348112785767.3	112517293190737	52948644440608.5	499.532334795415	4511736.07527571	4.26558722363636
1	Inf	Inf	Inf	79348112785767.3	112517293190737	52948644440608.5	294.769535164622	4511736.07527571	4.26558722363636
1.1	Inf	Inf	Inf	79348112785767.3	85153996710806.5	52948644440608.5	196.00630902591	3438960.41664197	4.26558722363636
1.2	Inf	Inf	Inf	46408635294730.3	85153996710806.5	52948644440608.5	122.695488637491	2549892.06469491	4.26558722363636
1.3	Inf	Inf	Inf	12340299959563.2	85153996710806.5	52948644440608.5	35.3128921023316	1919063.29188739	3.67744484280761
1.4	Inf	Inf	Inf	10244078579735.8	85153996710806.5	52948644440608.5	23.6402268569697	1919063.29188739	3.67744484280761
1.5	Inf	Inf	Inf	10244078579735.8	85153996710806.5	52948644440608.5	20.3393584817988	1919063.29188739	3.67744484280761
1.6	Inf	Inf	Inf	10244078579735.8	85153996710806.5	43463764574536.5	14.9318703114954	1919063.29188739	3.67744484280761
1.7	Inf	Inf	Inf	10244078579735.8	85153996710806.5	23569894720364.5	14.9318703114954	1919063.29188739	3.67744484280761
1.8	Inf	Inf	Inf	10244078579735.8	85153996710806.5	13071752149331.8	14.9318703114954	1919063.29188739	2.0286961770405
1.9	Inf	Inf	Inf	10244078579735.8	85153996710806.5	13071752149331.8	7.43265279284531	1919063.29188739	2.0286961770405
2	Inf	Inf	Inf	10244078579735.8	85153996710806.5	13071752149331.8	4.93985964073917	726363.079745913	1
2.1	Inf	Inf	Inf	10244078579735.8	85153996710806.5	13071752149331.8	3.31859078405029	399305.3926235	1
2.2	Inf	Inf	Inf	3043778279069.92	69419221630031.1	13071752149331.8	3.31859078405029	396822.784264906	1
2.3	Inf	Inf	Inf	1833941203807.19	69419221630031.1	13071752149331.8	3.31859078405029	396822.784264906	1
2.4	Inf	Inf	Inf	1833941203807.19	69419221630031.1	13071752149331.8	3.31859078405029	396822.784264906	1
2.5	Inf	Inf	Inf	1833941203807.19	50038427470660.4	13071752149331.8	3.31859078405029	396822.784264906	1
2.6	Inf	Inf	Inf	1833941203807.19	50038427470660.4	13071752149331.8	1.94913276561404	384799.87138109	1
2.7	Inf	Inf	Inf	798607501074.811	50038427470660.4	13071752149331.8	1.94913276561404	384799.87138109	1
2.8	Inf	Inf	Inf	798607501074.811	50038427470660.4	13071752149331.8	1.72649386024715	384799.87138109	1
2.9	Inf	Inf	Inf	798607501074.811	50038427470660.4	13071752149331.8	1.72649386024715	384799.87138109	1


==> plotsdata/newRun/scaled/3M25TcycleMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	49098589446396.9	389809919257544	9829913350620.89	13792369.891139	65539575.9248523	562266.370550625
0.1	Inf	Inf	Inf	3607320915463.11	189809823676.827	63348042849.7237	156580.276884821	2612078.14442795	36669.5083675
0.2	Inf	Inf	Inf	573929259775.104	189809823676.827	53289410165.7767	5991.24689839286	2432682.50919179	9362.67318705357
0.3	Inf	Inf	Inf	33894541222.6148	189809823676.827	4307342914.59102	1166.16334508929	1739665.03635634	3711.20305160714
0.4	Inf	Inf	Inf	3923806757.05138	42720663768.7502	4307342914.59102	340.684195	1182973.49904188	1804.81306080357
0.5	Inf	Inf	Inf	1495368811.30112	37103653446.1596	4307342914.59102	150.186858482143	478819.529878839	1178.73707383929
0.6	Inf	Inf	Inf	1495368811.30112	13003551347.9097	4307342914.59102	144.508759910714	371309.529231696	1178.73707383929
0.7	Inf	Inf	Inf	1495368811.30112	3312508955.05504	4307342914.59102	86.88976375	191695.605809554	1178.73707383929
0.8	Inf	Inf	Inf	1495368811.30112	2146113567.94549	1406392303.38255	42.6315303571429	120099.170355982	1178.73707383929
0.9	Inf	Inf	Inf	1495368811.30112	2146113567.94549	1406392303.38255	26.1492282142857	120099.170355982	1178.73707383929
1	Inf	Inf	Inf	1103901591.74301	2049117581.94577	782303961.53492	7.03803303571429	82045.1101702679	1178.73707383929
1.1	Inf	Inf	Inf	1103901591.74301	1123362913.47722	689195763.392186	4.50122589285714	82045.1101702679	932.028159196429
1.2	Inf	Inf	Inf	1103901591.74301	941487224.507155	689195763.392186	2.643955625	82045.1101702679	530.884109553571
1.3	Inf	Inf	Inf	740799322.307801	456422302.649246	295699327.826815	2.23214285714286	69096.0699046428	197.849137589286
1.4	Inf	Inf	Inf	714063867.540484	260827568.584036	158771281.069915	2.23214285714286	69096.0699046428	197.849137589286
1.5	Inf	Inf	Inf	714063867.540484	165231389.312189	158771281.069915	2.23214285714286	51813.4610374107	197.849137589286
1.6	Inf	Inf	Inf	398023138.193212	85258940.4287449	158771281.069915	2.23214285714286	51813.4610374107	167.250809910714
1.7	Inf	Inf	Inf	202064649.838321	85258940.4287449	158771281.069915	2.23214285714286	37942.7123221429	137.394757857143
1.8	Inf	Inf	Inf	157876098.180243	81913767.3142505	106251325.594565	2.23214285714286	28119.9207535714	137.394757857143
1.9	Inf	Inf	Inf	157876098.180243	81913767.3142505	106251325.594565	1.58494714285714	28119.9207535714	137.394757857143
2	Inf	Inf	Inf	157876098.180243	81913767.3142505	106251325.594565	1.33973491071429	28119.9207535714	137.394757857143
2.1	Inf	Inf	Inf	157876098.180243	81913767.3142505	106251325.594565	1.33329767857143	28119.9207535714	137.394757857143
2.2	Inf	Inf	Inf	93175655.5790154	81913767.3142505	106251325.594565	1.33329767857143	28119.9207535714	137.394757857143
2.3	Inf	Inf	Inf	93175655.5790154	64423487.2643346	52826853.8603068	1.33322482142857	25236.2926669643	137.394757857143
2.4	Inf	Inf	Inf	93175655.5790154	64423487.2643346	52826853.8603068	1.33093830357143	17675.3050983036	90.4201433928572
2.5	Inf	Inf	Inf	32409707.9536519	64423487.2643346	38623315.6313794	1.09355589285714	17675.3050983036	90.4201433928572
2.6	Inf	Inf	Inf	32409707.9536519	64423487.2643346	14116888.2165938	1.09355589285714	17675.3050983036	90.4201433928572
2.7	Inf	Inf	Inf	32409707.9536519	64423487.2643346	14116888.2165938	1	17675.3050983036	62.8549395535714
2.8	Inf	Inf	Inf	32409707.9536519	64423487.2643346	14116888.2165938	1	10239.9765315179	62.8549395535714
2.9	Inf	Inf	Inf	32409707.9536519	60645017.0089377	12073870.4958189	1	10239.9765315179	45.7395915178571


==> plotsdata/newRun/scaled/3M25TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	2.50014748800146e+20	539892742807660672	9951617503549698048	45000892729.5529	25004879484.1723	570.010774004602
0.1	Inf	Inf	Inf	179661691802554816	84978868564824912	26096445879414336	5690646803.98343	1142678051.13146	79.0255135625131
0.2	Inf	Inf	Inf	177154821357687904	6690992924939259	1381707168152841	8902815.20452339	560519118.771858	27.4801652604421
0.3	Inf	Inf	Inf	21586106055970328	337726577557464	1381707168152841	2551053.7733066	240652123.116593	17.9429405201869
0.4	Inf	Inf	Inf	1645924680005922	337726577557464	710743593508976	1310308.78051112	81032752.2149055	9.05385049857053
0.5	Inf	Inf	Inf	42533039320283.9	245864081658581	76554408953098.4	494521.21802315	18986097.1639558	7.07365874067359
0.6	Inf	Inf	Inf	12242336429950	74633710279928.5	7189324378016.11	205743.41391744	8063733.91046092	3.82897287497385
0.7	Inf	Inf	Inf	8228129582577.2	47862324948583.5	7189324378016.11	195403.131042466	8063733.91046092	3.50019663900704
0.8	Inf	Inf	Inf	8228129582577.2	47862324948583.5	7189324378016.11	141573.141853427	8063733.91046092	3.50019663900704
0.9	Inf	Inf	Inf	8228129582577.2	47862324948583.5	7189324378016.11	44349.8408688376	3333819.62552542	3.11460079492365
1	Inf	Inf	Inf	8228129582577.2	47862324948583.5	7189324378016.11	44349.8408688376	3333819.62552542	2.58656857959696
1.1	Inf	Inf	Inf	8228129582577.2	47862324948583.5	7189324378016.11	44349.8408688376	3333819.62552542	2.58656857959696
1.2	Inf	Inf	Inf	8228129582577.2	47862324948583.5	7189324378016.11	44349.8408688376	3333819.62552542	2.58656857959696
1.3	Inf	Inf	Inf	744487161261.956	47862324948583.5	300357543895.188	44349.8408688376	1843939.25923855	2.2796611114985
1.4	Inf	Inf	Inf	744487161261.956	47862324948583.5	300357543895.188	44349.8408688376	1208260.20133952	2.22228784603584
1.5	Inf	Inf	Inf	744487161261.956	11070633789692.9	300357543895.188	44349.8408688376	1208260.20133952	2.22228784603584
1.6	Inf	Inf	Inf	744487161261.956	11070633789692.9	300357543895.188	44349.8408688376	1208260.20133952	2.05961508960324
1.7	Inf	Inf	Inf	744487161261.956	10769084554926.7	300357543895.188	44349.8408688376	1208260.20133952	1.66286590893243
1.8	Inf	Inf	Inf	742229635304.786	3011120801433.84	300357543895.188	44349.8408688376	1208260.20133952	1.53987378843874
1.9	Inf	Inf	Inf	677689326655.595	3011120801433.84	300357543895.188	44349.8408688376	1208260.20133952	1.29248657694721
2	Inf	Inf	Inf	677689326655.595	3011120801433.84	300357543895.188	42779.3434746531	1208260.20133952	1.29248657694721
2.1	Inf	Inf	Inf	677689326655.595	3005141273335.82	300357543895.188	42779.3434746531	1208260.20133952	1.15223624572903
2.2	Inf	Inf	Inf	677689326655.595	3005141273335.82	300357543895.188	42779.3434746531	1208260.20133952	1.15223624572903
2.3	Inf	Inf	Inf	677689326655.595	1956846631335.04	300357543895.188	19268.4264591033	337839.439477721	1.15223624572903
2.4	Inf	Inf	Inf	677689326655.595	1954624228369.75	300357543895.188	19268.4264591033	337839.439477721	1.15223624572903
2.5	Inf	Inf	Inf	677689326655.595	1954624228369.75	300357543895.188	19268.4264591033	337839.439477721	1.09154521999861
2.6	Inf	Inf	Inf	454836085973.401	1954624228369.75	300357543895.188	18845.8755149571	290885.896046998	1.08988494526184
2.7	Inf	Inf	Inf	454836085973.401	1954624228369.75	300357543895.188	18205.2259919113	290885.896046998	1.08905445924273
2.8	Inf	Inf	Inf	454836085973.401	1954624228369.75	300357543895.188	18205.2259919113	290885.896046998	1.08905445924273
2.9	Inf	Inf	Inf	454836085973.401	1954624228369.75	300357543895.188	18089.7280510425	290885.896046998	1


==> plotsdata/newRun/scaled/3M25TstarMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	167782955960.13	832153265222192	129090425002.379	1647811.45564205	1259.26011445008	10.9164755813018
0.1	Inf	Inf	Inf	46719398819.8502	696807753309.283	95666985.566721	3773.35682677609	152.889490304932	5.59111754767077
0.2	Inf	Inf	Inf	672855907.120493	213090305.764898	7715398.80668497	1512.25509795639	62.5854976265186	5.17934266634484
0.3	Inf	Inf	Inf	10588261.9660713	59512561.8575066	5978878.45832126	1326.53902264864	52.8740485960254	3.6509282725883
0.4	Inf	Inf	Inf	10588261.9660713	59512561.8575066	4974429.41377524	101.074100893073	52.8740485960254	3.45435674631909
0.5	Inf	Inf	Inf	6651155.75240365	25611071.9274901	4901907.00159104	86.7103719124628	52.8740485960254	3.45435674631909
0.6	Inf	Inf	Inf	3985768.63949835	25611071.9274901	4888367.2427116	86.2542099123019	51.6435151661437	3.37486724595704
0.7	Inf	Inf	Inf	873595.772779387	3188269.04765468	4888367.2427116	67.2821626840454	9.45617507442272	2.79381486845281
0.8	Inf	Inf	Inf	873595.772779387	2584204.35550326	4785803.28386133	67.2654004746963	9.45617507442272	2.79381486845281
0.9	Inf	Inf	Inf	873595.772779387	349402.460838563	4761939.26525364	67.2151148523614	9.45617507442272	2.79381486845281
1	Inf	Inf	Inf	873595.772779387	349402.460838563	4755943.4537322	65.4825146834017	9.45617507442272	2.79381486845281
1.1	Inf	Inf	Inf	873595.772779387	349402.460838563	3964.00791395124	65.2866974414675	8.42140156086572	2.48688148684528
1.2	Inf	Inf	Inf	873595.772779387	349402.460838563	3964.00791395124	65.2866974414675	8.42140156086572	2.20849525303725
1.3	Inf	Inf	Inf	873595.772779387	349402.460838563	2882.15517439054	56.6187575428434	8.42140156086572	2.01426804248129
1.4	Inf	Inf	Inf	873595.772779387	231000.104124427	2882.15517439054	51.0909797650656	8.36919201062032	1.66171152144179
1.5	Inf	Inf	Inf	873595.772779387	231000.104124427	2882.15517439054	48.2908460053102	8.36919201062032	1.66171152144179
1.6	Inf	Inf	Inf	847647.878982621	231000.104124427	2882.15517439054	47.9406649770698	8.36919201062032	1.24731173062998
1.7	Inf	Inf	Inf	847647.878982621	231000.104124427	2323.60652405664	19.8292974092847	7.54292682436238	1.24731173062998
1.8	Inf	Inf	Inf	82645.7091871832	231000.104124427	2323.60652405664	19.8292974092847	7.54292682436238	1.24731173062998
1.9	Inf	Inf	Inf	82645.7091871832	219980.678061389	1206.95696757583	19.2761555636013	7.54292682436238	1.24731173062998
2	Inf	Inf	Inf	82645.7091871832	204768.481726205	1206.95696757583	18.781679942071	7.54292682436238	1.24731173062998
2.1	Inf	Inf	Inf	32673.4584027275	204768.481726205	1206.95696757583	18.5218712285783	7.54292682436238	1.20456895164535
2.2	Inf	Inf	Inf	32673.4584027275	204768.481726205	1206.95696757583	16.2623702630944	7.54292682436238	1.18549561509373
2.3	Inf	Inf	Inf	32673.4584027275	204768.481726205	1206.95696757583	16.2623702630944	7.54292682436238	1.18549561509373
2.4	Inf	Inf	Inf	1330.38694082388	204768.481726205	1206.95696757583	16.0913991471558	7.54292682436238	1.15046061630059
2.5	Inf	Inf	Inf	1304.61555937726	204768.481726205	1188.06510378952	16.0913991471558	7.54292682436238	1.15046061630059
2.6	Inf	Inf	Inf	1304.61555937726	204768.481726205	1188.06510378952	11.4693649931612	7.54292682436238	1
2.7	Inf	Inf	Inf	1304.61555937726	16421.5205718481	1188.06510378952	11.3098921876257	7.54292682436238	1
2.8	Inf	Inf	Inf	1304.61555937726	16421.5205718481	1188.06510378952	11.3098921876257	7.54292682436238	1
2.9	Inf	Inf	Inf	1304.61555937726	16421.5205718481	1188.06510378952	10.187867085043	7.54292682436238	1


==> plotsdata/newRun/scaled/3M50TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	7.08993876606909e+39	1.79908563526307e+39	3.4065109752014e+32	246751966896925152	3.45589607420992e+20	5038263.70409834
0.1	Inf	Inf	Inf	1.13372795060768e+39	1.46247311720124e+38	3.4065109752014e+32	14902832562215.6	16684485097149788	94339.326060846
0.2	Inf	Inf	Inf	1.40610478386818e+37	1.92585878375019e+37	3.4065109752014e+32	913466531675.759	33163956352886.9	9245.78921737297
0.3	Inf	Inf	Inf	2.75821290881512e+34	2.70151378481509e+36	3.4065109752014e+32	31170339746.1578	3756447015022.48	3060.05420226481
0.4	Inf	Inf	Inf	3.60624890433231e+33	1.02653397749821e+36	1.10308386110529e+32	5197443605.41979	3428176460316.5	278.976594620964
0.5	Inf	Inf	Inf	3.60624890433231e+33	9.48271221184355e+35	1.10308386110529e+32	324770230.013306	701182412155.179	82.242074442127
0.6	Inf	Inf	Inf	3.60624890433231e+33	2.08615377455824e+35	1.10308386110529e+32	105094095.571901	3038293344.51267	82.242074442127
0.7	Inf	Inf	Inf	3.60624890433231e+33	3.85703560463852e+34	1.10308386110529e+32	11164386.2992909	2827124346.41445	40.7026129656499
0.8	Inf	Inf	Inf	3.29520157354376e+33	7.95388060630782e+33	1.10308386110529e+32	11164386.2992909	2827124346.41445	28.0185405615471
0.9	Inf	Inf	Inf	4.85761739990492e+31	1.69119973207587e+33	6.20794485519177e+31	8171017.15818955	850363447.225103	9.57668306470413
1	Inf	Inf	Inf	4.85761739990492e+31	1.69119973207587e+33	6.20794485519177e+31	320172.742278495	850363447.225103	9.57668306470413
1.1	Inf	Inf	Inf	4.85761739990492e+31	1.69119973207587e+33	1.44169212658086e+31	160527.063924577	42017514.7613792	9.57668306470413
1.2	Inf	Inf	Inf	2.12093961399851e+31	1.69119973207587e+33	1.44169212658086e+31	139247.434280449	42017514.7613792	9.57668306470413
1.3	Inf	Inf	Inf	1.63505839329465e+31	1.69119973207587e+33	1.44169212658086e+31	32978.9945060985	42017514.7613792	9.57668306470413
1.4	Inf	Inf	Inf	8.56175196876916e+30	1.69119973207587e+33	1.44169212658086e+31	32978.9945060985	42017514.7613792	9.57668306470413
1.5	Inf	Inf	Inf	2.51087364931392e+30	9.24635287382231e+32	1.44169212658086e+31	15184.1397160531	42017514.7613792	9.57668306470413
1.6	Inf	Inf	Inf	2.51087364931392e+30	9.24635287382231e+32	1.44169212658086e+31	15184.1397160531	42017514.7613792	9.30177789122579
1.7	Inf	Inf	Inf	2.51087364931392e+30	9.24635287382231e+32	1.44169212658086e+31	15184.1397160531	42017514.7613792	9.30177789122579
1.8	Inf	Inf	Inf	2.51087364931392e+30	9.24635287382231e+32	1.44169212658086e+31	8170.58945262229	37076539.9897279	9.30177789122579
1.9	Inf	Inf	Inf	2.14604500174406e+30	9.24635287382231e+32	1.44169212658086e+31	3245.67841094758	37076539.9897279	9.30177789122579
2	Inf	Inf	Inf	1.34650659691538e+30	9.24635287382231e+32	1.44169212658086e+31	2588.6649886812	34947595.7801694	9.30177789122579
2.1	Inf	Inf	Inf	1.34650659691538e+30	9.24635287382231e+32	1.44169212658086e+31	2588.6649886812	21114709.930028	9.30177789122579
2.2	Inf	Inf	Inf	1.34650659691538e+30	9.24635287382231e+32	1.44169212658086e+31	2588.64900019356	11043466.5132211	9.30177789122579
2.3	Inf	Inf	Inf	1.34650659691538e+30	9.24635287382231e+32	3.04941403087298e+30	898.265056122018	11043466.5132211	9.30177789122579
2.4	Inf	Inf	Inf	2.52576169638009e+29	9.24635287382231e+32	3.04941403087298e+30	898.265056122018	6243698.91345223	1
2.5	Inf	Inf	Inf	2.52576169638009e+29	9.24635287382231e+32	3.04941403087298e+30	898.265056122018	6243698.91345223	1
2.6	Inf	Inf	Inf	5.79568115051483e+27	9.24635287382231e+32	3.04941403087298e+30	898.265056122018	6243698.91345223	1
2.7	Inf	Inf	Inf	5.79568115051483e+27	9.24635287382231e+32	3.04941403087298e+30	898.265056122018	6243698.91345223	1
2.8	Inf	Inf	Inf	5.79568115051483e+27	9.24635287382231e+32	3.04941403087298e+30	898.265056122018	6243698.91345223	1
2.9	Inf	Inf	Inf	5.79568115051483e+27	9.24635287382231e+32	2.31259338628077e+30	897.755769141901	6243698.91345223	1


==> plotsdata/newRun/scaled/3M50TchainMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	3.12318891829478e+31	7.12617368281115e+30	2.80616088887033e+25	6870787432537.2	2017989609953177	3166798.3487281
0.1	Inf	Inf	Inf	2.63743776653992e+28	4.53184234357265e+27	2.25096655950918e+24	47196392064.0932	743856434095.806	118046.821166632
0.2	Inf	Inf	Inf	1.37336829488097e+28	1.02762978855244e+27	3.33295518348382e+23	1642021278.04421	13659671607.3979	4503.04812993109
0.3	Inf	Inf	Inf	8.42960608293004e+27	2.80948610387981e+24	1.92624691920276e+23	208087154.667044	4789361280.46031	472.667516665619
0.4	Inf	Inf	Inf	5.77501174059792e+27	8.99222780503726e+23	1.92624691920276e+23	8931558.7018989	264172233.936019	47.4553628014822
0.5	Inf	Inf	Inf	1.477931825851e+27	8.99222780503726e+23	1.92624691920276e+23	715589.760377591	264172233.936019	47.4553628014822
0.6	Inf	Inf	Inf	1.15455641934076e+26	8.15593802133693e+23	1.92624691920276e+23	277003.123606166	260234892.651995	15.3735239551122
0.7	Inf	Inf	Inf	2.50796060296029e+25	7.3748075998732e+23	4.56712995687874e+22	99457.58406311	251806774.828748	2.77111595411349
0.8	Inf	Inf	Inf	1.60416128942885e+24	7.3748075998732e+23	5.13955760023506e+21	8595.33440618369	89310832.2301861	2.77111595411349
0.9	Inf	Inf	Inf	1.60416128942885e+24	7.3748075998732e+23	3.98754947436396e+21	1258.57716064874	66564746.2000921	2.77111595411349
1	Inf	Inf	Inf	1.60416128942885e+24	7.3748075998732e+23	3.98754947436396e+21	377.549085658498	32880024.944743	2.77111595387102
1.1	Inf	Inf	Inf	1.30860317274358e+24	7.3748075998732e+23	3.98754947436396e+21	274.201109405496	32880024.944743	2.77111595387102
1.2	Inf	Inf	Inf	1.94001890489415e+23	2.05064314442862e+22	8.33532186641407e+20	73.3393504641122	32880024.944743	2.77111595387102
1.3	Inf	Inf	Inf	2.15347171159984e+22	2.05064314442862e+22	8.33532186641407e+20	23.9324741661825	16542589.8507751	2.77111595387102
1.4	Inf	Inf	Inf	2.15347171159984e+22	2.05064314442862e+22	8.33532186641407e+20	23.9324741661825	16542589.8507751	2.77111595387102
1.5	Inf	Inf	Inf	7.32056388344676e+21	1.33373519150857e+22	8.33532186641407e+20	13.1979038135747	16542589.8507751	2.77111595387102
1.6	Inf	Inf	Inf	3.70589767716306e+21	1.33373519150857e+22	8.33532186641407e+20	13.1979038135747	16542589.8507751	2.77111595387102
1.7	Inf	Inf	Inf	3.70589767716306e+21	6.87985127215781e+21	8.33532186641407e+20	9.04026964847996	7062743.39080207	1.91167146986714
1.8	Inf	Inf	Inf	3.70589767716306e+21	6.87985127215781e+21	8.33532186641407e+20	8.73646558054848	7062743.39080207	1.91167146986714
1.9	Inf	Inf	Inf	3.20472050718013e+21	6.87985127215781e+21	8.33532186641407e+20	3.52880504639241	7062743.39080207	1.91167146986714
2	Inf	Inf	Inf	9.86628812869095e+20	2.97123921143289e+20	1.36943398418043e+20	3.52880504639241	7062743.39080207	1.91167146986714
2.1	Inf	Inf	Inf	9.86628812869095e+20	2.97123921143289e+20	1.36943398418043e+20	3.52880504639241	7062743.39080207	1.84459841428901
2.2	Inf	Inf	Inf	9.86628812869095e+20	2.97123921143289e+20	1.36943398418043e+20	3.52880504639241	7062743.39080207	1.84459841428901
2.3	Inf	Inf	Inf	9.86628812869095e+20	2.97123921143289e+20	1.36943398418043e+20	3.07137654163584	2370061.4781019	1.84459841428901
2.4	Inf	Inf	Inf	9.86628812869095e+20	47852945407051628544	74299278175665209344	2.84012178144799	2370061.4781019	1.84459841428901
2.5	Inf	Inf	Inf	9.86628812869095e+20	47852945407051628544	74299278175665209344	2.62867372178266	1154113.37581857	1.84459841428901
2.6	Inf	Inf	Inf	9.86628812869095e+20	47852945407051628544	74299278175665209344	2.62867372178266	1154113.37581857	1.0917263201519
2.7	Inf	Inf	Inf	7.40820318407383e+20	47852945407051628544	74299278175665209344	2.3220936713085	1068304.74259478	1.0917263201519
2.8	Inf	Inf	Inf	7.40820318407383e+20	47852945407051628544	74299278175665209344	2.32209152947185	1068304.74259478	1.0917263201519
2.9	Inf	Inf	Inf	7.40820318407383e+20	47852945407051628544	74299278175665209344	1.14789554555778	1068304.74259478	1


==> plotsdata/newRun/scaled/3M50TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	8.49883457770885e+38	2.86087374655995e+45	2.03937225733568e+32	3.1252364798758e+20	1.59034251717061e+23	75212613.9381263
0.1	Inf	Inf	Inf	8.49883457770885e+38	1.4464411172345e+41	1.08557041098971e+32	13560129757905998	3155123339845198848	673872.689099545
0.2	Inf	Inf	Inf	1.034491507848e+38	6.9270220326255e+40	1.08557041098971e+32	2608844643163668	192590003095666208	197033.363220074
0.3	Inf	Inf	Inf	4.5761625396219e+37	5.68001287177106e+40	1.08557041098971e+32	26400244805324.6	12316014401878400	97374.2495230252
0.4	Inf	Inf	Inf	3.32037982244491e+37	6.75102531688321e+39	1.08557041098971e+32	216055179096.014	998959228847587	22504.1818061292
0.5	Inf	Inf	Inf	3.32037982244491e+37	6.75102531688321e+39	1.08557041098971e+32	24541757094.9058	117744009493501	2621.00663095649
0.6	Inf	Inf	Inf	3.63590356404666e+36	6.75102531688321e+39	1.08557041098971e+32	10954003426.2837	68004476115406	2621.00663095649
0.7	Inf	Inf	Inf	3.63590356404666e+36	6.75102531688321e+39	1.08557041098971e+32	7498557030.51483	30745212507293	2621.00663095649
0.8	Inf	Inf	Inf	3.63590356404666e+36	3.7471225969246e+39	1.08557041098971e+32	341561672.550216	30745212507293	2366.36739397022
0.9	Inf	Inf	Inf	2.38281093287354e+36	3.7471225969246e+39	8.90987053965123e+31	26561059.5050252	30745212507293	1319.67777577034
1	Inf	Inf	Inf	1.19570248439454e+36	3.7471225969246e+39	2.80598059323088e+31	26561059.5050252	19039596742608.2	1319.67777577034
1.1	Inf	Inf	Inf	1.19570248439454e+36	3.06340282303515e+37	2.53616456175276e+31	20325321.6121665	6064738958042.5	439.20352556176
1.2	Inf	Inf	Inf	1.19570248439454e+36	3.06340282303515e+37	2.53616456175276e+31	20325321.6121665	3002804911447.74	439.20352556176
1.3	Inf	Inf	Inf	1.19570248439454e+36	1.61055824203181e+37	2.53616456175276e+31	20325321.6121665	3002804911447.74	135.044715707156
1.4	Inf	Inf	Inf	1.19570248439454e+36	1.61055824203181e+37	2.53616456175276e+31	8428154.79769486	3002804911447.74	32.4722120968264
1.5	Inf	Inf	Inf	1.19570248439454e+36	1.61055824203181e+37	2.53616456175276e+31	694691.626893089	2546262296480.76	32.4722120968264
1.6	Inf	Inf	Inf	1.19570248439454e+36	6.23334111799272e+36	2.51923071630377e+31	694691.626893089	2546262296480.76	20.4282454554941
1.7	Inf	Inf	Inf	1.19570248439454e+36	6.23334111799272e+36	2.51923071630377e+31	165005.599162393	851457639919.159	20.4282454554941
1.8	Inf	Inf	Inf	1.19570248439454e+36	6.23334111799272e+36	2.51923071630377e+31	81519.7303218373	851457639919.159	20.4282454554941
1.9	Inf	Inf	Inf	1.19570248439454e+36	6.23334111799272e+36	2.51923071630377e+31	69221.9256763431	851457639919.159	20.4282454554941
2	Inf	Inf	Inf	1.19570248439454e+36	7.01615268765264e+35	2.51923071630377e+31	38685.5568133457	851457639919.159	20.4282454554941
2.1	Inf	Inf	Inf	1.19570248439454e+36	7.01615268765264e+35	1.15135502816507e+30	35268.4420694101	851457639919.159	17.2154218579361
2.2	Inf	Inf	Inf	1.15717265234506e+36	7.01615268765264e+35	1.15135502816507e+30	35268.4420694101	301854648726.034	7.69117946634988
2.3	Inf	Inf	Inf	1.15717265234506e+36	7.01615268765264e+35	1.15135502816507e+30	35268.4420694101	70883707860.7671	7.69117946634988
2.4	Inf	Inf	Inf	1.15717265234506e+36	7.01615268765264e+35	1.15135502816507e+30	35268.4420694101	26512908570.8952	3.6055005565576
2.5	Inf	Inf	Inf	1.15717265234506e+36	7.01615268765264e+35	1.15135502816507e+30	29871.4119921569	26512908570.8952	3.6055005565576
2.6	Inf	Inf	Inf	4.29386485999329e+35	7.01615268765264e+35	1.15135502816507e+30	25628.5119839185	26512908570.8952	3.6055005565576
2.7	Inf	Inf	Inf	4.29386485999329e+35	7.01615268765264e+35	1.15135502816507e+30	13820.7870468846	26512908570.8952	3.27830452868308
2.8	Inf	Inf	Inf	2.00896077483806e+35	7.01615268765264e+35	1.15135502816507e+30	13820.7870468846	26512908570.8952	3.27830452868308
2.9	Inf	Inf	Inf	2.04261141425176e+34	7.01615268765264e+35	1.15135502816507e+30	13820.7870468846	26512908570.8952	1


==> plotsdata/newRun/scaled/3M50TcycleMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	7.22148605985145e+26	1.40816555329254e+30	6.71366667937319e+22	23597804724318.2	1980280877520424	28648132.7205954
0.1	Inf	Inf	Inf	3.370681998832e+25	3.12955349077515e+26	2.1078987243986e+22	94405115657.1616	688843314756.595	11603.5621034492
0.2	Inf	Inf	Inf	1.32855325179542e+25	3.93877162945265e+25	7.67864440664507e+21	305723113.672882	130515103484.768	808.260097968405
0.3	Inf	Inf	Inf	3.44531203450876e+23	1.79005190897243e+24	1.75426272043058e+21	45726840.0811241	3696280074.55289	233.691597180447
0.4	Inf	Inf	Inf	3.44531203450876e+23	1.79005190897243e+24	1.75426272043058e+21	11463333.9781412	3428499322.6973	208.977661972174
0.5	Inf	Inf	Inf	4.54337405069145e+22	2.3445349833511e+23	9.48015589595624e+20	1644237.2656951	3428499322.6973	115.03002461184
0.6	Inf	Inf	Inf	4.54337405069145e+22	8.7279803652252e+22	9.48015589595624e+20	399273.525923432	898233221.978506	115.03002461184
0.7	Inf	Inf	Inf	2.47647579983187e+22	8.7279803652252e+22	9.48015589595624e+20	111946.016721305	898233221.978506	73.1683308555142
0.8	Inf	Inf	Inf	2.47647579983187e+22	9.54763279437398e+21	9.48015589595624e+20	61728.5537732706	237732049.475193	73.1683308555142
0.9	Inf	Inf	Inf	2.47647579983187e+22	1.56547331222219e+21	4.55014257178047e+20	19881.3048732024	237732049.475193	18.5531643044966
1	Inf	Inf	Inf	1.11213747581536e+22	1.56547331222219e+21	1.07164470072561e+20	8599.59491520109	61037007.7204634	18.5531643044966
1.1	Inf	Inf	Inf	1.11213747581536e+22	1.56547331222219e+21	1.06262150285406e+20	5133.8442135246	4373019.8456968	12.6186289824419
1.2	Inf	Inf	Inf	1.11213747581536e+22	1.21455766409127e+21	1.06262150285406e+20	1516.48706844161	4373019.8456968	12.6186289824419
1.3	Inf	Inf	Inf	3.56752693858379e+21	7.40672847324615e+20	1.06262150285406e+20	1516.42901675751	4373019.8456968	12.6186289824419
1.4	Inf	Inf	Inf	3.56752693858379e+21	7.40672847324615e+20	18712143717673455616	702.691904065196	4373019.8456968	12.6186289824419
1.5	Inf	Inf	Inf	1.03100871026774e+21	7.40672847324615e+20	4903300055578638336	591.099874559881	4373019.8456968	6.07207775849627
1.6	Inf	Inf	Inf	7.29244280479768e+20	7.40672847324615e+20	4903300055578638336	147.865479381634	4373019.8456968	6.07207775849627
1.7	Inf	Inf	Inf	4.16283719093848e+20	7.40672847324615e+20	4903300055578638336	130.065704295314	2401428.99206834	6.07207775849627
1.8	Inf	Inf	Inf	78603918132840792064	7.40672847324615e+20	4903300055578638336	114.054679556755	2401428.99206834	6.07207775849627
1.9	Inf	Inf	Inf	78603918132840792064	7.40672847324615e+20	4903300055578638336	114.054679556755	2401428.99206834	6.07207775849627
2	Inf	Inf	Inf	78603918132840792064	7.40672847324615e+20	4903300055578638336	75.661389681895	1148510.54551373	6.07207775849627
2.1	Inf	Inf	Inf	78335075159255678976	7.40672847324615e+20	4903300055578638336	67.3749368647014	1148510.54551373	2.93739706261912
2.2	Inf	Inf	Inf	78335075159255678976	7.40672847324615e+20	4903300055578638336	67.3749368647014	1004560.8210748	1.84485318699216
2.3	Inf	Inf	Inf	78335075159255678976	7.40672847324615e+20	4903300055578638336	33.1484247040601	1004560.8210748	1.84485318699216
2.4	Inf	Inf	Inf	78335075159255678976	4.9537262269508e+20	4903300055578638336	20.6182295470786	1004560.8210748	1.01538584024886
2.5	Inf	Inf	Inf	78335075159255678976	4.9537262269508e+20	4903300055578638336	18.6237808172052	1004560.8210748	1
2.6	Inf	Inf	Inf	78335075159255678976	4.9537262269508e+20	4903300055578638336	18.6237808172052	150711.995181122	1
2.7	Inf	Inf	Inf	78335075159255678976	2.47808376130588e+20	4903300055578638336	12.2296068425496	150711.995181122	1
2.8	Inf	Inf	Inf	78335075159255678976	34090532454480297984	4903300055578638336	6.95560390883282	150711.995181122	1
2.9	Inf	Inf	Inf	78335075159255678976	26419050668611244032	4903300055578638336	6.95560390883282	150711.995181122	1


==> plotsdata/newRun/scaled/3M50TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	3.63290271107041e+46	2.56499253940199e+40	3.70640238118133e+38	42331821190643343360	1.67942555918553e+22	12000436.4408321
0.1	Inf	Inf	Inf	9.08290327909886e+37	2.69338682284945e+37	6.61182854537639e+36	363478084735883520	99240618214050912	11623.6405946557
0.2	Inf	Inf	Inf	6.18301642748842e+36	2.38024932909092e+33	7.32935235422987e+33	18063216647344304	2041447166536430	452.178291123093
0.3	Inf	Inf	Inf	6.18301642748842e+36	9.14154903059642e+32	3.3813991092084e+33	11557979657613624	258225666252884	53.6179143605442
0.4	Inf	Inf	Inf	6.18301642748842e+36	1.13887453606714e+29	4.73805134855624e+32	2193571752482308	235709620590349	53.6179143605442
0.5	Inf	Inf	Inf	2.35012714688986e+35	1.13887453606714e+29	4.73805134855624e+32	32573668398155.7	23753210256867.2	16.678022880644
0.6	Inf	Inf	Inf	2.35012714688986e+35	1.13887453606714e+29	4.73367721649771e+32	17149133745789.2	23753210256867.2	16.678022880644
0.7	Inf	Inf	Inf	2.35012714688986e+35	1.13887453606714e+29	4.05824847975643e+30	2244366184485.72	23753210256867.2	16.678022880644
0.8	Inf	Inf	Inf	1.17776727880645e+34	1.13887453606714e+29	1.12619360713143e+30	1048452133949.95	17851962736494.9	7.73156268144125
0.9	Inf	Inf	Inf	1.17776727880645e+34	1.13887453606714e+29	1.12619360713143e+30	958391946451.045	17851962736494.9	7.73156268144125
1	Inf	Inf	Inf	3.70215934682722e+31	1.13887453606714e+29	1.11167639226763e+30	958391946451.045	5655756498906.29	4.68141370804057
1.1	Inf	Inf	Inf	3.70215934682722e+31	1.13887453606714e+29	1.11167639226763e+30	459625515033.138	2192276986811.78	3.58852304360335
1.2	Inf	Inf	Inf	3.70215934682722e+31	1.13887453606714e+29	1.11167639226763e+30	378547253347.882	2192276986811.78	3.16395810649706
1.3	Inf	Inf	Inf	3.70215934682722e+31	1.13887453606714e+29	1.11167639226763e+30	124542694739.289	2192276986811.78	3.16395810649706
1.4	Inf	Inf	Inf	3.70215934682722e+31	1.13887453606714e+29	1.11167639226763e+30	82767053487.7365	2192276986811.78	2.56510176850477
1.5	Inf	Inf	Inf	1.76285055468377e+31	1.13887453606714e+29	1.11167639226763e+30	65911813507.1323	2192276986811.78	2.0959201826566
1.6	Inf	Inf	Inf	1.76285055468377e+31	1.13887453606714e+29	1.11167639226763e+30	65911813507.1323	2192276986811.78	1.92387230445214
1.7	Inf	Inf	Inf	1.76285055468377e+31	1.13887453606714e+29	1.11167639226763e+30	21522436523.9986	498561478650.212	1.92387230445214
1.8	Inf	Inf	Inf	1.76285055468377e+31	5.97370952557591e+28	1.11167639226763e+30	21522436523.9986	498561478650.212	1.92387230445214
1.9	Inf	Inf	Inf	1.76285055468377e+31	5.97370952557591e+28	1.11167639226763e+30	21522436523.9986	456575552468.597	1.92387230445214
2	Inf	Inf	Inf	1.76285055468377e+31	5.97370952557591e+28	1.11167639226763e+30	9589286315.49944	456575552468.597	1.92387230445214
2.1	Inf	Inf	Inf	1.76285055468377e+31	5.97370952557591e+28	1.11167639226763e+30	9589286315.49944	456575552468.597	1.92387230445214
2.2	Inf	Inf	Inf	1.76285055468377e+31	5.97370952557591e+28	1.11167639226763e+30	9589286315.49944	456575552468.597	1.74152992817203
2.3	Inf	Inf	Inf	1.04253697046957e+31	1.21405520972759e+28	3.83322845645212e+26	9244424173.14319	456575552468.597	1.74152992817203
2.4	Inf	Inf	Inf	1.04253697046957e+31	1.21405520972759e+28	3.83322845645212e+26	9244424173.14319	456575552468.597	1.51139849011264
2.5	Inf	Inf	Inf	1.04253697046957e+31	1.21405520972759e+28	3.83322845645212e+26	8052239283.49698	456575552468.597	1.26959928294936
2.6	Inf	Inf	Inf	1.04253697046957e+31	1.21405520972759e+28	3.042363334917e+26	5396794274.20492	210199030372.65	1
2.7	Inf	Inf	Inf	1.04253697046957e+31	1.21405520972759e+28	3.042363334917e+26	5396794274.20492	210199030372.65	1
2.8	Inf	Inf	Inf	1.04253697046957e+31	1.21405520972759e+28	3.042363334917e+26	5278079935.85166	210199030372.65	1
2.9	Inf	Inf	Inf	5.58436096671451e+30	1.21405520972759e+28	3.042363334917e+26	2741494318.93968	208975187024.653	1


==> plotsdata/newRun/scaled/3M50TstarMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	5.96120737345763e+43	5.69576708728504e+54	2.14378056861292e+29	10821777960501237760	91309281784789	13222.3080085226
0.1	Inf	Inf	Inf	3.78340045544245e+37	1.04687877670554e+47	1.7482672166156e+27	117449411782226	9482181080.91773	30.2003711718258
0.2	Inf	Inf	Inf	4.1168430102672e+35	1.50190900823322e+39	5.11090412150902e+24	414009042139.355	422352521.750556	6.43638645353854
0.3	Inf	Inf	Inf	4.1725924616092e+34	8.34521632919242e+29	5.11090412150902e+24	40393941532.6513	98846917.9434181	3.58024545781931
0.4	Inf	Inf	Inf	4.91261978642423e+30	6.80670137539507e+28	5.11017670491566e+24	1227110792.91573	98846917.9434181	2.42042911032429
0.5	Inf	Inf	Inf	4.91261978642423e+30	6.80670137539507e+28	1.29689257587661e+24	734600207.576588	10645905.6833598	1.82766784618713
0.6	Inf	Inf	Inf	1.81945006260086e+30	6.80670137539507e+28	2.53733074291749e+20	50374784.9500126	10645905.6833598	1.25159373363376
0.7	Inf	Inf	Inf	1.81945006260086e+30	6.80670137539507e+28	2.53733074291749e+20	17480714.3707533	525307.405336843	1.21328994850974
0.8	Inf	Inf	Inf	8.52032109341667e+25	6.80670137539507e+28	2.44653178117846e+20	2821569.0012383	522887.261097531	1.16243034331446
0.9	Inf	Inf	Inf	3.05459754033767e+24	2.974320632152e+27	1.34555065015918e+20	2013289.76094438	509737.656051691	1.16243034331446
1	Inf	Inf	Inf	5.33390690136489e+23	1.20063469942903e+26	1.34555065015918e+20	440007.143635565	509737.656051691	1.16243034331446
1.1	Inf	Inf	Inf	1.99660186728653e+23	6.85922468376352e+25	1.1415690767621e+19	440007.143635565	376792.754702236	1.16243034331446
1.2	Inf	Inf	Inf	1.99660186728653e+23	6.85922468376352e+25	1.1415690767621e+19	393284.617287924	376792.754702236	1.13940543811696
1.3	Inf	Inf	Inf	1.99660186728653e+23	6.85922468376352e+25	1.1415690767621e+19	231726.611943078	254810.603653858	1.13940543811696
1.4	Inf	Inf	Inf	1.99660186728653e+23	6.82303014961984e+25	1.1415690767621e+19	231726.611943078	237018.571060708	1.10317032863331
1.5	Inf	Inf	Inf	1.78291119320064e+22	6.82303014961984e+25	1.1415690767621e+19	181296.96841463	237018.571060708	1.04148399325928
1.6	Inf	Inf	Inf	1.23070775143378e+22	6.82303014961984e+25	1.1415690767621e+19	110555.834648653	237018.571060708	1
1.7	Inf	Inf	Inf	4.50865599300336e+21	6.82303014961984e+25	803730960024878336	110555.834648653	58510.3022787655	1
1.8	Inf	Inf	Inf	9.32027223810823e+20	6.82303014961984e+25	366315900009326208	110539.691434472	58510.3022787655	1
1.9	Inf	Inf	Inf	9.32027223810823e+20	6.82303014961984e+25	366315900009326208	110539.691434472	58510.3022787655	1
2	Inf	Inf	Inf	9.32027223810823e+20	4.90905187951081e+22	366315900009326208	110539.691434472	58510.3022787655	1
2.1	Inf	Inf	Inf	9.32027223810823e+20	3.36720358601484e+20	366315900009326208	110539.691434472	58510.3022787655	1
2.2	Inf	Inf	Inf	9.32027223810823e+20	3.36720358601484e+20	366315900009326208	51035.683550346	58510.3022787655	1
2.3	Inf	Inf	Inf	9.32027223810823e+20	3.36720358601484e+20	366315900009326208	51035.683550346	58510.3022787655	1
2.4	Inf	Inf	Inf	9.32027223810823e+20	3.36720358601484e+20	366315900009326208	51035.683550346	58510.3022787655	1
2.5	Inf	Inf	Inf	9.32027223810823e+20	27037646495004471296	366315900009326208	49829.9756266667	48923.9629847994	1
2.6	Inf	Inf	Inf	9.32027223810823e+20	19716083580732796928	366315900009326208	49590.5467128702	48923.9629847994	1
2.7	Inf	Inf	Inf	9.32027223810823e+20	19716083580732796928	366315900009326208	49590.5467128702	48923.9629847994	1
2.8	Inf	Inf	Inf	5.38434721923575e+20	19716083580732796928	366315900009326208	49590.5467128702	48923.9629847994	1
2.9	Inf	Inf	Inf	5.38434721923575e+20	4668693838027589632	366315900009326208	49590.5467128702	48923.9629847994	1


==> plotsdata/newRun/scaled/3M75TchainMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	5.40961205723834e+66	6.7591958755323e+70	2.56458778943778e+58	6.57166561530288e+30	1.53852883627545e+38	6940038168752.96
0.1	Inf	Inf	Inf	1.00258554678233e+66	2.56402147280747e+65	2.56458778943778e+58	1.42658112689003e+29	3.21925859895111e+34	20185063211.7459
0.2	Inf	Inf	Inf	1.00258554678233e+66	2.01317926507724e+65	2.56458778943778e+58	2.66368113181076e+24	5.09215747395178e+29	57380864.8363049
0.3	Inf	Inf	Inf	3.59308167495215e+61	1.98796679653106e+65	2.56458778943778e+58	2.66368113181076e+24	7.81699295663698e+27	3198637.51059073
0.4	Inf	Inf	Inf	3.59308167495215e+61	7.57138085553876e+64	2.56458778943778e+58	1.77752591722772e+23	4.4907965100067e+26	200652.752801259
0.5	Inf	Inf	Inf	3.59308167495215e+61	6.90918138834792e+63	1.59225814226002e+57	3.66464524393762e+22	1.56008321303049e+26	10228.24645195
0.6	Inf	Inf	Inf	3.59308167495215e+61	5.02404635882273e+63	1.59225814226002e+57	1.5209597267617e+22	4.47785716461501e+24	2862.76805222507
0.7	Inf	Inf	Inf	3.59308167495215e+61	1.14443438565404e+63	1.59225814226002e+57	1.96712414890686e+20	3.35782321664224e+24	1062.4793552681
0.8	Inf	Inf	Inf	1.65236198680475e+60	1.12995608530133e+63	1.59225814226002e+57	34420669812969881600	3.35782321664224e+24	485.911752319366
0.9	Inf	Inf	Inf	1.65236198680475e+60	1.69574431914699e+61	1.52913437713592e+57	9120148029652876288	3.35782321664224e+24	485.911752319366
1	Inf	Inf	Inf	1.65236198680475e+60	2.09712890911351e+60	1.52913437713592e+57	355385327470819968	2.35008147314919e+23	153.510987918794
1.1	Inf	Inf	Inf	5.3623091677785e+58	1.71255783791179e+58	1.52913437713592e+57	355385327470819968	1.10004912680226e+23	95.4760138351517
1.2	Inf	Inf	Inf	1.47534466910635e+58	1.71255783791179e+58	1.52913437713592e+57	355385327470819968	4.71403713650438e+20	95.4760138351517
1.3	Inf	Inf	Inf	1.47534466910635e+58	7.37383034733066e+57	1.52913437713592e+57	226635965334478688	4.71403713650438e+20	95.4760138351517
1.4	Inf	Inf	Inf	1.47534466910635e+58	7.37383034733066e+57	1.39606658309008e+57	226635965334478688	3.09169383010696e+20	54.6747663713344
1.5	Inf	Inf	Inf	3.30187618133871e+57	7.26272563159919e+57	7.10464593600928e+56	226635965334478688	3.09169383010696e+20	29.165478165437
1.6	Inf	Inf	Inf	3.30187618133871e+57	2.54830611542973e+57	1.04029604457529e+55	76112174761976704	3.09169383010696e+20	29.165478165437
1.7	Inf	Inf	Inf	1.02346009399422e+57	2.54830611542973e+57	1.04029604457529e+55	76112174761976704	3.09169383010696e+20	29.165478165437
1.8	Inf	Inf	Inf	9.16628151432228e+56	2.54830611542973e+57	1.04029604457529e+55	58915901421439520	3.09169383010696e+20	29.165478165437
1.9	Inf	Inf	Inf	9.16628151432228e+56	2.54830611542973e+57	1.04029604457529e+55	35556230089041332	2.17530575912393e+20	19.9211351344333
2	Inf	Inf	Inf	2.20063115650428e+56	2.54830611542973e+57	1.04029604457529e+55	29682740637428364	2.17530575912393e+20	19.9211351344333
2.1	Inf	Inf	Inf	2.20063115650428e+56	2.43950708495008e+57	1.04029604457529e+55	8712557017696795	2.17530575912393e+20	10.8804396422751
2.2	Inf	Inf	Inf	2.20063115650428e+56	2.43950708495008e+57	1.04029604457529e+55	8712557017696795	2.17530575912393e+20	10.8804396422751
2.3	Inf	Inf	Inf	2.20063115650428e+56	2.43950708495008e+57	1.04029604457529e+55	1831506416133138	2.17530575912393e+20	10.8804396422751
2.4	Inf	Inf	Inf	2.20063115650428e+56	2.43950708495008e+57	1.04029604457529e+55	1831506416133138	1.41057054730921e+20	10.8804396422751
2.5	Inf	Inf	Inf	2.20063115650428e+56	2.43950708495008e+57	1.04029604457529e+55	1109260856536672	1.41057054730921e+20	10.8804396422751
2.6	Inf	Inf	Inf	2.20063115650428e+56	2.24236274509595e+57	1.04029604457529e+55	123262867068702	53672811226218209280	5.5775724522448
2.7	Inf	Inf	Inf	2.20063115650428e+56	2.24234727385741e+57	1.04029604457529e+55	123262867068702	27007728150697668608	2.09409983605814
2.8	Inf	Inf	Inf	2.20063115650428e+56	2.24234727385741e+57	1.04029604457529e+55	123262867068702	27007728150697668608	2.09409983605814
2.9	Inf	Inf	Inf	2.20063115650428e+56	2.24234727385741e+57	1.04029604457529e+55	94842251260923.8	27007728150697668608	1


==> plotsdata/newRun/scaled/3M75TchainMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	4.40690427259527e+50	2.78937061017603e+51	1.44623087376192e+41	1.18089407639646e+24	4.69917891038627e+25	114253518672.013
0.1	Inf	Inf	Inf	1.8993411962129e+49	3.89703280724691e+48	7.14757005695781e+40	4.27568721107379e+22	4.5734273340989e+22	6338540109.25994
0.2	Inf	Inf	Inf	4.12294930264951e+47	4.88688955330493e+46	7.14757005695781e+40	9939749903042672640	475182857404820672	50600021.0860208
0.3	Inf	Inf	Inf	3.47127991267493e+45	3.03804516161703e+44	7.14757005695781e+40	97352880465734048	399170866731065344	3982846.67897386
0.4	Inf	Inf	Inf	5.99928541937469e+44	3.03516599026234e+44	7.14757005695781e+40	5122909128237589	286578565257461120	18999.4602682884
0.5	Inf	Inf	Inf	5.99928541937469e+44	4.74716641873026e+43	7.14757005695781e+40	1018162142212582	147371191376229600	12224.793169771
0.6	Inf	Inf	Inf	3.99575649210165e+42	1.20813995658301e+43	1.57899999720489e+40	112070791101551	147371191376229600	12224.793169771
0.7	Inf	Inf	Inf	4.90080489502067e+41	8.9102964316725e+41	6.8694092624132e+39	70107772885269.3	72122853445737376	8483.74327255079
0.8	Inf	Inf	Inf	4.90080489502067e+41	8.89241943648614e+41	6.8694092624132e+39	741857194166.211	72122853445737376	4390.70421957634
0.9	Inf	Inf	Inf	1.92978050355659e+41	8.89238632557862e+41	6.8694092624132e+39	304632797439.867	4176354959049986	4352.35270045657
1	Inf	Inf	Inf	1.08769460022088e+41	8.89238632557862e+41	5.15207441287289e+39	187552801231.585	3094559387643912	371.343953629262
1.1	Inf	Inf	Inf	1.08769460022088e+41	4.54968321439414e+41	8.79695212788175e+38	105235893062.948	3094559387643912	371.343953629262
1.2	Inf	Inf	Inf	1.08769460022088e+41	4.54968321439414e+41	8.79695212788175e+38	105235893062.948	3094559387643912	371.343953629262
1.3	Inf	Inf	Inf	1.08769460022088e+41	4.54968321439414e+41	5.77972003219837e+38	60093795678.7073	3094559387643912	371.343953629262
1.4	Inf	Inf	Inf	1.08769460022088e+41	4.54968321439414e+41	1.31851730751495e+38	28489433867.5821	1852450253949076	196.37671948399
1.5	Inf	Inf	Inf	9.25177014246733e+40	4.54968321439414e+41	1.31851730751495e+38	8394608441.00919	34027193499781.7	196.37671948399
1.6	Inf	Inf	Inf	9.25177014246733e+40	4.54968321439414e+41	1.31851730751495e+38	8394608441.00919	34027193499781.7	196.37671948399
1.7	Inf	Inf	Inf	9.25177014246733e+40	4.54968321439414e+41	1.31851730751495e+38	1608703411.36204	34027193499781.7	196.37671948399
1.8	Inf	Inf	Inf	9.25177014246733e+40	4.54968321439414e+41	1.31851730751495e+38	524109888.682447	34027193499781.7	52.0722944642758
1.9	Inf	Inf	Inf	9.25177014246733e+40	4.93515973584072e+40	1.31851730751495e+38	524109888.682447	34027193499781.7	52.0722944642758
2	Inf	Inf	Inf	9.25177014246733e+40	1.10737926290017e+40	1.31851730751495e+38	524109888.682447	34027193499781.7	52.0722944642758
2.1	Inf	Inf	Inf	9.25177014246733e+40	1.10737926290017e+40	1.31851730751495e+38	524109888.682447	34027193499781.7	19.3340250533439
2.2	Inf	Inf	Inf	4.48384730059366e+40	1.10737926290017e+40	1.31851730751495e+38	101715111.549161	34027193499781.7	8.626235978207
2.3	Inf	Inf	Inf	4.45527499265774e+40	1.10737926290017e+40	1.31851730751495e+38	28280113.4965021	34027193499781.7	8.626235978207
2.4	Inf	Inf	Inf	1.67250883985989e+39	5.76728586047273e+39	1.31851730751495e+38	28231176.9641974	34027193499781.7	4.3779246509747
2.5	Inf	Inf	Inf	1.67250883985989e+39	5.76728586047273e+39	1.31851730751495e+38	13202723.0571893	34027193499781.7	4.3779246509747
2.6	Inf	Inf	Inf	1.67250883985989e+39	5.76728586047273e+39	1.00701627248265e+38	13202723.0571893	27788519295145.1	3.35655704637307
2.7	Inf	Inf	Inf	1.67250883985989e+39	5.76728586047273e+39	6.66509382401156e+37	13202723.0571893	2685833499449.77	3.35655704637307
2.8	Inf	Inf	Inf	1.32111381890105e+39	5.76728586047273e+39	6.66509382401156e+37	13202723.0571893	2685833499449.77	3.35655704637307
2.9	Inf	Inf	Inf	1.32111381890105e+39	5.76728586047273e+39	6.66509382401156e+37	7972900.71720149	951094326347.714	1


==> plotsdata/newRun/scaled/3M75TcycleMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	4.28712175907866e+69	2.64560696606905e+71	3.95044871343301e+56	2.9802681792084e+30	5.26873810233791e+41	210591416992118
0.1	Inf	Inf	Inf	3.52366254688401e+65	2.07320718313821e+69	3.95044871343301e+56	4.5045708981282e+27	3.53444328699426e+32	6249247767.56945
0.2	Inf	Inf	Inf	1.40261169376252e+65	2.66898012388277e+65	3.95044871343301e+56	3.29424148285149e+23	3.11990834032507e+27	6029548.32727402
0.3	Inf	Inf	Inf	1.91257260400789e+64	6.37466379488903e+64	3.95044871343301e+56	2.51331988337728e+23	3.10467531391289e+27	1649457.05047319
0.4	Inf	Inf	Inf	1.8478201663885e+63	6.37466379488903e+64	3.95044871343301e+56	2.68351331546023e+22	3.3476383338183e+25	142199.514472403
0.5	Inf	Inf	Inf	7.19306507799489e+59	3.71885481150198e+63	1.86169615547727e+53	3.13773987095937e+21	6.83449361559049e+24	81880.7155436195
0.6	Inf	Inf	Inf	7.19306507799489e+59	1.96502492154427e+61	1.86169615547727e+53	1.02278520106658e+21	6.83449361559049e+24	7372.83006089508
0.7	Inf	Inf	Inf	7.19306507799489e+59	1.96502492154427e+61	1.86169615547727e+53	1.3207855910297e+20	3.34185933827696e+24	1060.86301259937
0.8	Inf	Inf	Inf	7.19306507799489e+59	1.96502492154427e+61	1.86169615547727e+53	5331919541138947072	3.34185933827696e+24	82.1674423380242
0.9	Inf	Inf	Inf	4.58429429036799e+59	1.96502492154427e+61	1.86169615547727e+53	336378257071234688	5.08141447671544e+23	82.1674423380242
1	Inf	Inf	Inf	4.58429429036799e+59	1.96502492154427e+61	1.86169615547727e+53	336378257071234688	5.08141447671544e+23	42.7636619925401
1.1	Inf	Inf	Inf	4.58429429036799e+59	1.96502492154427e+61	1.86169615547727e+53	74362560167640784	7.17687097276612e+22	42.7636619925401
1.2	Inf	Inf	Inf	4.58429429036799e+59	1.96502492154427e+61	1.86169615547727e+53	31835058436498420	1.80730865665006e+22	15.1179984774182
1.3	Inf	Inf	Inf	4.58429429036799e+59	7.55569093009448e+60	1.86169615547727e+53	1835732189414356	9.09196733656318e+20	15.1179984774182
1.4	Inf	Inf	Inf	4.58429429036799e+59	7.55569093009448e+60	1.86169615547727e+53	967582988934590	41717392176433496064	4.4033668634805
1.5	Inf	Inf	Inf	4.58429429036799e+59	3.4799391989708e+59	1.86169615547727e+53	967582988934590	41717392176433496064	4.4033668634805
1.6	Inf	Inf	Inf	4.58429429036799e+59	3.4799391989708e+59	1.86169615547727e+53	556485212077371	41717392176433496064	2.05899796405512
1.7	Inf	Inf	Inf	3.17278813441484e+59	3.4799391989708e+59	1.86169615547727e+53	206073342717711	30748141699190820864	2.05899796405512
1.8	Inf	Inf	Inf	3.17278813441484e+59	1.02051799191306e+59	1.86169615547727e+53	206073342717711	30748141699190820864	2.05899796405512
1.9	Inf	Inf	Inf	8.71751464889904e+58	1.02051799191306e+59	1.86169615547727e+53	20349060186976.9	12606828524353593344	2.05899796405512
2	Inf	Inf	Inf	7.16478721819065e+58	1.02051799191306e+59	1.86169615547727e+53	20349060186976.9	12606828524353593344	1
2.1	Inf	Inf	Inf	7.16478721819065e+58	2.46302776069537e+58	1.86169615547727e+53	15951963910958.9	12606828524353593344	1
2.2	Inf	Inf	Inf	5.00310139637409e+58	2.46302776069537e+58	1.86169615547727e+53	10676614193016	12606828524353593344	1
2.3	Inf	Inf	Inf	3.51573469730703e+57	2.38081374220826e+58	1.86169615547727e+53	5746253875537.1	12606828524353593344	1
2.4	Inf	Inf	Inf	3.51573469730703e+57	1.14146589447383e+58	1.86169615547727e+53	4363396714107.95	12606828524353593344	1
2.5	Inf	Inf	Inf	3.51573469730703e+57	7.65668115927662e+57	1.86169615547727e+53	2602615352787.84	5566631092240028672	1
2.6	Inf	Inf	Inf	1.15270421659041e+57	7.55592214781446e+57	1.86169615547727e+53	1685761584149.37	5566631092240028672	1
2.7	Inf	Inf	Inf	1.15270421659041e+57	7.55592214781446e+57	1.86169615547727e+53	1026254055054.8	3289017641527835136	1
2.8	Inf	Inf	Inf	1.15270421659041e+57	3.73465204799149e+57	1.86169615547727e+53	316650516079.031	3289017641527835136	1
2.9	Inf	Inf	Inf	1.15270421659041e+57	3.73465204799149e+57	1.86169615547727e+53	316650516079.031	3289017641527835136	1


==> plotsdata/newRun/scaled/3M75TcycleMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	2.69435373833617e+46	1.58403238705745e+46	4.87183269330018e+39	1.78132337965956e+24	2.79024561088865e+28	31181473613820.8
0.1	Inf	Inf	Inf	6.8743894122761e+43	7.03025982229026e+43	1.3341418235696e+39	1.50315554848615e+21	1.07838184979232e+24	197581091.274259
0.2	Inf	Inf	Inf	2.76980665058955e+42	5.63581733219871e+41	1.3341418235696e+39	1539125523790600192	2.80837500301181e+20	3415568.70980008
0.3	Inf	Inf	Inf	8.02099263073588e+41	5.63581733219871e+41	1.3341418235696e+39	165262190217681056	4.0340698861114e+19	150448.256488354
0.4	Inf	Inf	Inf	1.45319348888674e+41	4.76886529080561e+40	4.28285175129612e+38	1351033741325258	2383452884611332608	150448.256488354
0.5	Inf	Inf	Inf	3.39097124883993e+40	4.76886529080561e+40	4.28285175129612e+38	139938925010756	843860483798026368	10362.2863675352
0.6	Inf	Inf	Inf	3.39097124883993e+40	4.76886529080561e+40	8.55944575724062e+37	75573291684811.7	384580871486233984	10362.2863675352
0.7	Inf	Inf	Inf	3.39097124883993e+40	1.51790016565608e+40	7.5872916370599e+37	9145675124456.19	59736792019988872	3828.70693398575
0.8	Inf	Inf	Inf	3.39097124883993e+40	1.5158472413622e+40	7.5872916370599e+37	3216858777392.3	17236420860268028	490.655874668328
0.9	Inf	Inf	Inf	1.26056594417006e+40	1.5158472413622e+40	7.5872916370599e+37	215151577285.455	1695953703217990	490.655874668328
1	Inf	Inf	Inf	9.30465050383626e+39	1.5158472413622e+40	7.5872916370599e+37	215151577285.455	366563897991711	118.900244284878
1.1	Inf	Inf	Inf	5.97085987252206e+39	1.1113011949832e+38	6.2183397740648e+37	63151745654.9986	164104498867464	118.900244284878
1.2	Inf	Inf	Inf	5.97085987252206e+39	4.73837086480597e+37	6.2183397740648e+37	47794124023.2729	164104498867464	118.900244284878
1.3	Inf	Inf	Inf	5.97085987252206e+39	2.74093152238696e+37	6.2183397740648e+37	47794124023.2729	120035880690814	108.108543787449
1.4	Inf	Inf	Inf	5.97085987252206e+39	1.36252024454465e+37	6.2183397740648e+37	22788614601.6544	120035880690814	60.8279898998997
1.5	Inf	Inf	Inf	5.97085987252206e+39	1.36252024454465e+37	6.2183397740648e+37	9137671480.77813	59999726298024.8	60.8279898998997
1.6	Inf	Inf	Inf	5.97085987252206e+39	1.36252024454465e+37	7.55268085092326e+36	4806790663.93964	59999726298024.8	60.8279898998997
1.7	Inf	Inf	Inf	3.34183632116091e+39	1.36252024454465e+37	7.06499957184246e+35	1838514311.29625	49907822651249.7	60.8279898998997
1.8	Inf	Inf	Inf	3.2277778369387e+39	7.2251288754835e+36	7.06499957184246e+35	1838514311.29625	11162694421414.5	60.8279898998997
1.9	Inf	Inf	Inf	3.2277778369387e+39	7.2251288754835e+36	7.06499957184246e+35	1567774317.06567	11162694421414.5	60.8279898998997
2	Inf	Inf	Inf	1.37115503371928e+39	4.06664591543012e+36	7.06499957184246e+35	401581527.866885	3465545465324.57	60.8279898998997
2.1	Inf	Inf	Inf	1.39105207243903e+38	4.06664591543012e+36	7.06499957184246e+35	202149317.271477	3465545465324.57	44.4044657066061
2.2	Inf	Inf	Inf	1.39105207243903e+38	4.06664591543012e+36	7.06499957184246e+35	202149317.271477	3465545465324.57	21.4117964073816
2.3	Inf	Inf	Inf	6.21891467678835e+37	4.06664591543012e+36	7.06499957184246e+35	202124454.54124	3465545465324.57	21.4117964073816
2.4	Inf	Inf	Inf	6.21891467678835e+37	4.06664591543012e+36	7.06499957184246e+35	195076674.018562	745943985723.876	1
2.5	Inf	Inf	Inf	5.94773490577142e+37	4.06664591543012e+36	7.06499957184246e+35	16987919.70227	745943985723.876	1
2.6	Inf	Inf	Inf	5.74472439353628e+37	4.06664591543012e+36	7.06499957184246e+35	16637676.934894	745943985723.876	1
2.7	Inf	Inf	Inf	5.23029032577943e+37	4.06664591543012e+36	7.06499957184246e+35	16637676.934894	745943985723.876	1
2.8	Inf	Inf	Inf	2.77402185043861e+37	4.06664591543012e+36	7.06499957184246e+35	16637676.934894	745943985723.876	1
2.9	Inf	Inf	Inf	2.77402185043861e+37	3.51799366500465e+36	7.06499957184246e+35	14291418.1320473	745943985723.876	1


==> plotsdata/newRun/scaled/3M75TstarMN.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	2.1917187891709e+90	4.57614262171245e+76	3.05995363994786e+55	7.01486697665356e+34	1.23916779496814e+39	4559926197493.66
0.1	Inf	Inf	Inf	3.99402573693789e+81	4.34421332197478e+76	3.05995363994786e+55	2.04019317231934e+31	2.1013679489042e+33	1754451.81346246
0.2	Inf	Inf	Inf	1.02775468767215e+73	1.1196470604906e+68	3.05995363994786e+55	6.32910766305744e+26	1.37418510565133e+27	67473.5562281074
0.3	Inf	Inf	Inf	4.67691350266817e+71	1.1196470604906e+68	1.71598463304902e+55	5.91313763297745e+25	2.52636274778158e+26	67473.5562281074
0.4	Inf	Inf	Inf	8.98601814356483e+67	4.26764989495028e+62	6.14772884644209e+54	8.45920458485798e+23	9.73462546466628e+25	2991.44136527659
0.5	Inf	Inf	Inf	4.36430355205723e+62	4.06699852424487e+62	1.61421338469919e+53	1.70061653045899e+23	6.06709070575418e+25	1915.86035884856
0.6	Inf	Inf	Inf	4.36430355205723e+62	1.14737694838637e+60	6.14190215943385e+52	1.70061653045899e+23	3.93504115339842e+25	1915.86035884856
0.7	Inf	Inf	Inf	4.36430355205723e+62	3.33735983642082e+59	6.14190215943385e+52	1.33323309489212e+22	7.21198429010945e+24	691.033260981918
0.8	Inf	Inf	Inf	4.26807566590615e+62	3.33735983642082e+59	6.14190215943385e+52	1.33323309489212e+22	1.02605078215626e+23	279.121528596512
0.9	Inf	Inf	Inf	2.62262993809991e+57	2.86263325360107e+55	2.71624654872082e+51	1.0109976171122e+22	1.02605078215626e+23	187.893764144025
1	Inf	Inf	Inf	2.62262993809991e+57	2.86263325360107e+55	2.71624654872082e+51	3.42672269002505e+21	1.02605078215626e+23	187.893764144025
1.1	Inf	Inf	Inf	2.62262993809991e+57	2.86263325360107e+55	2.71624654872082e+51	1.0937484798595e+21	1.02605078215626e+23	187.893764144025
1.2	Inf	Inf	Inf	2.62262993809991e+57	2.86263325360107e+55	2.71624654872082e+51	47773835944366145536	4.40383523243014e+22	54.1833958692032
1.3	Inf	Inf	Inf	1.61357223434143e+57	2.86263325360107e+55	2.71624654872082e+51	47773835944366145536	4.40383523243014e+22	54.1833958692032
1.4	Inf	Inf	Inf	1.61357223434143e+57	2.86263325360107e+55	2.71624654872082e+51	22602511799364227072	4.40383523243014e+22	35.5147976533153
1.5	Inf	Inf	Inf	5.34305672720701e+56	2.86263325360107e+55	2.71624654872082e+51	1700649842172249600	4.95135133894257e+20	17.1874968486445
1.6	Inf	Inf	Inf	6.73406110389391e+52	2.86263325360107e+55	1.389368763794e+49	143451145138174128	4.95135133894257e+20	6.26447375884789
1.7	Inf	Inf	Inf	3.38632044086867e+51	2.86263325360107e+55	1.389368763794e+49	103638538936067456	4.95135133894257e+20	6.26447375884789
1.8	Inf	Inf	Inf	3.38632044086867e+51	2.86263325360107e+55	1.389368763794e+49	103638538936067456	1.54015711088089e+20	6.26447375884789
1.9	Inf	Inf	Inf	3.38632044086867e+51	2.86263325360107e+55	1.23728072434755e+49	74483989162702960	1.54015711088089e+20	3.48399120660583
2	Inf	Inf	Inf	3.38632044086867e+51	2.86263325360107e+55	1.23728072434755e+49	74483989162702960	1.54015711088089e+20	1.25539780858444
2.1	Inf	Inf	Inf	3.38632044086867e+51	2.56523616891325e+55	1.23670179885216e+49	46266647415225736	1.54015711088089e+20	1.25539780858444
2.2	Inf	Inf	Inf	3.38632044086867e+51	1.70250089018967e+55	1.23670179885216e+49	46266647415225736	1.54015711088089e+20	1.25539780858444
2.3	Inf	Inf	Inf	3.38632044086867e+51	1.70250089018967e+55	1.23670179885216e+49	24411730219371784	1.54015711088089e+20	1.25539780858444
2.4	Inf	Inf	Inf	3.38632044086867e+51	1.70250089018967e+55	1.23670179885216e+49	24411730219371784	57331792496943161344	1
2.5	Inf	Inf	Inf	3.38632044086867e+51	1.70250089018967e+55	1.23670179885216e+49	13455767282150444	57331792496943161344	1
2.6	Inf	Inf	Inf	1.89927847879293e+50	3.1852442300374e+53	1.23670179885216e+49	13455767282150444	12003672701579888640	1
2.7	Inf	Inf	Inf	1.89927847879293e+50	1.89091368050857e+52	1.23670179885216e+49	13455767282150444	12003672701579888640	1
2.8	Inf	Inf	Inf	1.89927847879293e+50	1.89091368050857e+52	1.23670179885216e+49	4168336262504674	12003672701579888640	1
2.9	Inf	Inf	Inf	1.89927847879293e+50	1.89091368050857e+52	1.23670179885216e+49	2136911946374542	12003672701579888640	1


==> plotsdata/newRun/scaled/3M75TstarMinMax.txt <==
Period	Alg0	Alg1	Alg2	Alg3	Alg4	Alg5	Alg6	Alg7	Alg8
-1	1	1	1	1	1	1	1	1	1
0	Inf	Inf	Inf	4.06248380671931e+88	1.56302457690134e+94	3.79088955488432e+54	1.44827987249949e+30	1.21304469961764e+23	18790619399.7414
0.1	Inf	Inf	Inf	2.17442999067539e+79	5.88229690629734e+67	3.83392144421441e+51	1.14101746593724e+27	2075072166125223680	156858.997473673
0.2	Inf	Inf	Inf	1.44056794334334e+73	1.61065605747502e+66	2.5441685727962e+51	6.98653738930719e+23	2066813551183462144	25122.0406883702
0.3	Inf	Inf	Inf	5.36262222969866e+68	9.48567873494281e+62	2.181798861298e+47	1.46903873008095e+22	41306333259929696	1056.60339084983
0.4	Inf	Inf	Inf	2.6335074862988e+48	2.86869021667578e+54	1.00906918909983e+46	3.60695124942025e+20	305384884169.035	802.343284397859
0.5	Inf	Inf	Inf	2.6335074862988e+48	2.86869021667578e+54	2.45517194948026e+44	419524074066889536	101169466769.15	547.732544615381
0.6	Inf	Inf	Inf	2.6335074862988e+48	1.97408932466234e+54	1.34915458389394e+41	419524074066889536	101169466769.15	292.344068218397
0.7	Inf	Inf	Inf	2.6335074862988e+48	6.54825823832483e+48	1.34915458389394e+41	12446446838166860	74487755692.6844	21.9076343065947
0.8	Inf	Inf	Inf	2.2469617443488e+47	6.54825823832483e+48	9.76904358435334e+38	7209159079359901	68238109168.6945	21.9076343065947
0.9	Inf	Inf	Inf	2.2469617443488e+47	7.94844446688059e+46	9.76904358435334e+38	2447592710489986	68238109168.6945	8.75875357068919
1	Inf	Inf	Inf	2.2469617443488e+47	2.78785996190209e+43	9.76904358435334e+38	455411939079470	68238109168.6945	4.91502190303894
1.1	Inf	Inf	Inf	5.39026081968143e+46	2.68747655149051e+43	9.76904358435334e+38	13178014248499.6	68238109168.6945	4.91502190303894
1.2	Inf	Inf	Inf	5.39026081968143e+46	2.68747655149051e+43	9.76904358435334e+38	3109149761490.01	68238109168.6945	4.91502190303894
1.3	Inf	Inf	Inf	5.85069397155038e+45	6.83212382127204e+40	9.76904358435334e+38	3109149761490.01	68238109168.6945	2.7410541648111
1.4	Inf	Inf	Inf	5.85069397155038e+45	6.82819340995284e+40	9.76904358435334e+38	797336390215.731	1297757126.11396	2.7410541648111
1.5	Inf	Inf	Inf	1.23502520403262e+43	6.82819340995284e+40	9.76904358435334e+38	797336390215.731	258912196.188714	2.7410541648111
1.6	Inf	Inf	Inf	4.11636277031179e+42	6.82819340995284e+40	9.76904358435334e+38	797336390215.731	258912196.188714	2.7410541648111
1.7	Inf	Inf	Inf	4.11636277031179e+42	6.82819340995284e+40	9.76904358435334e+38	797336390215.731	258912196.188714	2.7410541648111
1.8	Inf	Inf	Inf	4.11636277031179e+42	6.82819340995284e+40	3.52965973962335e+38	797336390215.731	258912196.188714	2.7410541648111
1.9	Inf	Inf	Inf	4.11636277031179e+42	6.82819340995284e+40	3.52965973962335e+38	538390570777.733	258912196.188714	1.64065782578024
2	Inf	Inf	Inf	4.11636277031179e+42	6.82819340995284e+40	3.52965973962335e+38	191986130637.642	258912196.188714	1.35655750237519
2.1	Inf	Inf	Inf	4.11636277031179e+42	6.82819340995284e+40	3.52965973962335e+38	85535195672.2029	258912196.188714	1.29153818278062
2.2	Inf	Inf	Inf	1.0525018885178e+41	6.82819340995284e+40	4.60573845622274e+37	85535195672.2029	258912196.188714	1.29153818278062
2.3	Inf	Inf	Inf	1.0525018885178e+41	6.82819340995284e+40	4.038448296527e+37	85535195672.2029	258912196.188714	1.29153818278062
2.4	Inf	Inf	Inf	1.0525018885178e+41	6.82692183335466e+40	4.038448296527e+37	85535195672.2029	92128525.3983995	1.29153818278062
2.5	Inf	Inf	Inf	1.0525018885178e+41	6.82692183335466e+40	3.11913468001987e+37	85535195672.2029	92128525.3983995	1.29153818278062
2.6	Inf	Inf	Inf	1.0525018885178e+41	1.27930943475821e+38	3.11913468001987e+37	35122098697.3378	47718597.6692871	1.29153818278062
2.7	Inf	Inf	Inf	1.0525018885178e+41	9.4506968721403e+36	3.11913468001987e+37	35122098697.3378	47371887.579062	1.29153818278062
2.8	Inf	Inf	Inf	4.77729851579558e+40	9.4506968721403e+36	3.11913468001987e+37	35122098697.3378	47176709.704206	1.10253040467987
2.9	Inf	Inf	Inf	3.17280970845507e+40	9.4506968721403e+36	3.11913468001987e+37	35122098697.3378	47176709.704206	1

